Ages of Stars and Planets in the Kepler Field Younger Than Four Billion Years

Recent analyses of FGK stars in open clusters have helped clarify the precision with which a star's rotation rate and lithium content can be used as empirical indicators for its age. Here we apply this knowledge to stars observed by Kepler. Rotation periods are drawn from previous work; lithium is measured from new and archival Keck/HIRES spectra. We report rotation-based ages for 23,813 stars (harboring 795 known planets) for which our method is applicable. We find that our rotational ages recover the ages of stars in open clusters spanning 0.04-2.5 Gyr; they also agree with over 90% of the independent lithium ages. The resulting yield includes 63 planets younger than 1 Gyr at 2$\sigma$, and 109 with median ages below 1 Gyr. This is about half the number expected under the classic assumption of a uniform star formation history. The age distribution that we observe, rather than being uniform, shows that the youngest stars in the Kepler field are 3-5 times rarer than stars 3 Gyr old. This trend holds for both known planet hosts and for the parent stellar sample. We attribute this "demographic cliff" to a combination of kinematic heating and a declining star formation rate in the Galaxy's thin disk, and highlight its impact on the age distribution of known transiting exoplanets.

==> abstract.txt <==
Recent analyses of FGK stars in open clusters have helped clarify the precision with which a star's rotation rate and lithium content can be used as empirical indicators for its age.  Here we apply this knowledge to stars observed by Kepler.  Rotation periods are drawn from previous work; lithium is measured from new and archival Keck/HIRES spectra.  We report rotation-based ages for \nuniqstarsantosrotgyroappl\ stars (harboring \nplwgyroagenograzing\ known planets) for which our method is applicable.  We find that our rotational ages \deleted{accurately }recover the ages of stars in open clusters spanning 0.04-2.5\,Gyr; they also agree with $\gtrsim$90\% of the independent lithium ages.  The resulting yield includes \nplyounggyrotwosigma\ planets younger than 1\,Gyr at 2$\sigma$, and \nplyounggyro\ with median ages below 1\,Gyr.  This is about half the number expected under the classic assumption of a uniform star formation history.  The age distribution that we observe, rather than being uniform, shows that the youngest stars in the Kepler field are 3-5 times rarer than stars 3\,Gyr old.  This trend holds for both known planet hosts and for the parent stellar sample.  We attribute this ``demographic cliff'' to a combination of kinematic heating and a declining star formation rate in the Galaxy's thin disk, and highlight its impact on the age distribution of known transiting exoplanets.


==> table_allageinfo_agesformatted.csv <==
kepid,kepoi_name,kepler_name,koi_disposition,adopted_Teff,adopted_Teff_err,adopted_Teff_provenance,Prot,Prot_err,Prot_provenance,li_eagles_LiEW,li_eagles_eLiEW,gyro_median,gyro_+1sigma,gyro_-1sigma,gyro_+2sigma,gyro_-2sigma,li_median,li_+1sigma,li_-1sigma,adopted_rp,adopted_rp_provenance,adopted_period,flag_gyro_quality,flag_planet_quality,has_hires,are_gyro_and_li_consistent,t_gyro_lowerlimit,t_li_lowerlimit
6184894,K05245.01,Kepler-1627 b,CONFIRMED,5357,95,2020AJ....159..280B,2.620,0.026,2021ApJS..255...17S,225,7,81,158,55,413,77,51,38,27,3.79,2022AJ....163..121B,7.2,2176,0,1,Yes,,
10736489,K07368.01,Kepler-1974 b,CONFIRMED,5068,76,2020AJ....159..280B,2.560,0.026,2021ApJS..255...17S,248,4,88,183,60,420,84,54,47,25,2.22,2022AJ....164..215B,6.84,2560,0,1,Yes,,
10717220,K06228.01,Kepler-1644 b,CONFIRMED,5521,109,2020AJ....159..280B,1.430,0.014,2021ApJS..255...17S,-2,13,77,144,53,409,74,,,,1.88,10.26133/NEA4,21.09,2690,4,1,No,,> 767
8653134,K06186.01,Kepler-1643 b,CONFIRMED,4918,83,2020AJ....159..280B,5.05,0.05,SantosPrivComm,120,6,79,182,54,427,75,191,92,76,2.11,2022AJ....163..179P,5.34,0,0,1,Yes,,
11244682,K03933.01,Kepler-1699 b,CONFIRMED,5496,163,2021ApJS..255...17S,4.160,0.042,2021ApJS..255...17S,-11,7,85,106,58,233,81,,,,1.32,10.26133/NEA4,3.49,2688,0,1,No,,> 889
5784777,K03916.01,Kepler-1529 b,CONFIRMED,4974,99,2020AJ....159..280B,6.43,0.06,SantosPrivComm,200,6,109,117,71,276,104,90,53,39,2.01,2020AJ....160..108B,5.34,0,0,1,Yes,,
11187436,K01804.01,Kepler-957 b,CONFIRMED,4947,86,2020AJ....159..280B,4.520,0.045,2019ApJS..244...21S,24,9,96,196,66,422,91,,,,6.9,2022AJ....163..179P,5.91,0,0,1,Yes,,> 241
8873450,K07913.01,Kepler-1975 b,CONFIRMED,4450,132,2019ApJS..244...21S,3.360,0.034,2019ApJS..244...21S,56,9,96,223,66,439,92,,,,2.03,10.26133/NEA4,24.28,2816,0,1,Yes,,> 57
4947556,K03936.02,Kepler-1930 b,CONFIRMED,4906,89,2020AJ....159..280B,7.10,0.07,2019ApJS..244...21S,170,4,174,106,65,236,142,115,55,49,1.52,2022AJ....163..179P,13.03,0,4,1,Yes,,
3440118,K03876.01,Kepler-1928 b,CONFIRMED,5577,86,2020AJ....159..280B,4.640,0.046,2021ApJS..255...17S,137,4,148,102,87,189,139,189,150,94,1.86,2022AJ....163..179P,19.58,2048,0,1,Yes,,
5906694,K04069.01,Kepler-1938 b,CONFIRMED,4617,82,2020AJ....159..280B,7.82,0.08,2019ApJS..244...21S,6,16,152,112,42,340,62,,,,1.47,2022AJ....163..179P,13.06,2048,0,1,Yes,,> 208
6779260,K02678.01,Kepler-1313 b,CONFIRMED,5236,85,2020AJ....159..280B,6.13,0.06,2021ApJS..255...17S,142,3,197,112,91,210,178,174,96,72,1.71,2022AJ....163..179P,3.83,2048,4,1,Yes,,
5644412,K04194.01,Kepler-1565 b,CONFIRMED,4958,96,2020AJ....159..280B,7.40,0.07,2019ApJS..244...21S,133,7,230,111,85,227,129,174,81,72,1.27,2020AJ....160..108B,1.54,0,0,1,Yes,,
2581554,K03835.01,Kepler-1521 b,CONFIRMED,4806,80,2020AJ....159..280B,7.82,0.08,2019ApJS..244...21S,117,5,207,98,68,219,103,176,79,69,2.3,2022AJ....163..179P,47.15,2048,0,1,Yes,,
5526527,K01838.01,Kepler-970 b,CONFIRMED,4314,73,2020AJ....159..280B,9.23,0.09,2019ApJS..244...21S,36,14,177,124,39,351,62,,,,2.15,2022AJ....163..179P,16.74,0,4,1,Yes,,> 92
11554435,K00063.01,Kepler-63 b,CONFIRMED,5486,82,2020AJ....159..280B,5.49,0.05,2018MNRAS.474.2094A,89,4,223,98,92,178,184,542,475,256,5.64,2022AJ....163..179P,9.43,4096,0,1,Yes,,
3859079,K01199.01,Kepler-786 b,CONFIRMED,4680,76,2020AJ....159..280B,33.06,1.05,2019ApJS..244...21S,83,6,,,,583,722,228,168,87,2.31,2022AJ....163..179P,53.53,0,0,1,No,> 4000,
9031209,K03316.01,Kepler-1467 b,CONFIRMED,5252,100,2020AJ....159..280B,6.31,0.06,2021ApJS..255...17S,122,6,230,112,98,207,190,236,151,95,3.11,2020AJ....160..108B,47.06,0,0,1,Yes,,
10272640,K01074.01,Kepler-762 b,CONFIRMED,5921,115,2020AJ....159..280B,4.010,0.040,SantosPrivComm,-27,25,245,114,100,362,207,,,,15.19,2020AJ....160..108B,3.77,512,0,1,Maybe,,> 548
5856571,K01839.01,Kepler-971 b,CONFIRMED,5447,89,2020AJ....159..280B,6.22,0.06,2021ApJS..255...17S,105,6,306,95,115,168,190,366,290,164,3.93,10.26133/NEA4,9.59,128,0,1,Yes,,
11853878,K01833.01,Kepler-968 b,CONFIRMED,4413,75,2020AJ....159..280B,10.46,0.10,2019ApJS..244...21S,10,18,328,108,87,298,144,,,,1.85,2022AJ....163..179P,3.69,0,0,1,Yes,,> 159
11853878,K01833.03,Kepler-968 c,CONFIRMED,4413,75,2020AJ....159..280B,10.46,0.10,2019ApJS..244...21S,10,18,328,108,87,298,144,,,,1.63,2022AJ....163..179P,5.71,0,0,1,Yes,,> 159
11853878,K01833.02,Kepler-968 d,CONFIRMED,4413,75,2020AJ....159..280B,10.46,0.10,2019ApJS..244...21S,10,18,328,108,87,298,144,,,,2.28,2022AJ....163..179P,7.68,0,4,1,Yes,,> 159
5794570,K02675.01,Kepler-1312 b,CONFIRMED,5584,87,2020AJ....159..280B,6.13,0.06,2018MNRAS.474.2094A,86,4,357,75,109,140,209,642,617,318,2.07,2022AJ....163..179P,5.45,4096,0,1,Yes,,
5794570,K02675.02,Kepler-1312 c,CONFIRMED,5584,87,2020AJ....159..280B,6.13,0.06,2018MNRAS.474.2094A,86,4,357,75,109,140,209,642,617,318,0.94,2022AJ....163..179P,1.12,4096,0,1,Yes,,
11754553,K00775.02,Kepler-52 b,CONFIRMED,4164,62,2020AJ....159..280B,11.85,0.12,2019ApJS..244...21S,22,18,360,208,97,693,147,,,,2.19,2022AJ....163..179P,7.88,0,0,1,Yes,,> 100
11754553,K00775.01,Kepler-52 c,CONFIRMED,4164,62,2020AJ....159..280B,11.85,0.12,2019ApJS..244...21S,22,18,360,208,97,693,147,,,,2.04,2022AJ....163..179P,16.38,0,0,1,Yes,,> 100
11754553,K00775.03,Kepler-52 d,CONFIRMED,4164,62,2020AJ....159..280B,11.85,0.12,2019ApJS..244...21S,22,18,360,208,97,693,147,,,,2.03,2022AJ....163..179P,36.45,0,0,1,Yes,,> 100
4814502,K04004.01,Kepler-1933 b,CONFIRMED,5576,90,2020AJ....159..280B,6.21,0.06,2021ApJS..255...17S,85,3,366,74,109,139,214,642,603,318,1.01,2022AJ....163..179P,4.94,0,4,1,Yes,,
8261920,K02174.03,Kepler-1802 b,CONFIRMED,4245,85,2019ApJS..244...21S,11.45,0.11,2019ApJS..244...21S,,,379,201,109,634,170,,,,1.71,10.26133/NEA4,7.73,820,4,0,--,,
8261920,K02174.02,Kepler-1802 c,CONFIRMED,4245,85,2019ApJS..244...21S,11.45,0.11,2019ApJS..244...21S,,,379,201,109,634,170,,,,2.05,10.26133/NEA4,33.14,820,0,0,--,,
5895158,K03935.01,Kepler-1532 b,CONFIRMED,5554,97,2020AJ....159..280B,6.48,0.06,2021ApJS..255...17S,90,6,397,71,102,135,228,567,545,278,1.26,2020AJ....160..108B,1.09,0,0,1,Yes,,
5088591,K01801.01,Kepler-955 b,CONFIRMED,5221,92,2020AJ....159..280B,7.50,0.07,2021ApJS..255...17S,79,4,397,99,131,183,241,536,481,237,2.69,2020AJ....160..108B,14.53,0,0,1,Yes,,
11017901,K01800.01,Kepler-447 b,CONFIRMED,5648,89,2020AJ....159..280B,6.40,0.06,2021ApJS..255...17S,103,3,420,64,78,128,202,405,355,203,18.494818206048823,2022AJ....163..179P,7.79,2048,4,1,Yes,,
11657614,K03370.02,Kepler-1481 b,CONFIRMED,4832,84,2020AJ....159..280B,9.11,0.09,2019ApJS..244...21S,22,7,407,126,118,286,219,,,,1.09,2022AJ....163..179P,5.94,0,0,1,Yes,,> 210
5881120,K04156.01,Kepler-1943 b,CONFIRMED,6002,118,2020AJ....159..280B,nan,nan,,99,5,,,,,,409,520,254,1.29,2022AJ....163..179P,4.85,518,4,1,No,,
5640085,K00448.01,Kepler-159 b,CONFIRMED,4511,81,2020AJ....159..280B,10.50,0.10,2015ApJ...801....3M,19,10,415,160,110,519,198,,,,2.3,2022AJ....163..179P,10.14,4096,0,1,Yes,,> 161
5640085,K00448.02,Kepler-159 c,CONFIRMED,4511,81,2020AJ....159..280B,10.50,0.10,2015ApJ...801....3M,19,10,415,160,110,519,198,,,,2.75,2020AJ....160..108B,43.59,4096,0,1,Yes,,> 161
10905239,K00046.01,Kepler-101 b,CONFIRMED,5498,114,2020AJ....159..280B,nan,nan,,100,5,,,,,,419,349,196,5.9,2022AJ....163..179P,3.49,1542,0,1,No,,
7838675,K04169.01,Kepler-1561 b,CONFIRMED,5742,105,2020AJ....159..280B,6.18,0.06,2021ApJS..255...17S,66,3,426,74,78,187,195,1409,1718,788,0.94,2020AJ....160..108B,1.01,2048,0,1,Maybe,,
5175986,K02708.01,Kepler-1320 b,CONFIRMED,4536,81,2020AJ....159..280B,10.46,0.10,2019ApJS..244...21S,25,32,430,173,113,520,206,,,,1.39,2020AJ....160..108B,0.87,0,0,1,Yes,,> 140
9471974,K00119.01,Kepler-108 b,CONFIRMED,5626,,2017ApJS..229...30M,nan,nan,,100,5,,,,,,438,402,220,8.2,10.26133/NEA4,49.18,418,0,1,No,,
9471974,K00119.02,Kepler-108 c,CONFIRMED,5626,,2017ApJS..229...30M,nan,nan,,100,5,,,,,,438,402,220,7.78,10.26133/NEA4,190.32,418,4,1,No,,
9139084,K00323.01,Kepler-523 b,CONFIRMED,5267,86,2020AJ....159..280B,7.60,0.08,2021ApJS..255...17S,49,4,444,87,114,166,254,1824,2706,1047,1.9,2022AJ....163..179P,5.84,0,0,1,Maybe,,
9532052,K02115.01,Kepler-67 b,CONFIRMED,5126,98,2020AJ....159..280B,10.39,0.10,2021ApJS..255...17S,83,10,878,108,121,207,247,458,451,206,2.96,2020AJ....160..108B,15.73,0,0,1,Yes,,
10666592,K00002.01,Kepler-2 b,CONFIRMED,6436,132,2020AJ....159..280B,nan,nan,,83,4,,,,,,485,924,353,16.42,2022AJ....163..179P,2.2,7,0,1,--,,
11125797,K03371.02,Kepler-1482 b,CONFIRMED,5330,85,2020AJ....159..280B,7.70,0.08,2021ApJS..255...17S,52,3,491,76,91,150,229,1630,2285,904,1.0,10.26133/NEA4,12.25,640,0,1,Maybe,,
8424002,K03497.01,Kepler-1512 b,CONFIRMED,4894,65,2020AJ....159..280B,9.33,0.09,2018MNRAS.474.2094A,14,8,505,135,115,310,234,,,,0.8,10.26133/NEA4,20.36,4738,4,1,Yes,,> 295
4164922,K03864.01,Kepler-1698 b,CONFIRMED,4866,79,2020AJ....159..280B,9.49,0.09,2019ApJS..244...21S,2,8,518,151,123,338,245,,,,0.9,2022AJ....163..179P,1.21,1024,0,1,Yes,,> 358
3642335,K03010.01,Kepler-1410 b,CONFIRMED,3808,76,2019ApJS..244...21S,14.19,0.14,2019ApJS..244...21S,-21,24,523,612,196,1113,261,,,,1.39,10.26133/NEA4,60.87,512,0,1,Yes,,> 80
7935997,K05447.02,Kepler-1629 b,CONFIRMED,5585,93,2020AJ....159..280B,7.45,0.07,2021ApJS..255...17S,,,529,62,62,131,134,,,,0.67,2020AJ....160..108B,3.88,0,0,0,--,,
5177859,K04246.01,Kepler-1576 b,CONFIRMED,5794,90,2020AJ....159..280B,7.09,0.07,SantosPrivComm,17,8,559,103,71,360,137,,,,0.9,2020AJ....160..108B,6.98,0,0,1,Yes,,> 613
4271474,K03324.01,Kepler-1469 b,CONFIRMED,5356,110,2020AJ....159..280B,8.15,0.08,2021ApJS..255...17S,-5,25,562,75,82,152,192,,,,2.53,2020AJ....160..108B,21.86,0,0,1,Yes,,> 535
9909735,K01779.01,Kepler-318 b,CONFIRMED,5799,90,2020AJ....159..280B,7.09,0.07,2021ApJS..255...17S,65,3,562,106,72,375,138,1507,1876,858,3.97,2022AJ....163..179P,4.66,0,0,1,Yes,,
9909735,K01779.02,Kepler-318 c,CONFIRMED,5799,90,2020AJ....159..280B,7.09,0.07,2021ApJS..255...17S,65,3,562,106,72,375,138,1507,1876,858,3.1,2022AJ....163..179P,11.82,0,4,1,Yes,,
3967326,K02084.01,Kepler-1792 b,CONFIRMED,4942,115,2020AJ....159..280B,9.49,0.09,2021ApJS..255...17S,13,11,587,155,144,305,282,,,,2.15,2020AJ....160..108B,4.2,0,0,1,Yes,,> 312
9790806,K02035.01,Kepler-1066 b,CONFIRMED,5847,88,2020AJ....159..280B,7.00,0.07,2021ApJS..255...17S,60,4,588,158,85,705,155,2018,2616,1187,1.96,2022AJ....163..179P,1.93,1024,4,1,Maybe,,
5280587,K03274.01,Kepler-1451 b,CONFIRMED,5675,102,2020AJ....159..280B,7.82,0.08,2021ApJS..255...17S,42,4,597,79,65,210,127,,,,2.33,2020AJ....160..108B,35.62,0,0,1,Yes,,> 316
4278221,K01615.01,Kepler-908 b,CONFIRMED,5670,98,2020AJ....159..280B,7.88,0.08,2018MNRAS.474.2094A,67,4,602,77,65,194,126,1317,1607,724,1.36,2022AJ....163..179P,1.34,4608,0,1,Yes,,
8564674,K02022.01,Kepler-349 b,CONFIRMED,5756,92,2020AJ....159..280B,7.71,0.08,2021ApJS..255...17S,64,6,617,103,72,333,135,1686,2185,976,1.99,2020AJ....160..108B,5.93,0,0,1,Yes,,
8564674,K02022.02,Kepler-349 c,CONFIRMED,5756,92,2020AJ....159..280B,7.71,0.08,2021ApJS..255...17S,64,6,617,103,72,333,135,1686,2185,976,1.97,2020AJ....160..108B,12.25,0,0,1,Yes,,
11773022,K00620.01,Kepler-51 b,CONFIRMED,5635,100,2020AJ....159..280B,8.14,0.08,2021ApJS..255...17S,48,8,623,75,65,177,126,,,,6.62,2020AJ....160..108B,45.16,0,0,1,Yes,,> 258
11773022,K00620.03,Kepler-51 c,CONFIRMED,5635,100,2020AJ....159..280B,8.14,0.08,2021ApJS..255...17S,48,8,623,75,65,177,126,,,,5.49,2020AJ....160..108B,85.32,0,4,1,Yes,,> 258
11773022,K00620.02,Kepler-51 d,CONFIRMED,5635,100,2020AJ....159..280B,8.14,0.08,2021ApJS..255...17S,48,8,623,75,65,177,126,,,,9.04,2020AJ....160..108B,130.18,0,0,1,Yes,,> 258
9898447,K02803.01,Kepler-1877 b,CONFIRMED,5506,95,2020AJ....159..280B,8.37,0.08,2021ApJS..255...17S,3,12,624,69,65,142,131,,,,0.55,2022AJ....163..179P,2.38,1024,0,1,Maybe,,> 726
9963524,K00720.04,Kepler-221 b,CONFIRMED,5070,84,2020AJ....159..280B,9.30,0.09,2021ApJS..255...17S,21,5,636,120,115,242,232,,,,1.51,2022AJ....163..179P,2.8,0,0,1,Yes,,> 341
9963524,K00720.01,Kepler-221 c,CONFIRMED,5070,84,2020AJ....159..280B,9.30,0.09,2021ApJS..255...17S,21,5,636,120,115,242,232,,,,2.86,2022AJ....163..179P,5.69,0,0,1,Yes,,> 341
9963524,K00720.02,Kepler-221 d,CONFIRMED,5070,84,2020AJ....159..280B,9.30,0.09,2021ApJS..255...17S,21,5,636,120,115,242,232,,,,2.57,2022AJ....163..179P,10.04,0,0,1,Yes,,> 341
9963524,K00720.03,Kepler-221 e,CONFIRMED,5070,84,2020AJ....159..280B,9.30,0.09,2021ApJS..255...17S,21,5,636,120,115,242,232,,,,2.58,2022AJ....163..179P,18.37,0,4,1,Yes,,> 341
7582689,K03097.02,Kepler-431 b,CONFIRMED,6259,129,2020AJ....159..280B,16.16,0.21,2018MNRAS.474.2094A,80,3,,,,,,671,1092,458,0.93,2022AJ....163..179P,6.8,4103,4,1,--,,
7582689,K03097.03,Kepler-431 c,CONFIRMED,6259,129,2020AJ....159..280B,16.16,0.21,2018MNRAS.474.2094A,80,3,,,,,,671,1092,458,0.93,2022AJ....163..179P,8.7,4103,4,1,--,,
7582689,K03097.01,Kepler-431 d,CONFIRMED,6259,129,2020AJ....159..280B,16.16,0.21,2018MNRAS.474.2094A,80,3,,,,,,671,1092,458,1.08,2022AJ....163..179P,11.92,4103,4,1,--,,
6862721,K01982.01,Kepler-1781 b,CONFIRMED,5363,99,2020AJ....159..280B,9.17,0.09,2021ApJS..255...17S,,,708,80,78,161,156,,,,1.95,2020AJ....160..108B,4.89,0,0,0,--,,
6779726,K03375.01,Kepler-1918 b,CONFIRMED,5522,100,2020AJ....159..280B,9.11,0.09,2021ApJS..255...17S,,,722,75,71,157,137,,,,2.19,2020AJ....160..108B,47.06,0,0,0,--,,
9471268,K01835.02,Kepler-326 b,CONFIRMED,5142,65,2020AJ....159..280B,9.56,0.10,2019ApJS..244...21S,8,8,724,108,103,213,203,,,,1.25,10.26133/NEA4,2.25,1664,0,1,Yes,,> 506
9471268,K01835.01,Kepler-326 c,CONFIRMED,5142,65,2020AJ....159..280B,9.56,0.10,2019ApJS..244...21S,8,8,724,108,103,213,203,,,,1.38,10.26133/NEA4,4.58,1664,0,1,Yes,,> 506
9471268,K01835.03,Kepler-326 d,CONFIRMED,5142,65,2020AJ....159..280B,9.56,0.10,2019ApJS..244...21S,8,8,724,108,103,213,203,,,,1.31,10.26133/NEA4,6.77,1664,0,1,Yes,,> 506
10676014,K01797.01,Kepler-954 b,CONFIRMED,4736,71,2020AJ....159..280B,10.68,0.11,2019ApJS..244...21S,4,11,727,222,184,389,308,,,,2.16,2022AJ....163..179P,16.78,1024,0,1,Yes,,> 270
8832512,K01821.01,Kepler-963 b,CONFIRMED,5383,100,2020AJ....159..280B,9.42,0.09,SantosPrivComm,,,748,80,78,160,155,,,,2.64,2020AJ....160..108B,9.98,0,0,0,--,,
2581316,K03681.01,Kepler-1514 b,CONFIRMED,5852,109,2020AJ....159..280B,7.87,0.08,2021ApJS..255...17S,69,2,758,416,142,1401,225,1302,1622,754,11.94,2022AJ....163..179P,217.83,1540,0,1,Yes,,
2581316,K03681.02,Kepler-1514 c,CONFIRMED,5852,109,2020AJ....159..280B,7.87,0.08,2021ApJS..255...17S,69,2,758,416,142,1401,225,1302,1622,754,1.17,2022AJ....163..179P,10.51,1540,4,1,Yes,,
5531694,K00647.01,Kepler-634 b,CONFIRMED,6272,122,2020AJ....159..280B,nan,nan,,77,3,,,,,,768,1250,527,2.13,2022AJ....163..179P,5.17,7,0,1,--,,
9634821,K02037.01,Kepler-1995 b,CONFIRMED,4746,77,2020AJ....159..280B,10.80,0.11,2021AJ....161..265D,9,21,772,213,194,371,327,,,,3.46,2020AJ....160..108B,73.76,4096,0,1,Yes,,> 223
11551692,K01781.02,Kepler-411 b,CONFIRMED,4920,98,2019ApJS..244...21S,10.32,0.10,2019ApJS..244...21S,4,3,775,164,166,295,306,,,,2.2,10.26133/NEA4,3.01,0,4,1,Yes,,> 396
11551692,K01781.01,Kepler-411 c,CONFIRMED,4920,98,2019ApJS..244...21S,10.32,0.10,2019ApJS..244...21S,4,3,775,164,166,295,306,,,,3.47,10.26133/NEA4,7.83,0,0,1,Yes,,> 396
11551692,K01781.03,Kepler-411 d,CONFIRMED,4920,98,2019ApJS..244...21S,10.32,0.10,2019ApJS..244...21S,4,3,775,164,166,295,306,,,,3.46,10.26133/NEA4,58.02,0,4,1,Yes,,> 396
11446443,K00001.01,Kepler-1 b,CONFIRMED,5730,102,2020AJ....159..280B,nan,nan,,81,3,,,,,,785,845,419,14.04,2022AJ....163..179P,2.47,0,4,1,No,,
7447200,K00676.02,Kepler-210 b,CONFIRMED,4417,74,2020AJ....159..280B,12.10,0.12,2019ApJS..244...21S,9,14,828,271,252,470,407,,,,2.86,2022AJ....163..179P,2.45,0,0,1,Yes,,> 166
7447200,K00676.01,Kepler-210 c,CONFIRMED,4417,74,2020AJ....159..280B,12.10,0.12,2019ApJS..244...21S,9,14,828,271,252,470,407,,,,4.08,2020AJ....160..108B,7.97,0,0,1,Yes,,> 166
9635606,K02535.01,Kepler-1853 b,CONFIRMED,4781,80,2020AJ....159..280B,10.91,0.11,2019ApJS..244...21S,3,8,830,196,200,342,342,,,,1.56,2022AJ....163..179P,48.89,0,4,1,Yes,,> 305
7286173,K01862.01,Kepler-986 b,CONFIRMED,5679,93,2020AJ....159..280B,9.55,0.10,2021ApJS..255...17S,7,5,832,113,87,339,162,,,,2.28,2020AJ....160..108B,56.43,0,0,1,Yes,,> 812
5375194,K01825.01,Kepler-964 b,CONFIRMED,5211,88,2020AJ....159..280B,10.10,0.10,2021ApJS..255...17S,4,12,839,97,101,189,203,,,,2.1,2022AJ....163..179P,13.52,0,0,1,Yes,,> 561
8612275,K02111.01,Kepler-360 b,CONFIRMED,5501,92,2020AJ....159..280B,10.10,0.10,2021ApJS..255...17S,32,14,858,80,76,165,151,,,,1.4,2020AJ....160..108B,3.29,0,0,1,Yes,,> 391
8612275,K02111.02,Kepler-360 c,CONFIRMED,5501,92,2020AJ....159..280B,10.10,0.10,2021ApJS..255...17S,32,14,858,80,76,165,151,,,,2.24,2020AJ....160..108B,7.19,0,4,1,Yes,,> 391
7826620,K04268.01,Kepler-1579 b,CONFIRMED,4215,103,2020AJ....159..280B,12.88,0.13,2019ApJS..244...21S,17,20,859,316,310,561,512,,,,0.59,10.26133/NEA4,0.85,128,0,1,Yes,,> 115
9527334,K00049.01,Kepler-461 b,CONFIRMED,5839,111,2020AJ....159..280B,8.54,0.09,SantosPrivComm,7,13,860,464,164,1398,256,,,,3.77,2022AJ....163..179P,8.31,512,0,1,Yes,,> 620
9351316,K02078.01,Kepler-1086 b,CONFIRMED,4332,75,2020AJ....159..280B,12.53,0.13,2019ApJS..244...21S,10,22,861,284,271,498,443,,,,2.05,2022AJ....163..179P,18.78,0,0,1,Yes,,> 144
9351316,K02078.02,Kepler-1086 c,CONFIRMED,4332,75,2020AJ....159..280B,12.53,0.13,2019ApJS..244...21S,10,22,861,284,271,498,443,,,,3.06,2022AJ....163..179P,161.52,0,0,1,Yes,,> 144
5688683,K04097.01,Kepler-1939 b,CONFIRMED,4300,58,2020AJ....159..280B,12.70,0.13,2019ApJS..244...21S,12,11,873,286,273,510,442,,,,1.05,2022AJ....163..179P,2.79,128,0,1,Yes,,> 148
10489206,K00251.01,Kepler-125 b,CONFIRMED,3896,77,2020AJ....159..280B,14.39,0.14,2019ApJS..244...21S,19,28,873,442,406,874,559,,,,2.64,2022AJ....163..179P,4.16,0,0,1,Yes,,> 76
10489206,K00251.02,Kepler-125 c,CONFIRMED,3896,77,2020AJ....159..280B,14.39,0.14,2019ApJS..244...21S,19,28,873,442,406,874,559,,,,0.85,2022AJ....163..179P,5.77,0,0,1,Yes,,> 76
7659389,K02734.01,Kepler-1872 b,CONFIRMED,4972,91,2020AJ....159..280B,10.61,0.11,2021ApJS..255...17S,,,874,140,162,257,308,,,,2.94,2020AJ....160..108B,3.83,0,4,0,--,,
4473613,K04803.01,Kepler-1623 b,CONFIRMED,5440,92,2020AJ....159..280B,10.25,0.10,2021ApJS..255...17S,,,875,79,78,162,155,,,,1.22,2020AJ....160..108B,4.36,0,0,0,--,,
6879171,K04188.01,Kepler-1947 b,CONFIRMED,5634,101,2020AJ....159..280B,10.09,0.10,2021ApJS..255...17S,44,5,894,110,87,328,165,,,,0.87,2022AJ....163..179P,6.96,0,0,1,Yes,,> 301
7610663,K04160.01,Kepler-1560 b,CONFIRMED,5536,90,2020AJ....159..280B,10.32,0.10,2021ApJS..255...17S,22,5,896,83,78,179,153,,,,0.87,2022AJ....163..179P,3.03,0,0,1,Yes,,> 579
10024701,K02002.01,Kepler-1046 b,CONFIRMED,5611,105,2020AJ....159..280B,10.16,0.10,2021ApJS..255...17S,62,2,896,104,85,302,163,1490,1780,804,2.05,10.26133/NEA4,14.38,640,4,1,Yes,,
6921944,K02114.01,Kepler-1105 b,CONFIRMED,4167,78,2020AJ....159..280B,13.33,0.13,2019ApJS..244...21S,5,12,928,329,329,601,540,,,,1.61,2022AJ....163..179P,4.42,0,4,1,Yes,,> 128
10407482,K04255.01,Kepler-1577 b,CONFIRMED,4724,85,2020AJ....159..280B,11.45,0.11,2021ApJS..255...17S,30,14,929,198,235,341,396,,,,0.95,2022AJ....163..179P,6.31,0,0,1,Yes,,> 154
4472818,K03878.01,Kepler-1524 b,CONFIRMED,5698,93,2020AJ....159..280B,10.10,0.10,2021ApJS..255...17S,47,2,934,151,101,522,185,3058,3359,1741,2.68,2022AJ....163..179P,70.97,0,0,1,Maybe,,
8507475,K04300.01,Kepler-1585 b,CONFIRMED,5260,105,2020AJ....159..280B,10.68,0.11,2021ApJS..255...17S,,,942,89,93,178,193,,,,1.36,2020AJ....160..108B,3.58,0,0,0,--,,
3745559,K03423.01,Kepler-1920 b,CONFIRMED,5884,107,2020AJ....159..280B,8.43,0.08,2021ApJS..255...17S,,,945,606,222,1496,330,,,,2.54,2020AJ....160..108B,30.25,0,0,0,--,,
8591173,K02181.01,Kepler-1804 b,CONFIRMED,4861,86,2020AJ....159..280B,11.13,0.11,2021ApJS..255...17S,,,945,158,203,283,367,,,,1.43,2020AJ....160..108B,12.29,0,0,0,--,,
6200235,K02350.01,Kepler-1205 b,CONFIRMED,5098,92,2020AJ....159..280B,10.75,0.11,2021ApJS..255...17S,,,947,106,124,206,261,,,,1.54,2020AJ....160..108B,1.08,0,4,0,--,,
8459663,K04356.01,Kepler-1593 b,CONFIRMED,4577,85,2020AJ....159..280B,12.02,0.12,2019ApJS..244...21S,-8,38,956,231,268,389,434,,,,2.63,2022AJ....163..179P,174.51,0,0,1,Yes,,> 172
6263593,K03049.01,Kepler-1418 b,CONFIRMED,4563,137,2019ApJS..244...21S,12.10,0.12,2019ApJS..244...21S,0,12,961,242,291,400,482,,,,1.21,10.26133/NEA4,22.48,128,0,1,Yes,,> 210
10002866,K00723.01,Kepler-222 b,CONFIRMED,5169,92,2020AJ....159..280B,10.90,0.11,2021ApJS..255...17S,7,15,982,95,104,189,221,,,,3.3,2020AJ....160..108B,3.94,0,4,1,Yes,,> 478
10002866,K00723.03,Kepler-222 c,CONFIRMED,5169,92,2020AJ....159..280B,10.90,0.11,2021ApJS..255...17S,7,15,982,95,104,189,221,,,,4.63,2020AJ....160..108B,10.09,0,4,1,Yes,,> 478
10002866,K00723.02,Kepler-222 d,CONFIRMED,5169,92,2020AJ....159..280B,10.90,0.11,2021ApJS..255...17S,7,15,982,95,104,189,221,,,,3.57,2020AJ....160..108B,28.08,0,0,1,Yes,,> 478
3657758,K02034.01,Kepler-1065 b,CONFIRMED,5709,114,2020AJ....159..280B,10.32,0.10,2021ApJS..255...17S,,,995,247,121,922,212,,,,3.62,2020AJ....160..108B,3.61,0,0,0,--,,
10714072,K04024.01,Kepler-1541 b,CONFIRMED,5159,98,2020AJ....159..280B,10.98,0.11,2021ApJS..255...17S,7,12,996,95,105,191,227,,,,1.07,2022AJ....163..179P,8.41,0,0,1,Yes,,> 495
7779077,K01842.01,Kepler-1770 b,CONFIRMED,5489,99,2020AJ....159..280B,11.06,0.11,2021ApJS..255...17S,,,1003,86,81,190,160,,,,2.58,2020AJ....160..108B,16.84,1024,0,0,--,,
8331612,K03318.01,Kepler-1915 b,CONFIRMED,5916,138,2020AJ....159..280B,8.08,0.08,2021ApJS..255...17S,,,1020,835,322,1658,442,,,,3.83,2020AJ....160..108B,13.84,0,4,0,--,,
11455428,K03365.01,Kepler-1480 b,CONFIRMED,4973,88,2020AJ....159..280B,11.21,0.11,2021ApJS..255...17S,,,1021,119,158,226,337,,,,2.08,2020AJ....160..108B,22.13,0,4,0,--,,
3734418,K02261.01,Kepler-1164 b,CONFIRMED,5056,140,2020AJ....159..280B,11.21,0.11,2019ApJS..244...21S,31,8,1026,109,141,213,339,,,,1.08,2022AJ....163..179P,3.98,0,0,1,Yes,,> 233
6975129,K01628.02,Kepler-312 b,CONFIRMED,6325,139,2020AJ....159..280B,5.64,0.06,2021ApJS..255...17S,71,5,,,,,,1028,1830,723,1.52,2022AJ....163..179P,1.77,7,0,1,--,,
6975129,K01628.01,Kepler-312 c,CONFIRMED,6325,139,2020AJ....159..280B,5.64,0.06,2021ApJS..255...17S,71,5,,,,,,1028,1830,723,3.73,2022AJ....163..179P,19.75,7,0,1,--,,
6697605,K02851.01,Kepler-1985 b,CONFIRMED,5370,75,2021ApJS..255...17S,11.29,0.11,2021ApJS..255...17S,,,1034,83,81,171,162,,,,2.27,10.26133/NEA4,3.42,512,4,0,--,,
9763612,K03465.01,Kepler-1507 b,CONFIRMED,5224,89,2020AJ....159..280B,11.21,0.11,2021ApJS..255...17S,1,7,1035,88,91,180,189,,,,0.78,2020AJ....160..108B,16.05,0,0,1,Yes,,> 641
11572193,K03109.01,Kepler-1428 b,CONFIRMED,6095,114,2020AJ....159..280B,5.89,0.06,2018MNRAS.474.2094A,-8,7,1039,755,434,1494,604,,,,3.08,2022AJ....163..179P,10.68,4614,0,1,Yes,,> 442
7765528,K01840.01,Kepler-972 b,CONFIRMED,6175,122,2020AJ....159..280B,5.52,0.06,2021ApJS..255...17S,72,8,1066,710,440,1446,638,1231,2152,831,4.25,2020AJ....160..108B,7.04,0,4,1,Yes,,
4173026,K02172.01,Kepler-1801 b,CONFIRMED,5420,97,2020AJ....159..280B,11.53,0.12,2021ApJS..255...17S,,,1071,86,81,183,162,,,,2.9,2020AJ....160..108B,10.44,0,4,0,--,,
4173026,K02172.02,Kepler-1801 c,CONFIRMED,5420,97,2020AJ....159..280B,11.53,0.12,2021ApJS..255...17S,,,1071,86,81,183,162,,,,2.47,2020AJ....160..108B,116.58,0,0,0,--,,
8884274,K02868.01,Kepler-1374 b,CONFIRMED,5282,98,2020AJ....159..280B,11.59,0.12,2021ApJS..255...17S,,,1090,86,85,179,172,,,,2.14,2020AJ....160..108B,10.65,0,0,0,--,,
7427764,K04364.01,Kepler-1595 b,CONFIRMED,5200,98,2020AJ....159..280B,11.53,0.12,2021ApJS..255...17S,,,1090,89,90,184,188,,,,1.15,2020AJ....160..108B,4.56,0,0,0,--,,
6041734,K02167.01,Kepler-1129 b,CONFIRMED,5742,96,2020AJ....159..280B,10.66,0.11,2013ApJ...775L..11M,32,8,1091,279,141,908,242,,,,3.34,2020AJ....160..108B,24.34,4096,4,1,Yes,,> 418
6041734,K02167.03,Kepler-1129 c,CONFIRMED,5742,96,2020AJ....159..280B,10.66,0.11,2013ApJ...775L..11M,32,8,1091,279,141,908,242,,,,2.45,2020AJ....160..108B,76.54,4096,0,1,Yes,,> 418
5088400,K04127.01,Kepler-1556 b,CONFIRMED,5424,95,2020AJ....159..280B,11.85,0.12,2021ApJS..255...17S,,,1120,88,82,192,163,,,,1.67,2020AJ....160..108B,8.83,0,0,0,--,,
8750043,K02017.01,Kepler-1055 b,CONFIRMED,5538,90,2020AJ....159..280B,11.77,0.12,2021ApJS..255...17S,17,5,1123,103,88,254,170,,,,1.15,2022AJ....163..179P,2.3,0,0,1,Yes,,> 656
10153855,K01981.01,Kepler-1037 b,CONFIRMED,5050,85,2020AJ....159..280B,11.77,0.12,2021ApJS..255...17S,,,1147,95,101,194,230,,,,1.27,2020AJ....160..108B,1.06,0,0,0,--,,
11410904,K02171.01,Kepler-1131 b,CONFIRMED,5728,94,2020AJ....159..280B,11.06,0.11,2021ApJS..255...17S,,,1148,271,141,857,245,,,,1.47,2020AJ....160..108B,3.53,0,0,0,--,,
5184911,K02719.01,Kepler-1324 b,CONFIRMED,4601,82,2020AJ....159..280B,12.53,0.13,2019ApJS..244...21S,16,15,1165,165,307,298,545,,,,1.4,2022AJ....163..179P,4.12,0,4,1,Yes,,> 180
4725681,K00817.02,Kepler-236 b,CONFIRMED,3937,78,2020AJ....159..280B,15.32,0.17,2019ApJS..244...21S,17,16,1174,463,467,900,703,,,,1.76,2022AJ....163..179P,8.3,0,4,1,Yes,,> 84
4725681,K00817.01,Kepler-236 c,CONFIRMED,3937,78,2020AJ....159..280B,15.32,0.17,2019ApJS..244...21S,17,16,1174,463,467,900,703,,,,2.08,2022AJ....163..179P,23.97,0,0,1,Yes,,> 84
6305192,K00219.01,Kepler-494 b,CONFIRMED,5958,222,2020AJ....159..280B,9.04,0.09,SantosPrivComm,72,5,1345,978,523,1640,676,1177,1618,719,7.79,10.26133/NEA4,8.03,646,0,1,Yes,,
5953297,K02733.01,Kepler-1688 b,CONFIRMED,4762,123,2020AJ....159..280B,12.27,0.12,2019ApJS..244...21S,15,10,1192,129,236,245,534,,,,1.45,10.26133/NEA4,5.62,640,4,1,Yes,,> 228
5794240,K00254.01,Kepler-45 b,CONFIRMED,3896,84,2020AJ....159..280B,15.64,0.18,2019ApJS..244...21S,18,30,1197,481,473,942,704,,,,11.49,2022AJ....163..179P,2.46,0,0,1,Yes,,> 76
5812960,K00507.01,Kepler-582 b,CONFIRMED,5242,98,2020AJ....159..280B,12.27,0.12,2021ApJS..255...17S,,,1201,89,84,188,168,,,,2.99,2020AJ....160..108B,18.49,0,0,0,--,,
8229458,K02238.01,Kepler-1152 b,CONFIRMED,4029,76,2020AJ....159..280B,14.79,0.15,2019ApJS..244...21S,13,21,1202,403,482,773,732,,,,1.03,2022AJ....163..179P,1.65,0,0,1,Yes,,> 95
1718958,K04053.01,Kepler-1934 b,CONFIRMED,6284,103,2020AJ....159..280B,9.35,0.09,2021ApJS..255...17S,68,3,,,,,,1217,2053,835,0.76,2022AJ....163..179P,1.42,1,0,1,--,,
2302548,K00988.01,Kepler-261 b,CONFIRMED,4913,77,2020AJ....159..280B,12.18,0.12,2019ApJS..244...21S,4,8,1225,100,108,203,273,,,,2.09,2022AJ....163..179P,10.38,0,0,1,Yes,,> 378
2302548,K00988.02,Kepler-261 c,CONFIRMED,4913,77,2020AJ....159..280B,12.18,0.12,2019ApJS..244...21S,4,8,1225,100,108,203,273,,,,2.04,2022AJ....163..179P,24.57,0,4,1,Yes,,> 378
4476123,K00814.01,Kepler-689 b,CONFIRMED,5328,109,2020AJ....159..280B,12.52,0.13,2021ApJS..255...17S,,,1229,92,84,199,165,,,,3.04,2020AJ....160..108B,22.37,512,0,0,--,,
5369827,K02690.01,Kepler-1870 b,CONFIRMED,5395,104,2020AJ....159..280B,12.57,0.13,2018MNRAS.474.2094A,7,8,1233,95,85,214,166,,,,1.78,2022AJ....163..179P,3.61,4096,4,1,Yes,,> 687
8039892,K00903.01,Kepler-719 b,CONFIRMED,5930,119,2020AJ....159..280B,8.91,0.09,2021ApJS..255...17S,,,1235,786,379,1536,538,,,,12.88,2020AJ....160..108B,5.01,770,0,0,--,,
10619192,K00203.01,Kepler-17 b,CONFIRMED,5661,88,2020AJ....159..280B,12.02,0.12,2021ApJS..255...17S,6,4,1246,200,123,613,222,,,,14.48,10.26133/NEA4,1.49,0,0,1,Yes,,> 831
11618601,K03022.01,Kepler-1894 b,CONFIRMED,5335,95,2020AJ....159..280B,12.70,0.13,2021ApJS..255...17S,,,1254,93,84,202,164,,,,1.16,2020AJ....160..108B,2.76,0,0,0,--,,
11618601,K03022.02,Kepler-1894 c,CONFIRMED,5335,95,2020AJ....159..280B,12.70,0.13,2021ApJS..255...17S,,,1254,93,84,202,164,,,,1.12,2020AJ....160..108B,5.05,0,0,0,--,,
10662202,K00750.01,Kepler-662 b,CONFIRMED,5048,80,2020AJ....159..280B,12.44,0.12,2019ApJS..244...21S,12,23,1259,92,89,192,182,,,,2.95,10.26133/NEA4,21.68,1664,4,1,Yes,,> 319
9597058,K01819.01,Kepler-962 b,CONFIRMED,5270,91,2020AJ....159..280B,12.70,0.13,2021ApJS..255...17S,8,6,1261,91,84,196,165,,,,1.83,2022AJ....163..179P,12.06,0,0,1,Yes,,> 620
8379705,K02507.01,Kepler-1847 b,CONFIRMED,5794,118,2020AJ....159..280B,10.89,0.11,2021ApJS..255...17S,,,1265,539,232,1298,359,,,,2.18,2020AJ....160..108B,11.13,0,0,0,--,,
11193263,K01438.01,Kepler-848 b,CONFIRMED,5670,118,2020AJ....159..280B,12.03,0.12,2018MNRAS.474.2094A,60,4,1275,303,144,926,247,1744,2215,976,2.88,2022AJ....163..179P,6.91,4614,0,1,Yes,,
4917596,K01973.01,Kepler-1032 b,CONFIRMED,4615,92,2020AJ....159..280B,12.88,0.13,2019ApJS..244...21S,47,17,1283,131,214,255,581,,,,1.49,10.26133/NEA4,3.29,128,0,1,Yes,,> 97
10982872,K00343.02,Kepler-142 b,CONFIRMED,5894,107,2020AJ....159..280B,9.72,0.10,2021AJ....161..265D,7,8,1284,676,327,1420,486,,,,1.73,2022AJ....163..179P,2.02,4096,0,1,Yes,,> 656
10982872,K00343.01,Kepler-142 c,CONFIRMED,5894,107,2020AJ....159..280B,9.72,0.10,2021AJ....161..265D,7,8,1284,676,327,1420,486,,,,2.48,2022AJ....163..179P,4.76,4096,0,1,Yes,,> 656
10982872,K00343.03,Kepler-142 d,CONFIRMED,5894,107,2020AJ....159..280B,9.72,0.10,2021AJ....161..265D,7,8,1284,676,327,1420,486,,,,1.55,2022AJ....163..179P,41.81,4096,0,1,Yes,,> 656
11253827,K02672.02,Kepler-396 b,CONFIRMED,5431,88,2020AJ....159..280B,13.06,0.13,2021ApJS..255...17S,10,6,1308,105,89,244,171,,,,3.01,2022AJ....163..179P,42.99,0,0,1,Yes,,> 701
11253827,K02672.01,Kepler-396 c,CONFIRMED,5431,88,2020AJ....159..280B,13.06,0.13,2021ApJS..255...17S,10,6,1308,105,89,244,171,,,,4.51,2022AJ....163..179P,88.51,0,0,1,Yes,,> 701
6365156,K00662.01,Kepler-639 b,CONFIRMED,6088,112,2020AJ....159..280B,nan,nan,,68,3,,,,,,1332,1976,842,2.82,2022AJ....163..179P,10.21,518,0,1,No,,
9412760,K01977.02,Kepler-345 b,CONFIRMED,4722,118,2020AJ....159..280B,12.97,0.13,2019ApJS..244...21S,7,8,1339,109,128,222,463,,,,0.79,10.26133/NEA4,7.42,640,0,1,Yes,,> 252
9412760,K01977.01,Kepler-345 c,CONFIRMED,4722,118,2020AJ....159..280B,12.97,0.13,2019ApJS..244...21S,7,8,1339,109,128,222,463,,,,1.69,10.26133/NEA4,9.39,640,4,1,Yes,,> 252
4644952,K01805.03,Kepler-319 b,CONFIRMED,5242,102,2020AJ....159..280B,13.22,0.13,2021ApJS..255...17S,8,5,1342,95,86,207,167,,,,1.57,2022AJ....163..179P,4.36,0,0,1,Yes,,> 599
4644952,K01805.01,Kepler-319 c,CONFIRMED,5242,102,2020AJ....159..280B,13.22,0.13,2021ApJS..255...17S,8,5,1342,95,86,207,167,,,,2.45,2022AJ....163..179P,6.94,0,4,1,Yes,,> 599
4644952,K01805.02,Kepler-319 d,CONFIRMED,5242,102,2020AJ....159..280B,13.22,0.13,2021ApJS..255...17S,8,5,1342,95,86,207,167,,,,2.03,2022AJ....163..179P,31.78,0,0,1,Yes,,> 599
8360640,K02982.01,Kepler-1891 b,CONFIRMED,5404,87,2020AJ....159..280B,13.31,0.13,2021ApJS..255...17S,,,1345,105,90,243,171,,,,1.47,2020AJ....160..108B,4.02,0,0,0,--,,
11923284,K02026.01,Kepler-1061 b,CONFIRMED,5970,109,2020AJ....159..280B,9.55,0.10,2021ApJS..255...17S,69,4,1553,760,482,1389,712,1347,1851,817,1.45,2022AJ....163..179P,2.76,0,4,1,Yes,,
8410727,K01148.01,Kepler-270 b,CONFIRMED,6221,112,2020AJ....159..280B,nan,nan,,67,3,,,,,,1347,2113,904,1.68,2022AJ....163..179P,11.48,1,0,1,--,,
8410727,K01148.02,Kepler-270 c,CONFIRMED,6221,112,2020AJ....159..280B,nan,nan,,67,3,,,,,,1347,2113,904,1.38,2022AJ....163..179P,25.26,1,0,1,--,,
8426567,K01914.01,Kepler-1013 b,CONFIRMED,4869,88,2020AJ....159..280B,12.97,0.13,2021ApJS..255...17S,,,1358,96,93,200,194,,,,2.0,2020AJ....160..108B,18.93,0,0,0,--,,
5966154,K00655.01,Kepler-201 b,CONFIRMED,6235,120,2020AJ....159..280B,nan,nan,,67,5,,,,,,1362,2217,929,2.47,2022AJ....163..179P,25.67,5,4,1,--,,
5966154,K00655.02,Kepler-201 c,CONFIRMED,6235,120,2020AJ....159..280B,nan,nan,,67,5,,,,,,1362,2217,929,2.39,2022AJ....163..179P,151.89,5,0,1,--,,
10000941,K04146.01,Kepler-1558 b,CONFIRMED,4872,75,2020AJ....159..280B,13.06,0.13,2019ApJS..244...21S,36,6,1373,95,92,199,187,,,,0.7,2022AJ....163..179P,3.5,0,0,1,Yes,,> 142
8150320,K00904.02,Kepler-55 b,CONFIRMED,4454,79,2020AJ....159..280B,13.61,0.14,2019ApJS..244...21S,1,28,1375,143,190,291,619,,,,2.08,2022AJ....163..179P,27.95,0,0,1,Yes,,> 161
8150320,K00904.03,Kepler-55 c,CONFIRMED,4454,79,2020AJ....159..280B,13.61,0.14,2019ApJS..244...21S,1,28,1375,143,190,291,619,,,,2.02,2022AJ....163..179P,42.14,0,0,1,Yes,,> 161
8150320,K00904.01,Kepler-55 d,CONFIRMED,4454,79,2020AJ....159..280B,13.61,0.14,2019ApJS..244...21S,1,28,1375,143,190,291,619,,,,1.83,2022AJ....163..179P,2.21,0,0,1,Yes,,> 161
8150320,K00904.04,Kepler-55 e,CONFIRMED,4454,79,2020AJ....159..280B,13.61,0.14,2019ApJS..244...21S,1,28,1375,143,190,291,619,,,,1.63,2022AJ....163..179P,4.62,0,0,1,Yes,,> 161
8150320,K00904.05,Kepler-55 f,CONFIRMED,4454,79,2020AJ....159..280B,13.61,0.14,2019ApJS..244...21S,1,28,1375,143,190,291,619,,,,1.71,2022AJ....163..179P,10.2,0,0,1,Yes,,> 161
1996180,K02534.01,Kepler-1271 b,CONFIRMED,6104,113,2020AJ....159..280B,6.88,0.07,2021ApJS..255...17S,46,2,1375,771,560,1372,800,,,,1.33,2022AJ....163..179P,3.03,0,4,1,Yes,,> 120
12405333,K03009.01,Kepler-1409 b,CONFIRMED,5088,88,2020AJ....159..280B,13.43,0.13,2021ApJS..255...17S,15,12,1397,94,86,202,168,,,,0.95,2020AJ....160..108B,0.76,0,0,1,Yes,,> 378
10653179,K03280.01,Kepler-1453 b,CONFIRMED,5546,95,2020AJ....159..280B,13.52,0.14,2021ApJS..255...17S,,,1427,166,115,463,208,,,,2.37,2020AJ....160..108B,47.16,0,0,0,--,,
9836149,K01958.01,Kepler-66 b,CONFIRMED,5898,106,2020AJ....159..280B,10.25,0.10,2021ApJS..255...17S,30,20,1431,675,364,1369,544,,,,3.45,2020AJ....160..108B,17.82,0,4,1,Yes,,> 289
6471021,K00372.01,Kepler-539 b,CONFIRMED,5781,122,2020AJ....159..280B,11.77,0.12,2021ApJS..255...17S,53,1,1432,548,258,1255,396,2554,2991,1491,8.25,2020AJ....160..108B,125.63,0,0,1,Yes,,
11601584,K01831.02,Kepler-324 b,CONFIRMED,5275,90,2020AJ....159..280B,13.89,0.14,2018MNRAS.474.2094A,9,6,1433,103,90,229,171,,,,1.18,2022AJ....163..179P,4.39,4104,0,1,Yes,,> 620
11601584,K01831.01,Kepler-324 c,CONFIRMED,5275,90,2020AJ....159..280B,13.89,0.14,2018MNRAS.474.2094A,9,6,1433,103,90,229,171,,,,3.54,2022AJ....163..179P,51.81,4104,0,1,Yes,,> 620
11601584,K01831.03,Kepler-324 d,CONFIRMED,5275,90,2020AJ....159..280B,13.89,0.14,2018MNRAS.474.2094A,9,6,1433,103,90,229,171,,,,1.13,2020AJ....160..108B,34.21,4104,0,1,Yes,,> 620
11601584,K01831.04,Kepler-324 e,CONFIRMED,5275,90,2020AJ....159..280B,13.89,0.14,2018MNRAS.474.2094A,9,6,1433,103,90,229,171,,,,1.6,2022AJ....163..179P,13.98,4104,4,1,Yes,,> 620
7908367,K06166.01,Kepler-1642 b,CONFIRMED,5118,99,2020AJ....159..280B,13.80,0.14,2021ApJS..255...17S,-8,15,1442,97,88,210,169,,,,2.85,2022AJ....163..179P,12.21,0,0,1,Yes,,> 535
7908367,K06166.02,Kepler-1642 c,CONFIRMED,5118,99,2020AJ....159..280B,13.80,0.14,2021ApJS..255...17S,-8,15,1442,97,88,210,169,,,,2.52,2022AJ....163..179P,6.65,0,0,1,Yes,,> 535
5444548,K00409.01,Kepler-545 b,CONFIRMED,5478,107,2020AJ....159..280B,13.81,0.14,2018MNRAS.474.2094A,4,10,1446,145,106,398,195,,,,2.68,2022AJ....163..179P,13.25,4608,0,1,Yes,,> 734
7509886,K00678.02,Kepler-211 b,CONFIRMED,4955,76,2020AJ....159..280B,13.71,0.14,2021ApJS..255...17S,4,5,1456,95,87,202,170,,,,1.22,2022AJ....163..179P,4.14,0,0,1,Yes,,> 418
7509886,K00678.01,Kepler-211 c,CONFIRMED,4955,76,2020AJ....159..280B,13.71,0.14,2021ApJS..255...17S,4,5,1456,95,87,202,170,,,,1.18,2022AJ....163..179P,6.04,0,0,1,Yes,,> 418
11709244,K01832.01,Kepler-325 b,CONFIRMED,5367,95,2020AJ....159..280B,14.09,0.14,2021ApJS..255...17S,20,18,1462,115,95,270,179,,,,2.7,2020AJ....160..108B,4.54,0,0,1,Yes,,> 437
11709244,K01832.02,Kepler-325 c,CONFIRMED,5367,95,2020AJ....159..280B,14.09,0.14,2021ApJS..255...17S,20,18,1462,115,95,270,179,,,,2.85,2020AJ....160..108B,12.76,0,4,1,Yes,,> 437
11709244,K01832.03,Kepler-325 d,CONFIRMED,5367,95,2020AJ....159..280B,14.09,0.14,2021ApJS..255...17S,20,18,1462,115,95,270,179,,,,2.36,2020AJ....160..108B,38.71,0,0,1,Yes,,> 437
9411412,K02101.01,Kepler-1096 b,CONFIRMED,4406,78,2020AJ....159..280B,14.10,0.14,2019ApJS..244...21S,11,20,1469,143,151,305,468,,,,1.32,2022AJ....163..179P,2.89,0,4,1,Yes,,> 155
5371776,K01557.01,Kepler-304 b,CONFIRMED,4596,76,2020AJ....159..280B,13.90,0.14,2019ApJS..244...21S,13,21,1484,110,107,234,224,,,,2.74,2022AJ....163..179P,3.3,0,0,1,Yes,,> 180
5371776,K01557.03,Kepler-304 c,CONFIRMED,4596,76,2020AJ....159..280B,13.90,0.14,2019ApJS..244...21S,13,21,1484,110,107,234,224,,,,2.05,2022AJ....163..179P,5.32,0,0,1,Yes,,> 180
5371776,K01557.02,Kepler-304 d,CONFIRMED,4596,76,2020AJ....159..280B,13.90,0.14,2019ApJS..244...21S,13,21,1484,110,107,234,224,,,,2.36,2022AJ....163..179P,9.65,0,0,1,Yes,,> 180
5371776,K01557.04,Kepler-304 e,CONFIRMED,4596,76,2020AJ....159..280B,13.90,0.14,2019ApJS..244...21S,13,21,1484,110,107,234,224,,,,1.06,2022AJ....163..179P,1.5,0,0,1,Yes,,> 180
5780930,K03412.01,Kepler-1492 b,CONFIRMED,4468,76,2020AJ....159..280B,14.09,0.14,2021ApJS..255...17S,23,11,1489,129,128,275,300,,,,1.16,2022AJ....163..179P,16.75,0,0,1,Yes,,> 140
7045496,K01939.01,Kepler-1021 b,CONFIRMED,5397,100,2020AJ....159..280B,14.39,0.14,2021ApJS..255...17S,,,1513,129,102,317,189,,,,2.24,2020AJ....160..108B,13.47,0,0,0,--,,
8738735,K00693.02,Kepler-214 b,CONFIRMED,6050,109,2020AJ....159..280B,8.09,0.08,2018MNRAS.474.2094A,31,3,1516,791,563,1368,818,,,,3.15,2022AJ....163..179P,15.66,4614,0,1,Yes,,> 289
8738735,K00693.01,Kepler-214 c,CONFIRMED,6050,109,2020AJ....159..280B,8.09,0.08,2018MNRAS.474.2094A,31,3,1516,791,563,1368,818,,,,2.56,2022AJ....163..179P,28.78,4614,4,1,Yes,,> 289
9529744,K01806.03,Kepler-320 b,CONFIRMED,5791,109,2020AJ....159..280B,nan,nan,,65,4,,,,,,1524,1936,875,1.23,2022AJ....163..179P,8.37,516,4,1,No,,
9529744,K01806.02,Kepler-320 c,CONFIRMED,5791,109,2020AJ....159..280B,nan,nan,,65,4,,,,,,1524,1936,875,1.48,2022AJ....163..179P,17.93,516,4,1,No,,
3448130,K02043.01,Kepler-1786 b,CONFIRMED,5790,117,2020AJ....159..280B,12.08,0.12,2018MNRAS.474.2094A,16,6,1524,548,279,1217,428,,,,2.97,2022AJ....163..179P,78.55,4608,0,1,Yes,,> 641
11852982,K00247.01,Kepler-1712 b,CONFIRMED,3925,78,2020AJ....159..280B,16.19,0.21,2019ApJS..244...21S,13,17,1536,420,603,868,949,,,,1.88,2022AJ....163..179P,13.82,0,4,1,Yes,,> 87
9717943,K02273.01,Kepler-1169 b,CONFIRMED,6000,106,2020AJ....159..280B,12.52,0.13,2021ApJS..255...17S,66,3,2435,594,593,999,984,1541,2118,948,0.93,2022AJ....163..179P,6.11,0,0,1,Yes,,
5450893,K02970.01,Kepler-1890 b,CONFIRMED,6441,112,2020AJ....159..280B,8.72,0.09,2021ApJS..255...17S,61,2,,,,,,1541,2742,1118,0.73,2022AJ....163..179P,4.82,1,4,1,--,,
9839821,K02012.01,Kepler-1052 b,CONFIRMED,5701,96,2020AJ....159..280B,13.15,0.13,2021ApJS..255...17S,28,8,1542,346,192,862,318,,,,2.7,2020AJ....160..108B,34.85,0,0,1,Yes,,> 484
9839821,K02012.02,Kepler-1052 c,CONFIRMED,5701,96,2020AJ....159..280B,13.15,0.13,2021ApJS..255...17S,28,8,1542,346,192,862,318,,,,2.59,2020AJ....160..108B,180.92,0,0,1,Yes,,> 484
5792202,K00841.01,Kepler-27 b,CONFIRMED,5331,97,2020AJ....159..280B,14.69,0.15,2021ApJS..255...17S,-8,34,1549,121,99,284,186,,,,4.79,2020AJ....160..108B,15.34,0,0,1,Yes,,> 437
5792202,K00841.02,Kepler-27 c,CONFIRMED,5331,97,2020AJ....159..280B,14.69,0.15,2021ApJS..255...17S,-8,34,1549,121,99,284,186,,,,6.24,2020AJ....160..108B,31.33,0,0,1,Yes,,> 437
5792202,K00841.03,Kepler-27 d,CONFIRMED,5331,97,2020AJ....159..280B,14.69,0.15,2021ApJS..255...17S,-8,34,1549,121,99,284,186,,,,2.1,2020AJ....160..108B,6.55,0,0,1,Yes,,> 437
5020319,K00635.01,Kepler-1725 b,CONFIRMED,6012,105,2020AJ....159..280B,8.85,0.09,2021ApJS..255...17S,59,4,1555,776,525,1371,775,2135,2877,1322,2.51,2022AJ....163..179P,16.72,0,0,1,Yes,,
11030475,K02248.01,Kepler-1813 b,CONFIRMED,5167,103,2019ApJS..244...21S,14.69,0.15,2019ApJS..244...21S,12,21,1555,106,93,235,176,,,,1.3,10.26133/NEA4,2.82,512,0,1,Yes,,> 387
6196457,K00285.01,Kepler-92 b,CONFIRMED,5509,105,2020AJ....159..280B,17.00,0.25,2018MNRAS.474.2094A,58,2,2006,264,186,608,322,1558,1940,832,3.66,2022AJ....163..179P,13.75,4614,0,1,Yes,,
6196457,K00285.02,Kepler-92 c,CONFIRMED,5509,105,2020AJ....159..280B,17.00,0.25,2018MNRAS.474.2094A,58,2,2006,264,186,608,322,1558,1940,832,2.47,2022AJ....163..179P,26.72,4614,0,1,Yes,,
6196457,K00285.03,Kepler-92 d,CONFIRMED,5509,105,2020AJ....159..280B,17.00,0.25,2018MNRAS.474.2094A,58,2,2006,264,186,608,322,1558,1940,832,2.1,2020AJ....160..108B,49.36,4614,0,1,Yes,,
8292840,K00260.01,Kepler-126 b,CONFIRMED,6128,120,2020AJ....159..280B,7.33,0.07,2018MNRAS.474.2094A,27,1,1560,755,621,1291,915,,,,1.46,2022AJ....163..179P,10.5,4614,0,1,Yes,,> 276
8292840,K00260.03,Kepler-126 c,CONFIRMED,6128,120,2020AJ....159..280B,7.33,0.07,2018MNRAS.474.2094A,27,1,1560,755,621,1291,915,,,,1.59,2022AJ....163..179P,21.87,4614,0,1,Yes,,> 276
8292840,K00260.02,Kepler-126 d,CONFIRMED,6128,120,2020AJ....159..280B,7.33,0.07,2018MNRAS.474.2094A,27,1,1560,755,621,1291,915,,,,2.65,2022AJ....163..179P,100.28,4614,0,1,Yes,,> 276
4454752,K00496.01,Kepler-578 b,CONFIRMED,5256,89,2020AJ....159..280B,14.79,0.15,2021ApJS..255...17S,18,14,1561,113,96,256,181,,,,1.65,2022AJ....163..179P,1.62,0,4,1,Yes,,> 447
6265665,K03436.01,Kepler-1499 b,CONFIRMED,4992,83,2020AJ....159..280B,14.59,0.15,2019ApJS..244...21S,5,12,1564,99,89,215,170,,,,1.19,2022AJ....163..179P,44.2,192,0,1,Yes,,> 399
5436013,K02471.01,Kepler-1841 b,CONFIRMED,5472,108,2020AJ....159..280B,14.57,0.15,2019ApJS..244...21S,,,1569,168,118,452,214,,,,1.56,2020AJ....160..108B,25.89,1024,4,0,--,,
9244756,K01969.01,Kepler-1779 b,CONFIRMED,5766,108,2020AJ....159..280B,12.60,0.13,2021ApJS..255...17S,,,1572,481,256,1093,402,,,,2.93,2020AJ....160..108B,16.34,0,0,0,--,,
8757824,K02552.01,Kepler-1275 b,CONFIRMED,6116,117,2020AJ....159..280B,7.47,0.07,2021ApJS..255...17S,,,1573,759,619,1293,912,,,,1.29,2020AJ....160..108B,3.66,0,0,0,--,,
4056616,K02013.01,Kepler-1053 b,CONFIRMED,4344,78,2020AJ....159..280B,14.69,0.15,2019ApJS..244...21S,4,9,1576,156,144,352,319,,,,0.88,2022AJ....163..179P,2.41,0,0,1,Yes,,> 168
7626370,K01706.01,Kepler-932 b,CONFIRMED,5254,103,2020AJ....159..280B,14.89,0.15,2018MNRAS.474.2094A,6,11,1576,115,97,263,183,,,,1.39,2022AJ....163..179P,1.92,4096,4,1,Yes,,> 586
10973664,K00601.02,Kepler-618 d,CONFIRMED,5915,94,2020AJ....159..280B,10.59,0.11,2021ApJS..255...17S,43,7,1581,642,393,1269,602,,,,3.95,2020AJ....160..108B,11.68,0,4,1,Yes,,> 233
10973664,K00601.01,Kepler-619 b,CONFIRMED,5915,94,2020AJ....159..280B,10.59,0.11,2021ApJS..255...17S,43,7,1581,642,393,1269,602,,,,2.69,2020AJ....160..108B,5.4,0,0,1,Yes,,> 233
10973664,K00601.03,Kepler-619 c,CONFIRMED,5915,94,2020AJ....159..280B,10.59,0.11,2021ApJS..255...17S,43,7,1581,642,393,1269,602,,,,1.55,2020AJ....160..108B,1.21,0,4,1,Yes,,> 233
7761918,K01808.01,Kepler-1769 b,CONFIRMED,6071,134,2021ApJS..255...17S,8.19,0.08,2021ApJS..255...17S,38,4,1582,811,622,1356,891,,,,3.81,10.26133/NEA4,89.19,512,0,1,Yes,,> 194
6929841,K03026.01,Kepler-1414 b,CONFIRMED,4942,83,2020AJ....159..280B,14.70,0.15,2019ApJS..244...21S,,,1585,99,89,215,170,,,,1.21,2020AJ....160..108B,3.52,0,0,0,--,,
7215603,K01618.01,Kepler-910 b,CONFIRMED,6164,127,2020AJ....159..280B,7.16,0.07,2021ApJS..255...17S,47,4,1587,736,633,1260,947,,,,0.81,2022AJ....163..179P,2.36,518,0,1,Yes,,> 96
11100383,K00346.01,Kepler-532 b,CONFIRMED,4933,79,2020AJ....159..280B,15.00,0.15,2019ApJS..244...21S,4,4,1622,101,90,219,172,,,,2.31,2022AJ....163..179P,12.92,0,0,1,Yes,,> 409
9451706,K00271.03,Kepler-127 b,CONFIRMED,6286,118,2020AJ....159..280B,9.76,0.10,2021ApJS..255...17S,62,3,,,,,,1630,2652,1117,1.45,2022AJ....163..179P,14.44,5,0,1,--,,
9451706,K00271.02,Kepler-127 c,CONFIRMED,6286,118,2020AJ....159..280B,9.76,0.10,2021ApJS..255...17S,62,3,,,,,,1630,2652,1117,2.52,2022AJ....163..179P,29.39,5,0,1,--,,
9451706,K00271.01,Kepler-127 d,CONFIRMED,6286,118,2020AJ....159..280B,9.76,0.10,2021ApJS..255...17S,62,3,,,,,,1630,2652,1117,2.58,2022AJ....163..179P,48.63,5,0,1,--,,
9838468,K02943.01,Kepler-1391 b,CONFIRMED,5797,103,2020AJ....159..280B,26.33,0.72,2018MNRAS.474.2094A,66,7,,,,607,651,1630,2197,959,2.17,2022AJ....163..179P,54.41,4614,0,1,Yes,> 4000,
10464050,K01851.01,Kepler-981 b,CONFIRMED,5667,92,2020AJ....159..280B,13.90,0.14,2021ApJS..255...17S,,,1634,310,186,764,312,,,,2.28,2020AJ....160..108B,4.47,0,0,0,--,,
7428736,K02827.01,Kepler-1358 b,CONFIRMED,5117,90,2020AJ....159..280B,15.32,0.17,2021ApJS..255...17S,,,1641,110,95,244,180,,,,1.17,2020AJ....160..108B,7.06,0,0,0,--,,
7515212,K00679.01,Kepler-212 c,CONFIRMED,5969,116,2020AJ....159..280B,20.50,0.42,2021ApJS..255...17S,65,4,3653,350,404,646,828,1649,2266,1007,2.77,2022AJ....163..179P,31.8,518,4,1,Yes,,
11905011,K00297.01,Kepler-514 b,CONFIRMED,6079,119,2020AJ....159..280B,8.26,0.08,2021ApJS..255...17S,36,4,1657,779,625,1301,922,,,,2.03,10.26133/NEA4,5.65,644,4,1,Yes,,> 218
8081899,K02426.01,Kepler-1235 b,CONFIRMED,5368,97,2020AJ....159..280B,15.43,0.17,2021ApJS..255...17S,3,8,1665,146,113,353,208,,,,0.81,2022AJ....163..179P,4.16,0,0,1,Yes,,> 726
9466668,K00939.03,Kepler-256 b,CONFIRMED,5537,92,2020AJ....159..280B,14.92,0.15,2018MNRAS.474.2094A,13,20,1666,210,142,536,250,,,,1.24,2020AJ....160..108B,1.62,4096,0,1,Yes,,> 512
9466668,K00939.01,Kepler-256 c,CONFIRMED,5537,92,2020AJ....159..280B,14.92,0.15,2018MNRAS.474.2094A,13,20,1666,210,142,536,250,,,,1.66,2020AJ....160..108B,3.39,4096,0,1,Yes,,> 512
9466668,K00939.02,Kepler-256 d,CONFIRMED,5537,92,2020AJ....159..280B,14.92,0.15,2018MNRAS.474.2094A,13,20,1666,210,142,536,250,,,,1.63,2020AJ....160..108B,5.84,4096,0,1,Yes,,> 512
9466668,K00939.04,Kepler-256 e,CONFIRMED,5537,92,2020AJ....159..280B,14.92,0.15,2018MNRAS.474.2094A,13,20,1666,210,142,536,250,,,,1.81,2020AJ....160..108B,10.68,4096,0,1,Yes,,> 512
3831053,K00388.01,Kepler-1719 b,CONFIRMED,5555,112,2020AJ....159..280B,nan,nan,,59,4,,,,,,1667,2160,916,3.3,2022AJ....163..179P,6.15,518,0,1,No,,
5938970,K04016.01,Kepler-1540 b,CONFIRMED,4444,78,2020AJ....159..280B,15.21,0.16,2019ApJS..244...21S,5,6,1675,136,119,307,232,,,,2.39,2022AJ....163..179P,125.41,0,4,1,Yes,,> 188
5120087,K00639.01,Kepler-631 b,CONFIRMED,6392,119,2020AJ....159..280B,7.65,0.08,2021ApJS..255...17S,61,4,,,,,,1686,2948,1207,2.64,2022AJ....163..179P,17.98,1,0,1,--,,
11495458,K02318.01,Kepler-1190 b,CONFIRMED,4658,81,2020AJ....159..280B,15.42,0.17,2019ApJS..244...21S,-8,10,1696,111,98,241,188,,,,1.11,2022AJ....163..179P,10.46,0,0,1,Yes,,> 264
6587796,K03237.01,Kepler-1444 b,CONFIRMED,5928,92,2020AJ....159..280B,10.83,0.11,2021ApJS..255...17S,41,4,1696,638,423,1229,654,,,,2.07,2022AJ....163..179P,33.42,0,0,1,Yes,,> 250
5514383,K00257.01,Kepler-506 b,CONFIRMED,6118,110,2020AJ....159..280B,7.82,0.08,SantosPrivComm,58,3,1697,738,637,1234,967,2233,3069,1429,2.65,2022AJ....163..179P,6.88,0,0,1,Yes,,
6501635,K00560.01,Kepler-600 b,CONFIRMED,5280,101,2020AJ....159..280B,15.75,0.19,2021ApJS..255...17S,,,1697,134,108,314,201,,,,2.92,2020AJ....160..108B,23.68,0,4,0,--,,
2307415,K02053.02,Kepler-356 b,CONFIRMED,5966,109,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,40,3,1707,734,503,1328,755,,,,1.63,2022AJ....163..179P,4.61,4614,0,1,Yes,,> 250
2307415,K02053.01,Kepler-356 c,CONFIRMED,5966,109,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,40,3,1707,734,503,1328,755,,,,1.99,2022AJ....163..179P,13.12,4614,4,1,Yes,,> 250
5709725,K00555.01,Kepler-598 b,CONFIRMED,5268,94,2020AJ....159..280B,15.85,0.19,2018MNRAS.474.2094A,5,6,1709,133,108,309,201,,,,1.55,2020AJ....160..108B,3.7,5120,0,1,Yes,,> 656
5709725,K00555.02,Kepler-598 c,CONFIRMED,5268,94,2020AJ....159..280B,15.85,0.19,2018MNRAS.474.2094A,5,6,1709,133,108,309,201,,,,2.9,2020AJ....160..108B,86.49,5120,0,1,Yes,,> 656
9336200,K02242.01,Kepler-1153 b,CONFIRMED,5377,103,2020AJ....159..280B,15.73,0.19,2021ApJS..255...17S,,,1714,158,120,389,218,,,,1.97,2020AJ....160..108B,1.76,0,4,0,--,,
4180280,K00144.01,Kepler-472 b,CONFIRMED,4735,75,2020AJ....159..280B,15.62,0.18,2019ApJS..244...21S,15,4,1715,108,95,234,181,,,,2.91,2022AJ....163..179P,4.18,512,0,1,Yes,,> 225
9489524,K02029.02,Kepler-352 b,CONFIRMED,5105,80,2020AJ....159..280B,15.97,0.20,2021ApJS..255...17S,1,7,1723,117,100,260,188,,,,0.87,2022AJ....163..179P,10.06,0,0,1,Yes,,> 548
9489524,K02029.01,Kepler-352 c,CONFIRMED,5105,80,2020AJ....159..280B,15.97,0.20,2021ApJS..255...17S,1,7,1723,117,100,260,188,,,,1.25,2022AJ....163..179P,16.33,0,4,1,Yes,,> 548
9489524,K02029.03,Kepler-352 d,CONFIRMED,5105,80,2020AJ....159..280B,15.97,0.20,2021ApJS..255...17S,1,7,1723,117,100,260,188,,,,0.66,2022AJ....163..179P,6.89,0,0,1,Yes,,> 548
6665512,K02005.01,Kepler-1048 b,CONFIRMED,4941,62,2020AJ....159..280B,15.86,0.19,2019ApJS..244...21S,2,21,1724,108,94,236,179,,,,1.48,10.26133/NEA4,6.92,512,0,1,Yes,,> 331
4633570,K00446.01,Kepler-158 b,CONFIRMED,4505,78,2020AJ....159..280B,15.57,0.18,2021AJ....161..265D,8,11,1725,129,112,289,214,,,,1.86,2022AJ....163..179P,16.71,4096,4,1,Yes,,> 188
4633570,K00446.02,Kepler-158 c,CONFIRMED,4505,78,2020AJ....159..280B,15.57,0.18,2021AJ....161..265D,8,11,1725,129,112,289,214,,,,1.81,2022AJ....163..179P,28.55,4096,0,1,Yes,,> 188
5940165,K02031.01,Kepler-1062 b,CONFIRMED,4594,79,2020AJ....159..280B,15.64,0.18,2019ApJS..244...21S,0,11,1728,118,103,260,197,,,,1.83,2022AJ....163..179P,9.3,0,0,1,Yes,,> 225
6428700,K00853.01,Kepler-242 b,CONFIRMED,4826,89,2020AJ....159..280B,15.81,0.19,2018MNRAS.474.2094A,35,5,1729,108,94,234,180,,,,2.53,2020AJ....160..108B,8.2,4096,4,1,Yes,,> 137
6428700,K00853.02,Kepler-242 c,CONFIRMED,4826,89,2020AJ....159..280B,15.81,0.19,2018MNRAS.474.2094A,35,5,1729,108,94,234,180,,,,2.53,2020AJ....160..108B,14.5,4096,4,1,Yes,,> 137
9883606,K04383.01,Kepler-1598 b,CONFIRMED,5700,94,2020AJ....159..280B,14.08,0.14,2021ApJS..255...17S,23,3,1737,366,223,844,367,,,,0.79,2022AJ....163..179P,4.34,0,0,1,Yes,,> 579
3967760,K01760.01,Kepler-317 b,CONFIRMED,5602,101,2020AJ....159..280B,14.90,0.15,2021ApJS..255...17S,-8,20,1738,284,177,699,300,,,,1.89,2020AJ....160..108B,5.52,0,0,1,Yes,,> 687
3967760,K01760.02,Kepler-317 c,CONFIRMED,5602,101,2020AJ....159..280B,14.90,0.15,2021ApJS..255...17S,-8,20,1738,284,177,699,300,,,,1.6,2020AJ....160..108B,8.78,0,0,1,Yes,,> 687
5438099,K01567.02,Kepler-306 b,CONFIRMED,4975,94,2020AJ....159..280B,16.01,0.20,2018MNRAS.474.2094A,-8,13,1738,111,97,244,183,,,,1.63,2022AJ....163..179P,4.65,4096,4,1,Yes,,> 447
5438099,K01567.01,Kepler-306 c,CONFIRMED,4975,94,2020AJ....159..280B,16.01,0.20,2018MNRAS.474.2094A,-8,13,1738,111,97,244,183,,,,2.25,2022AJ....163..179P,7.24,4096,0,1,Yes,,> 447
5438099,K01567.03,Kepler-306 d,CONFIRMED,4975,94,2020AJ....159..280B,16.01,0.20,2018MNRAS.474.2094A,-8,13,1738,111,97,244,183,,,,2.17,2022AJ....163..179P,17.33,4096,0,1,Yes,,> 447
5438099,K01567.04,Kepler-306 e,CONFIRMED,4975,94,2020AJ....159..280B,16.01,0.20,2018MNRAS.474.2094A,-8,13,1738,111,97,244,183,,,,2.49,2022AJ....163..179P,44.84,4096,4,1,Yes,,> 447
7202957,K02687.02,Kepler-1869 b,CONFIRMED,5683,93,2020AJ....159..280B,14.27,0.14,2021ApJS..255...17S,27,2,1741,345,212,804,352,,,,0.97,2022AJ....163..179P,8.17,0,4,1,Yes,,> 524
7202957,K02687.01,Kepler-1869 c,CONFIRMED,5683,93,2020AJ....159..280B,14.27,0.14,2021ApJS..255...17S,27,2,1741,345,212,804,352,,,,0.74,2022AJ....163..179P,1.72,0,0,1,Yes,,> 524
3832474,K00806.02,Kepler-30 c,CONFIRMED,5427,95,2020AJ....159..280B,15.86,0.19,2021ApJS..255...17S,17,16,1752,178,131,437,236,,,,12.03,2020AJ....160..108B,60.32,0,0,1,Yes,,> 506
3832474,K00806.01,Kepler-30 d,CONFIRMED,5427,95,2020AJ....159..280B,15.86,0.19,2021ApJS..255...17S,17,16,1752,178,131,437,236,,,,8.79,2020AJ....160..108B,143.21,0,0,1,Yes,,> 506
8636600,K04478.01,Kepler-1959 b,CONFIRMED,5030,96,2020AJ....159..280B,16.19,0.21,2019ApJS..244...21S,,,1756,116,99,255,188,,,,1.12,2020AJ....160..108B,6.39,0,0,0,--,,
3632418,K00975.01,Kepler-21 b,CONFIRMED,5842,113,2020AJ....159..280B,12.42,0.12,2021ApJS..255...17S,-8,4,1760,598,369,1212,564,,,,1.63,2022AJ....163..179P,2.79,518,4,1,Yes,,> 839
6061773,K02001.01,Kepler-1783 b,CONFIRMED,4941,78,2020AJ....159..280B,16.19,0.21,2021ApJS..255...17S,0,9,1762,111,97,244,183,,,,1.07,2022AJ....163..179P,8.28,0,0,1,Yes,,> 413
7303287,K01353.02,Kepler-289 b,CONFIRMED,6081,102,2020AJ....159..280B,8.60,0.09,2021ApJS..255...17S,63,3,1793,732,623,1218,959,1763,2519,1122,2.09,2022AJ....163..179P,34.54,0,4,1,Yes,,
7303287,K01353.01,Kepler-289 c,CONFIRMED,6081,102,2020AJ....159..280B,8.60,0.09,2021ApJS..255...17S,63,3,1793,732,623,1218,959,1763,2519,1122,11.05,2022AJ....163..179P,125.87,0,0,1,Yes,,
6020753,K00657.01,Kepler-202 b,CONFIRMED,4884,84,2020AJ....159..280B,16.16,0.21,2018MNRAS.474.2094A,-8,10,1764,110,96,241,182,,,,1.6,2022AJ....163..179P,4.07,4096,0,1,Yes,,> 404
6020753,K00657.02,Kepler-202 c,CONFIRMED,4884,84,2020AJ....159..280B,16.16,0.21,2018MNRAS.474.2094A,-8,10,1764,110,96,241,182,,,,1.92,2022AJ....163..179P,16.28,4096,0,1,Yes,,> 404
8463346,K02529.02,Kepler-436 b,CONFIRMED,4607,89,2020AJ....159..280B,16.00,0.20,2015ApJ...801....3M,-30,22,1772,121,104,268,198,,,,2.21,2022AJ....163..179P,64.0,4096,0,1,Yes,,> 206
8463346,K02529.01,Kepler-436 c,CONFIRMED,4607,89,2020AJ....159..280B,16.00,0.20,2015ApJ...801....3M,-30,22,1772,121,104,268,198,,,,2.12,2022AJ....163..179P,16.8,4096,4,1,Yes,,> 206
10686864,K01637.01,Kepler-917 b,CONFIRMED,5807,132,2020AJ....159..280B,12.97,0.13,2019ApJS..244...21S,,,1776,614,356,1263,534,,,,1.7,10.26133/NEA4,2.97,642,0,0,--,,
5866724,K00085.02,Kepler-65 b,CONFIRMED,6166,135,2020AJ....159..280B,7.90,0.08,2018MNRAS.474.2094A,62,6,1781,727,686,1193,1047,1951,2949,1294,1.46,2022AJ....163..179P,2.15,4612,0,1,Yes,,
5866724,K00085.01,Kepler-65 c,CONFIRMED,6166,135,2020AJ....159..280B,7.90,0.08,2018MNRAS.474.2094A,62,6,1781,727,686,1193,1047,1951,2949,1294,2.61,2022AJ....163..179P,5.86,4612,0,1,Yes,,
5866724,K00085.03,Kepler-65 d,CONFIRMED,6166,135,2020AJ....159..280B,7.90,0.08,2018MNRAS.474.2094A,62,6,1781,727,686,1193,1047,1951,2949,1294,1.54,2022AJ....163..179P,8.13,4612,0,1,Yes,,
10717241,K00430.01,Kepler-551 b,CONFIRMED,4267,78,2020AJ....159..280B,15.74,0.19,2019ApJS..244...21S,23,16,1784,197,158,468,302,,,,2.63,2022AJ....163..179P,12.38,0,0,1,Yes,,> 116
9153570,K02625.01,Kepler-1295 b,CONFIRMED,5283,101,2020AJ....159..280B,16.39,0.22,2021ApJS..255...17S,,,1787,148,117,348,216,,,,1.43,2020AJ....160..108B,3.81,0,0,0,--,,
5980208,K02742.01,Kepler-1331 b,CONFIRMED,4255,86,2020AJ....159..280B,15.75,0.19,2019ApJS..244...21S,-4,26,1787,203,162,485,314,,,,0.91,2022AJ....163..179P,0.79,0,0,1,Yes,,> 134
11569782,K02225.01,Kepler-1150 b,CONFIRMED,4560,81,2020AJ....159..280B,16.08,0.20,2021ApJS..255...17S,11,10,1787,127,109,283,206,,,,0.96,2022AJ....163..179P,2.79,0,0,1,Yes,,> 194
10554999,K00534.02,Kepler-179 b,CONFIRMED,5137,87,2020AJ....159..280B,16.53,0.23,2018MNRAS.474.2094A,-8,7,1793,128,107,288,200,,,,1.7,2020AJ....160..108B,2.74,4096,0,1,Yes,,> 633
10554999,K00534.01,Kepler-179 c,CONFIRMED,5137,87,2020AJ....159..280B,16.53,0.23,2018MNRAS.474.2094A,-8,7,1793,128,107,288,200,,,,2.74,2020AJ....160..108B,6.4,4096,4,1,Yes,,> 633
2441495,K00166.01,Kepler-479 b,CONFIRMED,5234,110,2020AJ....159..280B,16.51,0.23,2018MNRAS.474.2094A,-2,6,1798,142,114,332,212,,,,2.01,2022AJ....163..179P,12.49,4096,0,1,Yes,,> 687
5768816,K03288.01,Kepler-1458 b,CONFIRMED,5378,86,2020AJ....159..280B,16.37,0.22,2018MNRAS.474.2094A,-8,9,1807,169,129,401,235,,,,2.34,2022AJ....163..179P,47.99,4096,4,1,Yes,,> 812
3541946,K00624.01,Kepler-198 b,CONFIRMED,5533,87,2020AJ....159..280B,15.75,0.19,2021ApJS..255...17S,7,7,1808,229,159,551,279,,,,2.62,2022AJ....163..179P,17.79,0,0,1,Yes,,> 767
3541946,K00624.02,Kepler-198 c,CONFIRMED,5533,87,2020AJ....159..280B,15.75,0.19,2021ApJS..255...17S,7,7,1808,229,159,551,279,,,,2.4,2022AJ....163..179P,49.57,0,4,1,Yes,,> 767
3541946,K00624.03,Kepler-198 d,CONFIRMED,5533,87,2020AJ....159..280B,15.75,0.19,2021ApJS..255...17S,7,7,1808,229,159,551,279,,,,1.4,2022AJ....163..179P,1.31,0,0,1,Yes,,> 767
3231341,K01102.02,Kepler-24 b,CONFIRMED,6028,116,2020AJ....159..280B,9.64,0.10,2021ApJS..255...17S,56,38,1815,762,602,1279,906,,,,3.04,2020AJ....160..108B,8.15,0,4,1,Yes,,> 76
3231341,K01102.01,Kepler-24 c,CONFIRMED,6028,116,2020AJ....159..280B,9.64,0.10,2021ApJS..255...17S,56,38,1815,762,602,1279,906,,,,3.65,2020AJ....160..108B,12.33,0,4,1,Yes,,> 76
3231341,K01102.04,Kepler-24 d,CONFIRMED,6028,116,2020AJ....159..280B,9.64,0.10,2021ApJS..255...17S,56,38,1815,762,602,1279,906,,,,1.83,2020AJ....160..108B,4.24,0,4,1,Yes,,> 76
3231341,K01102.03,Kepler-24 e,CONFIRMED,6028,116,2020AJ....159..280B,9.64,0.10,2021ApJS..255...17S,56,38,1815,762,602,1279,906,,,,38.27,2020AJ....160..108B,19.0,0,4,1,Yes,,> 76
8956206,K02048.01,Kepler-1071 b,CONFIRMED,5251,100,2020AJ....159..280B,16.64,0.23,2019ApJS..244...21S,10,47,1816,146,117,341,216,,,,2.26,2020AJ....160..108B,6.18,0,0,1,Yes,,> 264
9278725,K02223.01,Kepler-1148 b,CONFIRMED,4828,85,2020AJ....159..280B,16.64,0.23,2019ApJS..244...21S,5,9,1824,115,99,252,188,,,,1.55,2020AJ....160..108B,1.1,0,0,1,Yes,,> 316
11774991,K02173.01,Kepler-367 b,CONFIRMED,4653,71,2020AJ....159..280B,16.53,0.23,2019ApJS..244...21S,6,7,1830,121,104,266,196,,,,1.18,2022AJ....163..179P,37.82,0,0,1,Yes,,> 238
11774991,K02173.02,Kepler-367 c,CONFIRMED,4653,71,2020AJ....159..280B,16.53,0.23,2019ApJS..244...21S,6,7,1830,121,104,266,196,,,,1.18,2020AJ....160..108B,53.58,0,0,1,Yes,,> 238
7103919,K04310.01,Kepler-1950 b,CONFIRMED,5243,95,2020AJ....159..280B,16.76,0.24,2021ApJS..255...17S,,,1831,147,118,340,217,,,,1.15,10.26133/NEA4,10.78,640,0,0,--,,
7183745,K02521.01,Kepler-1266 b,CONFIRMED,5034,89,2020AJ....159..280B,16.89,0.24,2019ApJS..244...21S,-17,24,1839,124,105,276,198,,,,1.97,2022AJ....163..179P,28.48,0,4,1,Yes,,> 433
7183745,K02521.02,Kepler-1266 c,CONFIRMED,5034,89,2020AJ....159..280B,16.89,0.24,2019ApJS..244...21S,-17,24,1839,124,105,276,198,,,,1.37,2022AJ....163..179P,4.87,0,4,1,Yes,,> 433
10978763,K01931.01,Kepler-339 b,CONFIRMED,5367,89,2020AJ....159..280B,16.64,0.23,2021ApJS..255...17S,-2,12,1845,174,133,410,240,,,,1.35,2020AJ....160..108B,4.98,0,0,1,Yes,,> 709
10978763,K01931.03,Kepler-339 c,CONFIRMED,5367,89,2020AJ....159..280B,16.64,0.23,2021ApJS..255...17S,-2,12,1845,174,133,410,240,,,,1.07,2020AJ....160..108B,6.99,0,0,1,Yes,,> 709
10978763,K01931.02,Kepler-339 d,CONFIRMED,5367,89,2020AJ....159..280B,16.64,0.23,2021ApJS..255...17S,-2,12,1845,174,133,410,240,,,,1.09,2020AJ....160..108B,10.56,0,0,1,Yes,,> 709
9573539,K00180.01,Kepler-484 b,CONFIRMED,5614,88,2020AJ....159..280B,15.40,0.17,2021ApJS..255...17S,7,3,1845,288,192,667,328,,,,2.31,2022AJ....163..179P,10.05,0,0,1,Yes,,> 822
9785921,K03372.01,Kepler-1997 b,CONFIRMED,6141,114,2020AJ....159..280B,8.14,0.08,2021ApJS..255...17S,,,1851,706,673,1155,1050,,,,2.26,2020AJ....160..108B,26.76,256,0,0,--,,
9965957,K01911.01,Kepler-1011 b,CONFIRMED,5156,98,2020AJ....159..280B,16.99,0.25,2021ApJS..255...17S,,,1853,138,113,314,211,,,,2.62,2020AJ....160..108B,5.75,0,4,0,--,,
5796675,K00652.01,Kepler-636 b,CONFIRMED,5234,72,2020AJ....159..280B,16.97,0.25,SantosPrivComm,31,9,1855,147,119,336,220,,,,4.43,10.26133/NEA4,16.08,768,0,1,Yes,,> 334
9405595,K02125.01,Kepler-1797 b,CONFIRMED,5420,111,2020AJ....159..280B,16.51,0.23,2021ApJS..255...17S,,,1857,204,145,498,258,,,,3.17,2020AJ....160..108B,23.36,512,4,0,--,,
10788461,K03925.02,Kepler-1530 b,CONFIRMED,5331,89,2020AJ....159..280B,16.85,0.24,2021ApJS..255...17S,4,18,1863,168,130,393,237,,,,1.46,2022AJ....163..179P,2.59,0,0,1,Yes,,> 567
10788461,K03925.03,Kepler-1530 c,CONFIRMED,5331,89,2020AJ....159..280B,16.85,0.24,2021ApJS..255...17S,4,18,1863,168,130,393,237,,,,1.49,2022AJ....163..179P,5.32,0,4,1,Yes,,> 567
10788461,K03925.01,Kepler-1530 d,CONFIRMED,5331,89,2020AJ....159..280B,16.85,0.24,2021ApJS..255...17S,4,18,1863,168,130,393,237,,,,2.84,2022AJ....163..179P,9.21,0,4,1,Yes,,> 567
3747817,K04103.01,Kepler-1552 b,CONFIRMED,5291,97,2020AJ....159..280B,16.94,0.25,2018MNRAS.474.2094A,3,9,1865,161,126,377,231,,,,2.95,2020AJ....160..108B,184.77,4608,0,1,Yes,,> 656
11137180,K03027.01,Kepler-1895 b,CONFIRMED,5158,82,2020AJ....159..280B,17.11,0.26,2019ApJS..244...21S,,,1867,139,114,315,213,,,,1.71,2020AJ....160..108B,6.07,512,0,0,--,,
8644288,K00137.03,Kepler-18 b,CONFIRMED,5486,90,2020AJ....159..280B,16.40,0.22,2018MNRAS.474.2094A,8,3,1878,220,158,520,279,,,,1.61,2022AJ....163..179P,3.5,4096,0,1,Yes,,> 776
8644288,K00137.01,Kepler-18 c,CONFIRMED,5486,90,2020AJ....159..280B,16.40,0.22,2018MNRAS.474.2094A,8,3,1878,220,158,520,279,,,,4.26,2022AJ....163..179P,7.64,4096,0,1,Yes,,> 776
8644288,K00137.02,Kepler-18 d,CONFIRMED,5486,90,2020AJ....159..280B,16.40,0.22,2018MNRAS.474.2094A,8,3,1878,220,158,520,279,,,,5.13,2022AJ....163..179P,14.86,4096,0,1,Yes,,> 776
5096590,K03093.01,Kepler-1424 b,CONFIRMED,5962,114,2020AJ....159..280B,11.02,0.11,2021ApJS..255...17S,48,3,1884,716,531,1271,807,,,,1.74,10.26133/NEA4,29.61,640,4,1,Yes,,> 162
9716391,K03025.01,Kepler-1413 b,CONFIRMED,5113,101,2020AJ....159..280B,17.26,0.26,2021ApJS..255...17S,,,1885,137,113,311,211,,,,1.82,2020AJ....160..108B,13.18,0,0,0,--,,
9086251,K02367.01,Kepler-1833 b,CONFIRMED,6406,121,2020AJ....159..280B,10.24,0.10,2021ApJS..255...17S,58,3,,,,,,1886,3069,1344,1.34,2022AJ....163..179P,6.89,5,0,1,--,,
6037581,K01916.03,Kepler-336 b,CONFIRMED,6024,115,2020AJ....159..280B,10.02,0.10,2021ApJS..255...17S,58,6,1896,744,605,1246,921,2335,3148,1476,1.01,10.26133/NEA4,2.02,642,0,1,Yes,,
6037581,K01916.02,Kepler-336 c,CONFIRMED,6024,115,2020AJ....159..280B,10.02,0.10,2021ApJS..255...17S,58,6,1896,744,605,1246,921,2335,3148,1476,2.08,10.26133/NEA4,9.6,642,0,1,Yes,,
6037581,K01916.01,Kepler-336 d,CONFIRMED,6024,115,2020AJ....159..280B,10.02,0.10,2021ApJS..255...17S,58,6,1896,744,605,1246,921,2335,3148,1476,2.42,10.26133/NEA4,20.68,642,0,1,Yes,,
6226290,K02019.01,Kepler-1057 b,CONFIRMED,5816,147,2020AJ....159..280B,13.43,0.13,2021ApJS..255...17S,,,1903,658,400,1308,594,,,,2.69,2020AJ....160..108B,14.09,0,0,0,--,,
9886661,K01606.01,Kepler-905 b,CONFIRMED,5440,90,2020AJ....159..280B,16.79,0.24,2021ApJS..255...17S,-8,12,1907,207,152,485,271,,,,1.46,2022AJ....163..179P,5.08,0,0,1,Yes,,> 803
6071903,K00306.01,Kepler-519 b,CONFIRMED,5030,78,2020AJ....159..280B,17.47,0.27,2021ApJS..255...17S,1,14,1907,131,110,293,206,,,,2.13,2022AJ....163..179P,24.31,0,0,1,Yes,,> 437
5905822,K02801.01,Kepler-1876 b,CONFIRMED,5959,102,2020AJ....159..280B,nan,nan,,61,3,,,,,,1908,2521,1157,0.86,2022AJ....163..179P,6.99,518,4,1,No,,
4563268,K00627.01,Kepler-625 b,CONFIRMED,5863,120,2020AJ....159..280B,13.06,0.13,2018MNRAS.474.2094A,61,4,1979,621,432,1200,664,1908,2473,1131,2.84,2022AJ....163..179P,7.75,4614,0,1,Yes,,
4563268,K00627.02,Kepler-625 c,CONFIRMED,5863,120,2020AJ....159..280B,13.06,0.13,2018MNRAS.474.2094A,61,4,1979,621,432,1200,664,1908,2473,1131,1.55,2022AJ....163..179P,4.17,4614,0,1,Yes,,
5252423,K00825.02,Kepler-237 b,CONFIRMED,4980,92,2020AJ....159..280B,17.48,0.27,2019ApJS..244...21S,5,14,1909,128,109,286,204,,,,1.58,2022AJ....163..179P,4.72,0,0,1,Yes,,> 374
5252423,K00825.01,Kepler-237 c,CONFIRMED,4980,92,2020AJ....159..280B,17.48,0.27,2019ApJS..244...21S,5,14,1909,128,109,286,204,,,,2.3,2022AJ....163..179P,8.1,0,0,1,Yes,,> 374
7870032,K01818.01,Kepler-961 b,CONFIRMED,5628,90,2020AJ....159..280B,15.64,0.18,2021ApJS..255...17S,10,4,1913,309,209,698,355,,,,2.44,2022AJ....163..179P,16.88,0,0,1,Yes,,> 776
5383248,K00261.01,Kepler-96 b,CONFIRMED,5703,90,2020AJ....159..280B,14.90,0.15,2021ApJS..255...17S,22,5,1913,370,248,810,411,,,,2.4,2022AJ....163..179P,16.24,0,0,1,Yes,,> 592
8672910,K00918.01,Kepler-725 b,CONFIRMED,5325,92,2020AJ....159..280B,17.23,0.26,2021ApJS..255...17S,2,7,1916,176,136,409,246,,,,10.98,10.26133/NEA4,39.64,0,0,1,Yes,,> 717
6198182,K02636.01,Kepler-1864 b,CONFIRMED,5531,101,2020AJ....159..280B,16.39,0.22,2021ApJS..255...17S,38,3,1923,261,179,611,311,,,,0.6,2022AJ....163..179P,3.88,0,0,1,Yes,,> 369
10027247,K02418.01,Kepler-1229 b,CONFIRMED,3834,75,2020AJ....159..280B,17.47,0.27,2019ApJS..244...21S,12,30,1926,390,348,816,927,,,,1.68,10.26133/NEA4,86.83,128,4,1,Yes,,> 75
10910878,K00757.03,Kepler-229 b,CONFIRMED,4851,81,2020AJ....159..280B,17.62,0.28,2018MNRAS.474.2094A,-30,19,1932,126,107,278,201,,,,2.3,2020AJ....160..108B,6.25,4096,0,1,Yes,,> 365
10910878,K00757.01,Kepler-229 c,CONFIRMED,4851,81,2020AJ....159..280B,17.62,0.28,2018MNRAS.474.2094A,-30,19,1932,126,107,278,201,,,,5.0,2020AJ....160..108B,16.07,4096,0,1,Yes,,> 365
10910878,K00757.02,Kepler-229 d,CONFIRMED,4851,81,2020AJ....159..280B,17.62,0.28,2018MNRAS.474.2094A,-30,19,1932,126,107,278,201,,,,3.35,2020AJ....160..108B,41.2,4096,0,1,Yes,,> 365
9569711,K03232.01,Kepler-1912 b,CONFIRMED,5840,92,2020AJ....159..280B,13.23,0.13,2021ApJS..255...17S,23,5,1942,511,361,1025,579,,,,1.19,2022AJ....163..179P,6.06,1024,0,1,Yes,,> 529
6869184,K01732.01,Kepler-944 b,CONFIRMED,5323,92,2020AJ....159..280B,17.45,0.27,2021ApJS..255...17S,,,1948,180,139,418,252,,,,3.35,2020AJ....160..108B,43.32,512,0,0,--,,
9649706,K02049.01,Kepler-1072 b,CONFIRMED,6160,121,2020AJ....159..280B,nan,nan,,60,3,,,,,,1951,2841,1272,1.63,2022AJ....163..179P,1.57,516,0,1,No,,
4932442,K01665.01,Kepler-923 b,CONFIRMED,6207,111,2020AJ....159..280B,nan,nan,,60,4,,,,,,1951,2949,1302,1.43,2022AJ....163..179P,6.93,1,4,1,--,,
2438513,K01944.01,Kepler-1777 b,CONFIRMED,5850,91,2020AJ....159..280B,13.13,0.13,2021ApJS..255...17S,24,5,1957,519,372,1032,597,,,,1.99,2022AJ....163..179P,12.18,0,0,1,Yes,,> 512
8359498,K00127.01,Kepler-77 b,CONFIRMED,5539,87,2020AJ....159..280B,16.57,0.23,2021ApJS..255...17S,2,18,1959,255,182,581,318,,,,10.33,2022AJ....163..179P,3.58,0,0,1,Yes,,> 633
10657406,K01837.01,Kepler-969 b,CONFIRMED,5184,88,2020AJ....159..280B,17.84,0.29,2021ApJS..255...17S,5,12,1964,157,126,358,233,,,,1.96,2022AJ....163..179P,34.17,0,4,1,Yes,,> 535
10657406,K01837.02,Kepler-969 c,CONFIRMED,5184,88,2020AJ....159..280B,17.84,0.29,2021ApJS..255...17S,5,12,1964,157,126,358,233,,,,0.93,2022AJ....163..179P,1.68,0,0,1,Yes,,> 535
4055304,K02119.01,Kepler-1107 b,CONFIRMED,4974,80,2020AJ....159..280B,17.96,0.30,2019ApJS..244...21S,5,3,1965,134,113,300,211,,,,1.19,2022AJ....163..179P,0.57,0,4,1,Yes,,> 433
7097965,K02083.01,Kepler-1791 b,CONFIRMED,6092,120,2020AJ....159..280B,9.28,0.09,2021ApJS..255...17S,41,3,1967,724,678,1165,1049,,,,2.53,10.26133/NEA4,7.72,646,4,1,Yes,,> 161
9702006,K04372.01,Kepler-1953 b,CONFIRMED,4705,80,2020AJ....159..280B,17.84,0.29,2019ApJS..244...21S,-18,9,1974,133,112,297,210,,,,1.04,2022AJ....163..179P,6.25,0,0,1,Yes,,> 292
4175630,K02998.01,Kepler-1405 b,CONFIRMED,5826,117,2020AJ....159..280B,13.60,0.14,2021ApJS..255...17S,,,1976,573,387,1144,602,,,,3.32,2020AJ....160..108B,28.23,0,0,0,--,,
11414465,K02836.01,Kepler-1363 b,CONFIRMED,4786,92,2020AJ....159..280B,17.96,0.30,2019ApJS..244...21S,-8,13,1977,131,111,292,208,,,,1.18,2022AJ....163..179P,2.94,0,0,1,Yes,,> 319
8257205,K01986.01,Kepler-1038 b,CONFIRMED,5228,107,2020AJ....159..280B,17.85,0.29,2019ApJS..244...21S,3,7,1977,168,132,390,242,,,,3.53,2020AJ....160..108B,148.46,1024,4,1,Yes,,> 628
8257205,K01986.02,Kepler-1038 c,CONFIRMED,5228,107,2020AJ....159..280B,17.85,0.29,2019ApJS..244...21S,3,7,1977,168,132,390,242,,,,1.18,2020AJ....160..108B,7.13,1024,0,1,Yes,,> 628
9353314,K01900.01,Kepler-1007 b,CONFIRMED,4549,140,2020AJ....159..280B,17.59,0.28,2019ApJS..244...21S,,,1988,168,129,418,236,,,,1.15,10.26133/NEA4,5.18,640,0,0,--,,
5773121,K04002.01,Kepler-1932 b,CONFIRMED,5140,88,2020AJ....159..280B,18.09,0.30,2021ApJS..255...17S,11,12,1990,154,125,351,232,,,,1.28,2020AJ....160..108B,0.52,0,0,1,Yes,,> 452
12159249,K01536.01,Kepler-889 b,CONFIRMED,6046,121,2020AJ....159..280B,19.38,0.37,2021ApJS..255...17S,61,4,3699,320,408,579,868,1995,2743,1253,1.25,2022AJ....163..179P,3.74,516,0,1,Yes,,
6451936,K00511.02,Kepler-173 b,CONFIRMED,5726,110,2020AJ....159..280B,15.02,0.15,2015ApJ...801....3M,37,5,1999,442,293,946,474,,,,1.53,2020AJ....160..108B,4.26,4608,0,1,Yes,,> 365
6451936,K00511.01,Kepler-173 c,CONFIRMED,5726,110,2020AJ....159..280B,15.02,0.15,2015ApJ...801....3M,37,5,1999,442,293,946,474,,,,2.81,2020AJ....160..108B,8.01,4608,0,1,Yes,,> 365
9415108,K02121.01,Kepler-1108 b,CONFIRMED,5397,94,2020AJ....159..280B,17.59,0.28,2021ApJS..255...17S,,,2006,210,158,484,282,,,,1.43,2020AJ....160..108B,4.51,0,0,0,--,,
10471515,K02961.01,Kepler-1395 b,CONFIRMED,5974,109,2020AJ....159..280B,11.31,0.11,2021ApJS..255...17S,59,2,2012,685,549,1200,853,2063,2675,1260,0.69,2022AJ....163..179P,3.78,0,0,1,Yes,,
5272233,K02711.01,Kepler-400 b,CONFIRMED,5885,117,2021ApJS..255...17S,12.86,0.13,2021ApJS..255...17S,40,3,2014,631,457,1195,706,,,,1.62,10.26133/NEA4,9.02,640,0,1,Yes,,> 282
5272233,K02711.02,Kepler-400 c,CONFIRMED,5885,117,2021ApJS..255...17S,12.86,0.13,2021ApJS..255...17S,40,3,2014,631,457,1195,706,,,,1.43,10.26133/NEA4,17.34,640,0,1,Yes,,> 282
11670125,K02355.01,Kepler-1206 b,CONFIRMED,4698,84,2020AJ....159..280B,18.21,0.31,2019ApJS..244...21S,-16,23,2018,139,116,314,217,,,,1.47,2022AJ....163..179P,1.22,0,0,1,Yes,,> 247
7033233,K02339.01,Kepler-1197 b,CONFIRMED,4566,74,2020AJ....159..280B,17.96,0.30,2019ApJS..244...21S,3,27,2021,153,125,353,232,,,,1.2,2022AJ....163..179P,2.03,0,0,1,Yes,,> 178
1849702,K02538.01,Kepler-1854 b,CONFIRMED,5268,91,2020AJ....159..280B,18.11,0.31,2019ApJS..244...21S,1,10,2022,180,142,413,257,,,,1.46,10.26133/NEA4,39.83,640,0,1,Yes,,> 648
4035640,K01881.01,Kepler-995 b,CONFIRMED,5228,89,2020AJ....159..280B,18.21,0.31,2019ApJS..244...21S,,,2023,173,137,395,250,,,,2.47,2020AJ....160..108B,28.27,0,0,0,--,,
3749365,K01176.01,Kepler-785 b,CONFIRMED,4599,81,2020AJ....159..280B,18.09,0.30,2019ApJS..244...21S,11,17,2027,150,123,346,228,,,,12.86,2022AJ....163..179P,1.97,0,0,1,Yes,,> 190
6949607,K00870.01,Kepler-28 b,CONFIRMED,4499,75,2020AJ....159..280B,17.84,0.29,2019ApJS..244...21S,1,12,2030,167,133,393,246,,,,2.0,2022AJ....163..179P,5.91,0,0,1,Yes,,> 199
6949607,K00870.02,Kepler-28 c,CONFIRMED,4499,75,2020AJ....159..280B,17.84,0.29,2019ApJS..244...21S,1,12,2030,167,133,393,246,,,,1.92,2022AJ....163..179P,8.99,0,0,1,Yes,,> 199
8676148,K02544.01,Kepler-1273 b,CONFIRMED,5522,99,2020AJ....159..280B,17.11,0.26,2021ApJS..255...17S,,,2037,268,192,606,334,,,,1.97,2020AJ....160..108B,28.63,0,0,0,--,,
3326377,K01830.01,Kepler-967 b,CONFIRMED,4818,89,2020AJ....159..280B,18.60,0.33,2019ApJS..244...21S,0,5,2045,139,117,312,218,,,,2.22,10.26133/NEA4,13.23,128,0,1,Yes,,> 349
3326377,K01830.02,Kepler-967 c,CONFIRMED,4818,89,2020AJ....159..280B,18.60,0.33,2019ApJS..244...21S,0,5,2045,139,117,312,218,,,,3.56,10.26133/NEA4,198.71,128,0,1,Yes,,> 349
8804845,K02039.02,Kepler-1067 b,CONFIRMED,5440,86,2020AJ....159..280B,17.69,0.28,2021ApJS..255...17S,11,7,2050,226,171,509,304,,,,0.75,2020AJ....160..108B,0.76,0,0,1,Yes,,> 687
8804845,K02039.01,Kepler-1067 c,CONFIRMED,5440,86,2020AJ....159..280B,17.69,0.28,2021ApJS..255...17S,11,7,2050,226,171,509,304,,,,1.47,2020AJ....160..108B,5.43,0,0,1,Yes,,> 687
3728432,K03893.01,Kepler-1526 b,CONFIRMED,4696,113,2020AJ....159..280B,18.47,0.32,2019ApJS..244...21S,21,18,2051,148,121,340,225,,,,1.99,2022AJ....163..179P,3.91,0,0,1,Yes,,> 180
5601258,K02191.01,Kepler-1805 b,CONFIRMED,3913,78,2020AJ....159..280B,17.47,0.27,2019ApJS..244...21S,18,26,2052,378,329,786,717,,,,1.27,2022AJ....163..179P,8.85,0,0,1,Yes,,> 78
5881813,K02744.01,Kepler-1333 b,CONFIRMED,5399,110,2020AJ....159..280B,17.87,0.29,2021ApJS..255...17S,,,2055,227,167,523,297,,,,4.85,10.26133/NEA4,109.65,384,0,0,--,,
6034945,K01683.01,Kepler-927 b,CONFIRMED,5556,100,2020AJ....159..280B,16.99,0.25,2021ApJS..255...17S,,,2058,290,206,650,356,,,,1.66,2020AJ....160..108B,9.12,0,0,0,--,,
9872283,K01815.01,Kepler-960 b,CONFIRMED,4701,84,2020AJ....159..280B,18.60,0.33,2021ApJS..255...17S,6,3,2062,145,121,330,224,,,,1.96,2022AJ....163..179P,3.13,0,0,1,Yes,,> 261
1724719,K04212.01,Kepler-1569 b,CONFIRMED,6335,118,2020AJ....159..280B,9.20,0.09,2018MNRAS.474.2094A,58,5,,,,,,2063,3238,1443,1.38,2022AJ....163..179P,5.79,4097,4,1,--,,
6356207,K02021.01,Kepler-1059 b,CONFIRMED,4828,84,2020AJ....159..280B,18.86,0.34,2019ApJS..244...21S,,,2073,143,119,322,223,,,,1.79,2020AJ....160..108B,3.76,0,0,0,--,,
12061969,K02061.02,Kepler-2001 b,CONFIRMED,4846,85,2020AJ....159..280B,18.99,0.35,2019ApJS..244...21S,,,2086,145,121,327,225,,,,1.03,2020AJ....160..108B,1.09,0,0,0,--,,
12061969,K02061.01,Kepler-2001 c,CONFIRMED,4846,85,2020AJ....159..280B,18.99,0.35,2019ApJS..244...21S,,,2086,145,121,327,225,,,,1.8,2020AJ....160..108B,14.09,0,0,0,--,,
8036287,K03984.01,Kepler-1537 b,CONFIRMED,5131,97,2020AJ....159..280B,18.86,0.34,2021ApJS..255...17S,,,2088,169,136,385,249,,,,1.12,2020AJ....160..108B,1.44,0,0,0,--,,
8160953,K01858.01,Kepler-985 b,CONFIRMED,5354,106,2021ApJS..255...17S,18.34,0.32,2021ApJS..255...17S,16,11,2098,217,164,495,294,,,,3.26,10.26133/NEA4,116.33,0,0,1,Yes,,> 529
8277797,K01820.02,Kepler-322 b,CONFIRMED,5261,85,2020AJ....159..280B,18.73,0.34,2021ApJS..255...17S,-3,13,2106,191,151,432,273,,,,0.9,2022AJ....163..179P,1.65,0,0,1,Yes,,> 648
8277797,K01820.01,Kepler-322 c,CONFIRMED,5261,85,2020AJ....159..280B,18.73,0.34,2021ApJS..255...17S,-3,13,2106,191,151,432,273,,,,1.52,2022AJ....163..179P,4.34,0,0,1,Yes,,> 648
4473226,K02229.01,Kepler-1682 b,CONFIRMED,5749,110,2020AJ....159..280B,15.32,0.17,2021ApJS..255...17S,,,2118,460,326,956,529,,,,2.39,2020AJ....160..108B,14.83,0,0,0,--,,
4545570,K04506.01,Kepler-1961 b,CONFIRMED,5278,106,2020AJ....159..280B,18.74,0.34,2021ApJS..255...17S,,,2118,201,156,459,281,,,,1.28,2020AJ....160..108B,5.6,0,0,0,--,,
3354846,K02444.01,Kepler-1241 b,CONFIRMED,5262,105,2020AJ....159..280B,18.83,0.34,2021ApJS..255...17S,,,2124,199,154,452,279,,,,2.54,2020AJ....160..108B,18.55,0,0,0,--,,
3219995,K02314.01,Kepler-1187 b,CONFIRMED,5927,110,2020AJ....159..280B,12.60,0.13,2021ApJS..255...17S,,,2125,631,505,1147,796,,,,3.03,2020AJ....160..108B,18.87,0,4,0,--,,
11499228,K02109.01,Kepler-1103 b,CONFIRMED,6019,104,2020AJ....159..280B,10.90,0.11,2021ApJS..255...17S,14,4,2127,669,602,1122,957,,,,3.26,2022AJ....163..179P,19.79,518,4,1,Yes,,> 501
10875245,K00117.03,Kepler-107 b,CONFIRMED,5971,116,2020AJ....159..280B,22.35,0.52,2018MNRAS.474.2094A,59,3,3885,326,366,613,761,2135,2766,1304,1.6,2022AJ....163..179P,3.18,4612,0,1,Yes,,
10875245,K00117.02,Kepler-107 c,CONFIRMED,5971,116,2020AJ....159..280B,22.35,0.52,2018MNRAS.474.2094A,59,3,3885,326,366,613,761,2135,2766,1304,1.73,2022AJ....163..179P,4.9,4612,0,1,Yes,,
10875245,K00117.04,Kepler-107 d,CONFIRMED,5971,116,2020AJ....159..280B,22.35,0.52,2018MNRAS.474.2094A,59,3,3885,326,366,613,761,2135,2766,1304,1.02,2022AJ....163..179P,7.96,4612,0,1,Yes,,
10875245,K00117.01,Kepler-107 e,CONFIRMED,5971,116,2020AJ....159..280B,22.35,0.52,2018MNRAS.474.2094A,59,3,3885,326,366,613,761,2135,2766,1304,3.02,2022AJ....163..179P,14.75,4612,0,1,Yes,,
7131760,K03407.01,Kepler-1490 b,CONFIRMED,5434,114,2020AJ....159..280B,18.19,0.31,2021ApJS..255...17S,,,2135,255,187,580,328,,,,3.09,2020AJ....160..108B,92.44,0,4,0,--,,
10843431,K07378.01,Kepler-1999 b,CONFIRMED,4463,88,2020AJ....159..280B,18.47,0.32,2019ApJS..244...21S,,,2135,202,152,488,276,,,,3.35,2020AJ....160..108B,8.74,0,4,0,--,,
10330115,K01160.01,Kepler-781 b,CONFIRMED,5060,91,2020AJ....159..280B,19.39,0.37,2021ApJS..255...17S,,,2142,169,136,382,251,,,,3.07,2020AJ....160..108B,13.21,0,4,0,--,,
8416523,K04441.01,Kepler-1604 b,CONFIRMED,4870,86,2020AJ....159..280B,19.51,0.38,2021AJ....161..265D,2,17,2145,155,128,351,237,,,,1.72,2020AJ....160..108B,0.34,4096,4,1,Yes,,> 312
5125347,K02241.01,Kepler-1812 b,CONFIRMED,6097,201,2020AJ....159..280B,11.20,0.11,2021ApJS..255...17S,,,2156,801,753,1216,1096,,,,2.32,2020AJ....160..108B,7.17,0,0,0,--,,
7832356,K01456.01,Kepler-855 b,CONFIRMED,5802,118,2020AJ....159..280B,14.77,0.15,2021ApJS..255...17S,,,2156,532,385,1062,613,,,,11.68,2020AJ....160..108B,7.89,514,0,0,--,,
5351250,K00408.04,Kepler-150 b,CONFIRMED,5587,92,2020AJ....159..280B,17.35,0.27,2021ApJS..255...17S,-19,23,2166,305,229,662,395,,,,1.17,2020AJ....160..108B,3.43,0,0,1,Yes,,> 701
5351250,K00408.01,Kepler-150 c,CONFIRMED,5587,92,2020AJ....159..280B,17.35,0.27,2021ApJS..255...17S,-19,23,2166,305,229,662,395,,,,3.32,2020AJ....160..108B,7.38,0,0,1,Yes,,> 701
5351250,K00408.02,Kepler-150 d,CONFIRMED,5587,92,2020AJ....159..280B,17.35,0.27,2021ApJS..255...17S,-19,23,2166,305,229,662,395,,,,2.66,2020AJ....160..108B,12.56,0,0,1,Yes,,> 701
5351250,K00408.03,Kepler-150 e,CONFIRMED,5587,92,2020AJ....159..280B,17.35,0.27,2021ApJS..255...17S,-19,23,2166,305,229,662,395,,,,3.09,2020AJ....160..108B,30.83,0,4,1,Yes,,> 701
2975770,K01788.01,Kepler-951 b,CONFIRMED,4718,100,2020AJ....159..280B,19.52,0.38,2019ApJS..244...21S,6,9,2167,164,132,379,244,,,,5.2,2022AJ....163..179P,71.53,0,0,1,Yes,,> 258
11391957,K00765.01,Kepler-668 b,CONFIRMED,5319,95,2020AJ....159..280B,18.96,0.35,2021ApJS..255...17S,,,2168,215,167,481,300,,,,2.42,2020AJ....160..108B,8.35,0,0,0,--,,
6106282,K04087.01,Kepler-440 b,CONFIRMED,4171,56,2020AJ....159..280B,17.47,0.27,2019ApJS..244...21S,8,18,2174,294,219,662,391,,,,1.91,2022AJ....163..179P,101.11,0,0,1,Yes,,> 120
4857213,K02120.01,Kepler-1680 b,CONFIRMED,5072,91,2020AJ....159..280B,19.64,0.38,2019ApJS..244...21S,4,9,2175,176,141,398,259,,,,1.1,2022AJ....163..179P,8.77,0,4,1,Yes,,> 478
11129258,K02898.01,Kepler-1381 b,CONFIRMED,5834,106,2020AJ....159..280B,14.37,0.14,2021ApJS..255...17S,,,2176,524,401,1026,647,,,,2.16,2020AJ....160..108B,25.38,0,0,0,--,,
9885417,K03246.01,Kepler-1446 b,CONFIRMED,4617,72,2020AJ....159..280B,19.39,0.37,2019ApJS..244...21S,2,9,2178,173,138,403,253,,,,0.78,2022AJ....163..179P,0.69,0,0,1,Yes,,> 236
6948054,K00869.01,Kepler-245 b,CONFIRMED,5136,95,2020AJ....159..280B,19.56,0.38,2018MNRAS.474.2094A,5,15,2180,185,147,418,269,,,,2.63,2020AJ....160..108B,7.49,4096,0,1,Yes,,> 468
6948054,K00869.03,Kepler-245 c,CONFIRMED,5136,95,2020AJ....159..280B,19.56,0.38,2018MNRAS.474.2094A,5,15,2180,185,147,418,269,,,,2.37,2020AJ....160..108B,17.46,4096,0,1,Yes,,> 468
6948054,K00869.02,Kepler-245 d,CONFIRMED,5136,95,2020AJ....159..280B,19.56,0.38,2018MNRAS.474.2094A,5,15,2180,185,147,418,269,,,,3.1,2020AJ....160..108B,36.28,4096,0,1,Yes,,> 468
6948054,K00869.04,Kepler-245 e,CONFIRMED,5136,95,2020AJ....159..280B,19.56,0.38,2018MNRAS.474.2094A,5,15,2180,185,147,418,269,,,,1.73,2020AJ....160..108B,3.22,4096,0,1,Yes,,> 468
11705004,K02199.01,Kepler-1806 b,CONFIRMED,5163,94,2020AJ....159..280B,19.52,0.38,2021ApJS..255...17S,,,2182,189,150,427,274,,,,1.87,2020AJ....160..108B,9.03,0,0,0,--,,
757450,K00889.01,Kepler-75 b,CONFIRMED,5301,111,2020AJ....159..280B,19.12,0.36,2021ApJS..255...17S,14,9,2185,219,168,495,302,,,,11.93,2020AJ....160..108B,8.88,0,0,1,Yes,,> 548
8282846,K04015.01,Kepler-1539 b,CONFIRMED,5051,90,2020AJ....159..280B,19.79,0.39,2019ApJS..244...21S,,,2191,176,142,398,260,,,,2.42,2020AJ....160..108B,133.3,0,0,0,--,,
11074178,K01889.01,Kepler-1001 b,CONFIRMED,5434,94,2020AJ....159..280B,18.60,0.33,2021ApJS..255...17S,-14,5,2194,248,190,546,338,,,,2.97,2020AJ....160..108B,14.31,0,4,1,Yes,,> 918
11074178,K01889.02,Kepler-1001 c,CONFIRMED,5434,94,2020AJ....159..280B,18.60,0.33,2021ApJS..255...17S,-14,5,2194,248,190,546,338,,,,2.11,2020AJ....160..108B,9.18,0,4,1,Yes,,> 918
7955580,K01711.01,Kepler-934 b,CONFIRMED,4934,85,2020AJ....159..280B,19.93,0.40,2019ApJS..244...21S,5,9,2195,167,135,377,250,,,,2.09,2022AJ....163..179P,55.67,0,0,1,Yes,,> 382
10794087,K01316.01,Kepler-1743 b,CONFIRMED,5929,104,2020AJ....159..280B,nan,nan,,58,4,,,,,,2195,2874,1336,1.4,2022AJ....163..179P,7.65,518,4,1,No,,
4736569,K01996.01,Kepler-1042 b,CONFIRMED,4847,114,2020AJ....159..280B,19.93,0.40,2019ApJS..244...21S,,,2199,166,135,378,249,,,,1.67,10.26133/NEA4,10.13,640,0,0,--,,
5705819,K02091.01,Kepler-1793 b,CONFIRMED,5296,108,2020AJ....159..280B,19.25,0.36,2019ApJS..244...21S,,,2201,220,170,493,304,,,,2.63,2020AJ....160..108B,8.78,256,0,0,--,,
8015907,K00517.01,Kepler-585 b,CONFIRMED,5375,87,2020AJ....159..280B,18.99,0.35,2021ApJS..255...17S,0,17,2206,230,180,507,322,,,,2.51,2022AJ....163..179P,2.75,1024,0,1,Yes,,> 628
4370527,K02166.01,Kepler-1128 b,CONFIRMED,5370,100,2020AJ....159..280B,18.99,0.35,2021ApJS..255...17S,,,2206,235,181,521,323,,,,3.16,2020AJ....160..108B,61.62,0,0,0,--,,
6186964,K02839.01,Kepler-1366 b,CONFIRMED,4197,63,2020AJ....159..280B,17.72,0.29,2019ApJS..244...21S,6,21,2207,294,217,660,387,,,,1.56,2022AJ....163..179P,2.16,0,0,1,Yes,,> 124
10604335,K01298.01,Kepler-283 b,CONFIRMED,4281,80,2020AJ....159..280B,18.09,0.30,2019ApJS..244...21S,8,26,2208,275,199,633,353,,,,2.33,2022AJ....163..179P,11.01,0,0,1,Yes,,> 133
10604335,K01298.02,Kepler-283 c,CONFIRMED,4281,80,2020AJ....159..280B,18.09,0.30,2019ApJS..244...21S,8,26,2208,275,199,633,353,,,,1.95,2020AJ....160..108B,92.75,0,0,1,Yes,,> 133
8222813,K01069.01,Kepler-760 b,CONFIRMED,5206,84,2020AJ....159..280B,19.69,0.38,2021AJ....161..265D,-17,22,2218,200,159,447,288,,,,2.87,2020AJ....160..108B,8.7,4096,0,1,Yes,,> 574
8222813,K01069.02,Kepler-760 c,CONFIRMED,5206,84,2020AJ....159..280B,19.69,0.38,2021AJ....161..265D,-17,22,2218,200,159,447,288,,,,1.57,2020AJ....160..108B,2.47,4096,0,1,Yes,,> 574
2142522,K02403.01,Kepler-1224 b,CONFIRMED,6319,110,2020AJ....159..280B,10.12,0.10,2021ApJS..255...17S,56,4,,,,,,2233,3312,1538,1.29,2022AJ....163..179P,13.32,1,0,1,--,,
9592705,K00288.01,Kepler-1714 b,CONFIRMED,5900,107,2020AJ....159..280B,13.57,0.14,2018MNRAS.474.2094A,1,7,2242,576,475,1070,766,,,,2.98,2022AJ....163..179P,10.28,4742,0,1,Yes,,> 717
11298298,K01802.01,Kepler-956 b,CONFIRMED,5902,98,2020AJ....159..280B,13.50,0.14,2021ApJS..255...17S,41,4,2243,552,463,1030,755,,,,2.45,2022AJ....163..179P,5.25,0,4,1,Yes,,> 270
7609553,K02924.01,Kepler-1387 b,CONFIRMED,4847,85,2020AJ....159..280B,20.35,0.42,2019ApJS..244...21S,,,2246,173,140,392,257,,,,0.8,2020AJ....160..108B,2.28,0,0,0,--,,
8505920,K02094.02,Kepler-1090 b,CONFIRMED,5394,118,2020AJ....159..280B,19.13,0.36,2021ApJS..255...17S,12,13,2251,258,195,575,344,,,,2.79,10.26133/NEA4,198.68,640,0,1,Yes,,> 574
8505920,K02094.01,Kepler-1090 c,CONFIRMED,5394,118,2020AJ....159..280B,19.13,0.36,2021ApJS..255...17S,12,13,2251,258,195,575,344,,,,3.44,10.26133/NEA4,42.43,640,4,1,Yes,,> 574
3632089,K03308.01,Kepler-1464 b,CONFIRMED,5671,120,2020AJ....159..280B,31.10,0.96,2018MNRAS.474.2094A,54,3,,,,440,650,2258,2811,1286,2.64,2022AJ....163..179P,31.78,4614,0,1,Yes,> 4000,
3632089,K03308.02,Kepler-1464 c,CONFIRMED,5671,120,2020AJ....159..280B,31.10,0.96,2018MNRAS.474.2094A,54,3,,,,440,650,2258,2811,1286,1.53,2022AJ....163..179P,5.33,4614,0,1,Yes,> 4000,
8346392,K01141.01,Kepler-777 b,CONFIRMED,4158,61,2020AJ....159..280B,17.84,0.29,2019ApJS..244...21S,25,36,2260,314,234,687,416,,,,1.63,2022AJ....163..179P,5.73,0,0,1,Yes,,> 91
8891684,K05581.01,Kepler-1634 b,CONFIRMED,5311,89,2020AJ....159..280B,19.63,0.38,2021ApJS..255...17S,,,2261,225,178,496,320,,,,2.68,2020AJ....160..108B,374.88,0,0,0,--,,
10005788,K01940.01,Kepler-1022 b,CONFIRMED,4271,78,2020AJ....159..280B,18.34,0.32,2019ApJS..244...21S,0,15,2263,290,210,653,371,,,,1.88,2022AJ....163..179P,10.99,0,0,1,Yes,,> 150
11126381,K01863.01,Kepler-1673 b,CONFIRMED,6029,98,2020AJ....159..280B,11.20,0.11,2021ApJS..255...17S,55,4,2270,621,607,1035,994,2554,3180,1593,2.85,2022AJ....163..179P,33.79,0,0,1,Yes,,
7094486,K01907.01,Kepler-1009 b,CONFIRMED,4157,92,2020AJ....159..280B,17.96,0.30,2019ApJS..244...21S,25,18,2277,324,240,703,425,,,,1.75,10.26133/NEA4,11.35,640,0,1,Yes,,> 93
9391208,K01409.01,Kepler-837 b,CONFIRMED,5455,94,2020AJ....159..280B,19.00,0.35,SantosPrivComm,,,2279,263,206,571,365,,,,2.72,2020AJ....160..108B,16.56,0,4,0,--,,
9455325,K01813.01,Kepler-958 b,CONFIRMED,5419,92,2020AJ....159..280B,19.25,0.36,2021ApJS..255...17S,-8,12,2283,252,199,549,354,,,,2.01,2022AJ....163..179P,9.77,0,4,1,Yes,,> 794
1026957,K00958.01,Kepler-1731 b,CONFIRMED,4772,78,2020AJ....159..280B,20.61,0.43,SantosPrivComm,-1,7,2285,182,145,411,265,,,,2.49,2022AJ....163..179P,21.76,0,0,1,Yes,,> 319
10878263,K00341.02,Kepler-414 b,CONFIRMED,5571,89,2020AJ....159..280B,18.21,0.31,2021ApJS..255...17S,-2,12,2292,300,237,640,415,,,,1.66,2022AJ....163..179P,4.7,0,0,1,Yes,,> 803
10878263,K00341.01,Kepler-414 c,CONFIRMED,5571,89,2020AJ....159..280B,18.21,0.31,2021ApJS..255...17S,-2,12,2292,300,237,640,415,,,,2.6,2022AJ....163..179P,7.17,0,0,1,Yes,,> 803
3733628,K00387.01,Kepler-543 b,CONFIRMED,4562,73,2020AJ....159..280B,20.07,0.40,2019ApJS..244...21S,9,12,2293,209,159,480,288,,,,2.46,10.26133/NEA4,13.9,128,0,1,Yes,,> 194
9656252,K02044.01,Kepler-1068 b,CONFIRMED,5610,107,2020AJ....159..280B,17.82,0.29,2021ApJS..255...17S,6,17,2294,345,263,741,449,,,,3.46,2020AJ....160..108B,16.92,0,0,1,Yes,,> 620
11283615,K02816.01,Kepler-1355 b,CONFIRMED,5322,95,2020AJ....159..280B,19.79,0.39,2021ApJS..255...17S,,,2294,234,185,514,331,,,,1.35,2020AJ....160..108B,1.29,0,0,0,--,,
11513486,K04748.01,Kepler-1969 b,CONFIRMED,5708,106,2020AJ....159..280B,16.74,0.24,2021ApJS..255...17S,,,2295,407,312,846,525,,,,1.41,2020AJ....160..108B,6.65,0,0,0,--,,
6221385,K06145.01,Kepler-1641 b,CONFIRMED,5972,114,2020AJ....159..280B,12.56,0.13,2021ApJS..255...17S,,,2299,636,574,1091,921,,,,3.01,2020AJ....160..108B,19.67,0,0,0,--,,
6221385,K06145.02,Kepler-1641 c,CONFIRMED,5972,114,2020AJ....159..280B,12.56,0.13,2021ApJS..255...17S,,,2299,636,574,1091,921,,,,2.76,2020AJ....160..108B,32.66,0,0,0,--,,
11361646,K00330.01,Kepler-524 b,CONFIRMED,6010,112,2020AJ....159..280B,11.84,0.12,2021AJ....161..265D,38,4,2299,644,614,1070,989,,,,2.75,2022AJ....163..179P,7.97,4614,0,1,Yes,,> 241
11361646,K00330.02,Kepler-524 c,CONFIRMED,6010,112,2020AJ....159..280B,11.84,0.12,2021AJ....161..265D,38,4,2299,644,614,1070,989,,,,1.24,2022AJ....163..179P,1.89,4614,0,1,Yes,,> 241
9631762,K00588.01,Kepler-615 b,CONFIRMED,4692,126,2020AJ....159..280B,20.49,0.42,2019ApJS..244...21S,,,2300,202,154,471,279,,,,1.92,10.26133/NEA4,10.36,642,0,0,--,,
12066569,K03282.01,Kepler-1455 b,CONFIRMED,4050,69,2020AJ....159..280B,17.96,0.30,2019ApJS..244...21S,11,56,2319,349,274,726,497,,,,1.93,2022AJ....163..179P,49.28,0,0,1,Yes,,> 82
10676824,K00599.01,Kepler-1724 b,CONFIRMED,5575,112,2020AJ....159..280B,18.33,0.32,2021ApJS..255...17S,,,2327,336,255,725,440,,,,2.79,2020AJ....160..108B,6.45,512,0,0,--,,
9597806,K01481.01,Kepler-860 b,CONFIRMED,5590,102,2020AJ....159..280B,18.21,0.31,2021ApJS..255...17S,,,2327,328,255,700,442,,,,2.62,2020AJ....160..108B,5.1,0,0,0,--,,
12403119,K01478.01,Kepler-858 b,CONFIRMED,5546,94,2020AJ....159..280B,18.63,0.33,2021ApJS..255...17S,2,9,2329,299,236,639,414,,,,5.0,2022AJ....163..179P,76.14,0,0,1,Yes,,> 794
9020160,K00582.03,Kepler-191 b,CONFIRMED,5105,76,2019ApJS..244...21S,20.78,0.44,2019ApJS..244...21S,-15,12,2332,206,164,454,299,,,,1.93,10.26133/NEA4,9.94,512,4,1,Yes,,> 599
9020160,K00582.02,Kepler-191 c,CONFIRMED,5105,76,2019ApJS..244...21S,20.78,0.44,2019ApJS..244...21S,-15,12,2332,206,164,454,299,,,,2.47,10.26133/NEA4,17.74,512,4,1,Yes,,> 599
9020160,K00582.01,Kepler-191 d,CONFIRMED,5105,76,2019ApJS..244...21S,20.78,0.44,2019ApJS..244...21S,-15,12,2332,206,164,454,299,,,,2.69,10.26133/NEA4,5.95,512,0,1,Yes,,> 599
8766650,K01904.01,Kepler-1008 b,CONFIRMED,4840,78,2020AJ....159..280B,21.07,0.45,2019ApJS..244...21S,-8,13,2334,191,152,424,277,,,,1.16,2022AJ....163..179P,12.44,0,0,1,Yes,,> 353
9472000,K02082.01,Kepler-1790 b,CONFIRMED,6078,131,2020AJ....159..280B,15.37,0.17,2018MNRAS.474.2094A,58,5,3217,395,571,660,1123,2335,3148,1485,2.63,2022AJ....163..179P,31.59,4608,0,1,Yes,,
9823487,K01489.01,Kepler-1753 b,CONFIRMED,4947,88,2020AJ....159..280B,21.07,0.45,2019ApJS..244...21S,,,2338,195,155,432,283,,,,2.07,2020AJ....160..108B,16.0,0,0,0,--,,
6690836,K02699.01,Kepler-1317 b,CONFIRMED,4959,81,2020AJ....159..280B,21.07,0.45,2021ApJS..255...17S,,,2338,195,156,432,284,,,,1.53,2020AJ....160..108B,0.57,0,0,0,--,,
6776401,K01847.01,Kepler-977 b,CONFIRMED,5080,85,2020AJ....159..280B,20.92,0.45,2021ApJS..255...17S,,,2344,206,164,455,299,,,,2.24,2020AJ....160..108B,26.85,1024,0,0,--,,
12470954,K00439.01,Kepler-554 b,CONFIRMED,5370,97,2020AJ....159..280B,19.89,0.39,2021AJ....161..265D,12,15,2345,251,200,546,356,,,,4.65,2020AJ....160..108B,1.9,4104,0,1,Yes,,> 548
10123064,K00472.01,Kepler-565 b,CONFIRMED,5730,114,2020AJ....159..280B,16.74,0.24,2021ApJS..255...17S,,,2349,440,340,902,567,,,,3.16,10.26133/NEA4,4.24,898,0,0,--,,
4249725,K00222.01,Kepler-120 b,CONFIRMED,4542,75,2020AJ....159..280B,20.49,0.42,2019ApJS..244...21S,22,13,2365,231,174,521,312,,,,2.53,2022AJ....163..179P,6.31,0,0,1,Yes,,> 155
4249725,K00222.02,Kepler-120 c,CONFIRMED,4542,75,2020AJ....159..280B,20.49,0.42,2019ApJS..244...21S,22,13,2365,231,174,521,312,,,,2.02,2022AJ....163..179P,12.79,0,0,1,Yes,,> 155
9266431,K00704.01,Kepler-1726 b,CONFIRMED,5246,86,2020AJ....159..280B,20.64,0.43,2021ApJS..255...17S,-1,6,2373,231,185,502,334,,,,1.96,2022AJ....163..179P,18.4,0,4,1,Yes,,> 693
10987985,K00758.01,Kepler-665 b,CONFIRMED,4822,91,2020AJ....159..280B,21.36,0.47,2019ApJS..244...21S,,,2375,200,158,440,288,,,,2.69,2020AJ....160..108B,16.01,0,0,0,--,,
6606438,K02860.01,Kepler-1883 b,CONFIRMED,5835,105,2020AJ....159..280B,15.30,0.17,2021ApJS..255...17S,,,2378,498,415,962,689,,,,2.97,2020AJ....160..108B,103.43,0,0,0,--,,
9480189,K00941.02,Kepler-257 b,CONFIRMED,5188,155,2019ApJS..244...21S,20.78,0.44,2019ApJS..244...21S,26,16,2379,243,185,545,331,,,,2.74,10.26133/NEA4,2.38,512,0,1,Yes,,> 323
9480189,K00941.01,Kepler-257 c,CONFIRMED,5188,155,2019ApJS..244...21S,20.78,0.44,2019ApJS..244...21S,26,16,2379,243,185,545,331,,,,4.56,10.26133/NEA4,6.58,512,0,1,Yes,,> 323
9480189,K00941.03,Kepler-257 d,CONFIRMED,5188,155,2019ApJS..244...21S,20.78,0.44,2019ApJS..244...21S,26,16,2379,243,185,545,331,,,,5.34,10.26133/NEA4,24.66,512,0,1,Yes,,> 323
7849854,K00897.01,Kepler-718 b,CONFIRMED,5869,113,2020AJ....159..280B,14.79,0.15,2021ApJS..255...17S,,,2386,547,461,1027,754,,,,13.66,2020AJ....160..108B,2.05,0,0,0,--,,
5269467,K01672.01,Kepler-925 b,CONFIRMED,4630,88,2020AJ....159..280B,21.06,0.45,2019ApJS..244...21S,-17,13,2393,223,170,498,306,,,,2.08,2022AJ....163..179P,33.87,0,0,1,Yes,,> 244
7386827,K01704.01,Kepler-1765 b,CONFIRMED,5576,101,2020AJ....159..280B,18.73,0.34,2021ApJS..255...17S,,,2394,322,257,684,449,,,,2.55,2020AJ....160..108B,10.42,0,4,0,--,,
8110767,K02504.01,Kepler-1685 b,CONFIRMED,5464,107,2020AJ....159..280B,19.66,0.38,2021ApJS..255...17S,,,2401,288,229,621,403,,,,2.16,2020AJ....160..108B,20.49,0,0,0,--,,
7430034,K01848.01,Kepler-978 b,CONFIRMED,5595,113,2020AJ....159..280B,18.57,0.33,2021ApJS..255...17S,42,3,2402,349,273,744,470,,,,3.33,10.26133/NEA4,49.62,642,4,1,Yes,,> 327
2854698,K00986.01,Kepler-260 b,CONFIRMED,5542,87,2020AJ....159..280B,19.12,0.36,2021ApJS..255...17S,-8,24,2406,294,241,622,427,,,,2.09,2022AJ....163..179P,8.19,0,0,1,Yes,,> 606
2854698,K00986.02,Kepler-260 c,CONFIRMED,5542,87,2020AJ....159..280B,19.12,0.36,2021ApJS..255...17S,-8,24,2406,294,241,622,427,,,,1.93,2022AJ....163..179P,76.05,0,0,1,Yes,,> 606
8013439,K02352.02,Kepler-381 b,CONFIRMED,6136,115,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,6,13,2412,575,711,908,1203,,,,0.92,2022AJ....163..179P,5.63,4614,0,1,Yes,,> 338
8013439,K02352.01,Kepler-381 c,CONFIRMED,6136,115,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,6,13,2412,575,711,908,1203,,,,1.03,2022AJ....163..179P,13.39,4614,0,1,Yes,,> 338
8013439,K02352.03,Kepler-381 d,CONFIRMED,6136,115,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,6,13,2412,575,711,908,1203,,,,0.9,2022AJ....163..179P,8.26,4614,4,1,Yes,,> 338
10285631,K00331.01,Kepler-525 b,CONFIRMED,5609,115,2020AJ....159..280B,18.50,0.33,SantosPrivComm,35,3,2415,361,282,767,484,,,,3.93,2022AJ....163..179P,18.68,1542,4,1,Yes,,> 404
7295235,K00987.01,Kepler-743 b,CONFIRMED,5376,88,2020AJ....159..280B,20.32,0.42,2021ApJS..255...17S,8,7,2415,256,208,551,373,,,,1.29,2022AJ....163..179P,3.18,0,0,1,Yes,,> 687
11134879,K00480.01,Kepler-570 b,CONFIRMED,5371,87,2020AJ....159..280B,20.35,0.42,2021ApJS..255...17S,,,2415,255,208,548,372,,,,2.31,2020AJ....160..108B,4.3,0,0,0,--,,
10271806,K00733.03,Kepler-224 b,CONFIRMED,5048,86,2020AJ....159..280B,21.51,0.48,2019ApJS..244...21S,-8,33,2415,216,173,469,313,,,,1.47,2020AJ....160..108B,3.13,0,0,1,Yes,,> 334
10271806,K00733.01,Kepler-224 c,CONFIRMED,5048,86,2020AJ....159..280B,21.51,0.48,2019ApJS..244...21S,-8,33,2415,216,173,469,313,,,,3.33,2020AJ....160..108B,5.92,0,4,1,Yes,,> 334
10271806,K00733.02,Kepler-224 d,CONFIRMED,5048,86,2020AJ....159..280B,21.51,0.48,2019ApJS..244...21S,-8,33,2415,216,173,469,313,,,,2.53,2020AJ....160..108B,11.35,0,0,1,Yes,,> 334
10271806,K00733.04,Kepler-224 e,CONFIRMED,5048,86,2020AJ....159..280B,21.51,0.48,2019ApJS..244...21S,-8,33,2415,216,173,469,313,,,,2.26,2020AJ....160..108B,18.64,0,0,1,Yes,,> 334
9758089,K01871.02,Kepler-1996 b,CONFIRMED,4589,75,2020AJ....159..280B,21.07,0.45,2021AJ....161..265D,6,14,2416,231,177,513,317,,,,1.96,2022AJ....163..179P,32.38,5120,4,1,Yes,,> 204
9758089,K01871.01,Kepler-1996 c,CONFIRMED,4589,75,2020AJ....159..280B,21.07,0.45,2021AJ....161..265D,6,14,2416,231,177,513,317,,,,2.55,2022AJ....163..179P,92.73,5120,4,1,Yes,,> 204
9904006,K02135.03,Kepler-361 b,CONFIRMED,6186,136,2020AJ....159..280B,10.11,0.10,2021ApJS..255...17S,32,4,2426,574,750,897,1265,,,,1.57,2022AJ....163..179P,8.49,518,0,1,Yes,,> 184
9904006,K02135.01,Kepler-361 c,CONFIRMED,6186,136,2020AJ....159..280B,10.11,0.10,2021ApJS..255...17S,32,4,2426,574,750,897,1265,,,,2.91,2022AJ....163..179P,55.19,518,0,1,Yes,,> 184
5113822,K00638.01,Kepler-199 b,CONFIRMED,5654,98,2020AJ....159..280B,18.10,0.31,2021ApJS..255...17S,26,8,2426,356,290,739,502,,,,3.02,2022AJ....163..179P,23.64,0,0,1,Yes,,> 518
5113822,K00638.02,Kepler-199 c,CONFIRMED,5654,98,2020AJ....159..280B,18.10,0.31,2021ApJS..255...17S,26,8,2426,356,290,739,502,,,,3.25,2022AJ....163..179P,67.09,0,4,1,Yes,,> 518
9595827,K00217.01,Kepler-71 b,CONFIRMED,5509,89,2020AJ....159..280B,19.52,0.38,2021ApJS..255...17S,,,2428,287,236,609,419,,,,12.71,2020AJ....160..108B,3.91,0,0,0,--,,
7047824,K02806.01,Kepler-1353 b,CONFIRMED,4670,81,2020AJ....159..280B,21.51,0.48,2019ApJS..244...21S,14,21,2433,222,173,489,311,,,,1.73,2022AJ....163..179P,24.75,0,0,1,Yes,,> 190
2832589,K01942.01,Kepler-1978 b,CONFIRMED,5273,105,2020AJ....159..280B,20.92,0.45,2021ApJS..255...17S,,,2435,248,199,539,357,,,,2.94,2020AJ....160..108B,10.85,0,0,0,--,,
8231667,K03494.01,Kepler-1926 b,CONFIRMED,4816,98,2020AJ....159..280B,21.81,0.49,2021ApJS..255...17S,,,2436,212,168,461,305,,,,2.67,10.26133/NEA4,42.88,128,0,0,--,,
9279354,K02060.01,Kepler-1788 b,CONFIRMED,4670,76,2020AJ....159..280B,21.66,0.48,2019ApJS..244...21S,21,23,2453,224,175,491,316,,,,1.92,2022AJ....163..179P,2.8,0,4,1,Yes,,> 172
9844088,K00470.01,Kepler-564 b,CONFIRMED,5588,90,2020AJ....159..280B,18.99,0.35,2021ApJS..255...17S,,,2457,315,262,659,463,,,,4.7,2020AJ....160..108B,3.75,0,0,0,--,,
5695396,K00283.01,Kepler-131 b,CONFIRMED,5699,91,2020AJ....159..280B,17.73,0.29,2021ApJS..255...17S,4,7,2460,366,308,746,536,,,,2.03,2022AJ....163..179P,16.09,0,0,1,Yes,,> 822
5695396,K00283.02,Kepler-131 c,CONFIRMED,5699,91,2020AJ....159..280B,17.73,0.29,2021ApJS..255...17S,4,7,2460,366,308,746,536,,,,0.82,2022AJ....163..179P,25.52,0,0,1,Yes,,> 822
9589524,K00468.01,Kepler-563 b,CONFIRMED,4955,80,2020AJ....159..280B,22.00,0.50,SantosPrivComm,,,2461,216,174,468,316,,,,3.06,2020AJ....160..108B,22.18,0,0,0,--,,
10616679,K00429.01,Kepler-550 b,CONFIRMED,5059,107,2020AJ....159..280B,21.81,0.49,2021ApJS..255...17S,,,2464,226,182,491,328,,,,4.17,2020AJ....160..108B,8.6,0,0,0,--,,
11621223,K00355.01,Kepler-535 b,CONFIRMED,6175,122,2020AJ....159..280B,10.08,0.10,2021ApJS..255...17S,47,3,2465,544,723,860,1250,,,,2.37,2022AJ....163..179P,4.9,0,0,1,Yes,,> 91
11356260,K01441.01,Kepler-851 b,CONFIRMED,5251,98,2020AJ....159..280B,21.24,0.46,2021ApJS..255...17S,,,2468,247,201,534,360,,,,1.62,2020AJ....160..108B,8.51,0,4,0,--,,
9654468,K02417.01,Kepler-1684 b,CONFIRMED,4572,81,2020AJ....159..280B,21.36,0.47,2019ApJS..244...21S,,,2470,247,189,546,337,,,,2.88,2020AJ....160..108B,47.71,0,4,0,--,,
12314973,K00279.01,Kepler-450 b,CONFIRMED,6167,124,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,-8,10,2471,551,727,868,1248,,,,6.08,10.26133/NEA4,28.45,4742,0,1,Yes,,> 323
12314973,K00279.02,Kepler-450 c,CONFIRMED,6167,124,2020AJ....159..280B,10.24,0.10,2018MNRAS.474.2094A,-8,10,2471,551,727,868,1248,,,,2.59,10.26133/NEA4,15.41,4742,0,1,Yes,,> 323
9015738,K01616.01,Kepler-909 b,CONFIRMED,6110,108,2020AJ....159..280B,10.73,0.11,2021ApJS..255...17S,55,3,2474,561,687,891,1174,2498,3237,1589,1.4,2022AJ....163..179P,13.93,0,4,1,Yes,,
8822216,K00581.01,Kepler-610 b,CONFIRMED,5669,100,2020AJ....159..280B,18.22,0.31,2021ApJS..255...17S,,,2480,366,303,754,526,,,,3.15,2020AJ....160..108B,7.0,0,0,0,--,,
8822216,K00581.02,Kepler-610 c,CONFIRMED,5669,100,2020AJ....159..280B,18.22,0.31,2021ApJS..255...17S,,,2480,366,303,754,526,,,,2.37,2020AJ....160..108B,151.86,0,0,0,--,,
6029239,K00304.01,Kepler-518 b,CONFIRMED,5761,101,2020AJ....159..280B,16.97,0.25,2021ApJS..255...17S,34,3,2480,423,356,843,611,,,,2.26,2022AJ....163..179P,8.51,0,0,1,Yes,,> 404
10531955,K02208.01,Kepler-1141 b,CONFIRMED,5556,102,2020AJ....159..280B,19.49,0.37,2021ApJS..255...17S,18,11,2494,319,262,673,462,,,,0.88,2022AJ....163..179P,2.34,512,4,1,Yes,,> 579
2571238,K00084.01,Kepler-19 b,CONFIRMED,5518,93,2020AJ....159..280B,19.83,0.39,2021ApJS..255...17S,-1,4,2494,298,248,628,441,,,,2.31,2022AJ....163..179P,9.29,0,0,1,Yes,,> 889
7269493,K01961.01,Kepler-1027 b,CONFIRMED,5346,87,2020AJ....159..280B,20.98,0.45,2018MNRAS.474.2094A,1,10,2495,260,215,556,386,,,,0.91,10.26133/NEA4,1.91,4736,0,1,Yes,,> 701
12024120,K00265.01,Kepler-507 b,CONFIRMED,6021,112,2020AJ....159..280B,12.48,0.12,2018MNRAS.474.2094A,36,2,2502,592,625,971,1043,,,,1.27,2022AJ....163..179P,3.57,4608,0,1,Yes,,> 255
4483138,K02910.01,Kepler-1384 b,CONFIRMED,5011,174,2019ApJS..244...21S,22.11,0.51,2019ApJS..244...21S,,,2509,239,190,525,341,,,,1.8,10.26133/NEA4,15.36,800,0,0,--,,
9823519,K02793.01,Kepler-1350 b,CONFIRMED,3891,79,2020AJ....159..280B,19.25,0.36,2019ApJS..244...21S,,,2512,371,337,732,618,,,,2.31,2020AJ....160..108B,4.5,4,0,0,--,,
9823519,K02793.02,Kepler-1350 c,CONFIRMED,3891,79,2020AJ....159..280B,19.25,0.36,2019ApJS..244...21S,,,2512,371,337,732,618,,,,1.67,2020AJ....160..108B,1.77,4,0,0,--,,
11037511,K02580.01,Kepler-1281 b,CONFIRMED,5257,116,2020AJ....159..280B,21.48,0.47,2021ApJS..255...17S,,,2513,260,210,562,376,,,,1.59,10.26133/NEA4,3.12,384,0,0,--,,
7134976,K00874.01,Kepler-246 b,CONFIRMED,4955,82,2020AJ....159..280B,22.42,0.52,2019ApJS..244...21S,6,21,2519,225,183,484,332,,,,2.05,2022AJ....163..179P,4.6,0,0,1,Yes,,> 316
7134976,K00874.02,Kepler-246 c,CONFIRMED,4955,82,2020AJ....159..280B,22.42,0.52,2019ApJS..244...21S,6,21,2519,225,183,484,332,,,,1.4,2022AJ....163..179P,11.19,0,0,1,Yes,,> 316
9818381,K00135.01,Kepler-43 b,CONFIRMED,6008,122,2020AJ....159..280B,12.95,0.13,2021ApJS..255...17S,32,8,2527,605,627,991,1037,,,,12.17,2022AJ....163..179P,3.02,516,0,1,Yes,,> 282
10332883,K01880.01,Kepler-994 b,CONFIRMED,4032,74,2020AJ....159..280B,18.86,0.34,2019ApJS..244...21S,9,12,2527,358,305,727,548,,,,1.43,2022AJ....163..179P,1.15,0,0,1,Yes,,> 105
4827723,K00632.01,Kepler-629 b,CONFIRMED,5192,85,2020AJ....159..280B,21.96,0.50,2021ApJS..255...17S,6,7,2540,247,204,530,367,,,,1.34,2022AJ....163..179P,7.24,0,0,1,Yes,,> 574
2165002,K00999.01,Kepler-263 b,CONFIRMED,5205,91,2020AJ....159..280B,21.96,0.50,2019ApJS..244...21S,7,15,2548,250,207,538,372,,,,2.61,2022AJ....163..179P,16.57,0,0,1,Yes,,> 495
2165002,K00999.02,Kepler-263 c,CONFIRMED,5205,91,2020AJ....159..280B,21.96,0.50,2019ApJS..244...21S,7,15,2548,250,207,538,372,,,,2.18,2022AJ....163..179P,47.33,0,0,1,Yes,,> 495
7918992,K02095.01,Kepler-1091 b,CONFIRMED,5923,108,2020AJ....159..280B,14.57,0.15,2021ApJS..255...17S,,,2553,535,507,964,858,,,,1.44,2020AJ....160..108B,1.43,0,0,0,--,,
10363115,K03908.01,Kepler-1929 b,CONFIRMED,6133,122,2020AJ....159..280B,nan,nan,,55,2,,,,,,2554,3245,1635,2.81,2020AJ....160..108B,59.36,518,0,1,No,,
12784167,K03848.01,Kepler-1522 b,CONFIRMED,5712,110,2020AJ....159..280B,18.12,0.31,2021ApJS..255...17S,,,2562,408,342,825,590,,,,2.0,2020AJ....160..108B,1.85,512,0,0,--,,
11758544,K01883.01,Kepler-997 b,CONFIRMED,6095,124,2020AJ....159..280B,11.63,0.12,2021ApJS..255...17S,46,3,2565,569,702,895,1188,,,,1.33,2022AJ....163..179P,2.71,518,0,1,Yes,,> 123
4140813,K02117.01,Kepler-1795 b,CONFIRMED,4012,93,2020AJ....159..280B,19.12,0.36,2019ApJS..244...21S,,,2569,361,316,729,576,,,,1.84,10.26133/NEA4,13.36,128,0,0,--,,
7603200,K00314.03,Kepler-138 b,CONFIRMED,3975,64,2020AJ....159..280B,19.12,0.36,2019ApJS..244...21S,14,14,2570,363,324,726,587,,,,0.64,2022AJ....163..179P,10.31,0,0,1,Yes,,> 91
7603200,K00314.01,Kepler-138 c,CONFIRMED,3975,64,2020AJ....159..280B,19.12,0.36,2019ApJS..244...21S,14,14,2570,363,324,726,587,,,,1.5,2022AJ....163..179P,13.78,0,0,1,Yes,,> 91
7603200,K00314.02,Kepler-138 d,CONFIRMED,3975,64,2020AJ....159..280B,19.12,0.36,2019ApJS..244...21S,14,14,2570,363,324,726,587,,,,1.33,2022AJ....163..179P,23.09,0,0,1,Yes,,> 91
7382313,K02392.01,Kepler-1220 b,CONFIRMED,5898,121,2020AJ....159..280B,15.21,0.16,2021ApJS..255...17S,,,2572,553,505,1002,842,,,,1.4,10.26133/NEA4,7.43,128,0,0,--,,
10593626,K00087.01,Kepler-22 b,CONFIRMED,5625,93,2020AJ....159..280B,19.25,0.36,2021ApJS..255...17S,-8,10,2572,334,287,689,510,,,,1.94,2022AJ....163..179P,289.86,0,4,1,Yes,,> 879
10682541,K00751.01,Kepler-663 b,CONFIRMED,5213,103,2020AJ....159..280B,22.11,0.51,2021ApJS..255...17S,,,2578,257,213,554,383,,,,2.8,2020AJ....160..108B,5.0,0,0,0,--,,
3122913,K02490.01,Kepler-1845 b,CONFIRMED,4738,86,2020AJ....159..280B,22.74,0.54,2019ApJS..244...21S,-20,20,2578,237,193,511,347,,,,1.9,2022AJ....163..179P,11.61,0,0,1,Yes,,> 279
4049131,K00811.01,Kepler-687 b,CONFIRMED,4855,92,2020AJ....159..280B,22.89,0.54,2019ApJS..244...21S,-19,10,2579,232,191,496,344,,,,3.3,2022AJ....163..179P,20.51,0,0,1,Yes,,> 396
7826659,K02686.01,Kepler-1868 b,CONFIRMED,4475,73,2020AJ....159..280B,21.52,0.48,2019ApJS..244...21S,-13,11,2583,286,224,625,394,,,,3.01,2022AJ....163..179P,211.03,0,4,1,Yes,,> 197
6310636,K01688.01,Kepler-929 b,CONFIRMED,5947,125,2020AJ....159..280B,14.54,0.15,2018MNRAS.474.2094A,55,4,2613,577,563,995,938,2583,3151,1578,1.61,2020AJ....160..108B,0.92,4614,0,1,Yes,,
12557548,K03794.01,Kepler-1520 b,CONFIRMED,4622,85,2020AJ....159..280B,22.42,0.52,2019ApJS..244...21S,19,17,2591,256,205,560,365,,,,82.25,2022AJ....163..179P,0.65,0,4,1,Yes,,> 174
8826878,K00922.01,Kepler-727 b,CONFIRMED,5275,98,2020AJ....159..280B,21.96,0.50,2021ApJS..255...17S,,,2596,265,222,569,399,,,,2.79,2020AJ....160..108B,5.15,0,4,0,--,,
10864531,K02080.02,Kepler-358 b,CONFIRMED,5342,99,2020AJ....159..280B,21.66,0.48,2021ApJS..255...17S,,,2602,275,231,587,415,,,,3.03,2020AJ....160..108B,34.06,512,0,0,--,,
10864531,K02080.01,Kepler-358 c,CONFIRMED,5342,99,2020AJ....159..280B,21.66,0.48,2021ApJS..255...17S,,,2602,275,231,587,415,,,,3.01,2020AJ....160..108B,83.49,512,0,0,--,,
11764462,K01531.01,Kepler-884 b,CONFIRMED,5175,92,2020AJ....159..280B,22.55,0.53,2021ApJS..255...17S,34,3,2621,256,214,550,387,,,,1.16,10.26133/NEA4,5.7,640,0,1,Yes,,> 276
10328393,K01905.01,Kepler-332 b,CONFIRMED,4851,84,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,-1,7,2623,237,198,507,356,,,,1.17,2022AJ....163..179P,7.63,0,0,1,Yes,,> 365
10328393,K01905.02,Kepler-332 c,CONFIRMED,4851,84,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,-1,7,2623,237,198,507,356,,,,1.02,2022AJ....163..179P,16.0,0,0,1,Yes,,> 365
10328393,K01905.03,Kepler-332 d,CONFIRMED,4851,84,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,-1,7,2623,237,198,507,356,,,,1.12,2022AJ....163..179P,34.21,0,0,1,Yes,,> 365
4815520,K00367.01,Kepler-1656 b,CONFIRMED,5700,91,2020AJ....159..280B,18.62,0.33,2021ApJS..255...17S,1,4,2623,360,318,725,567,,,,4.57,2022AJ....163..179P,31.58,0,0,1,Yes,,> 879
6586746,K02747.01,Kepler-1335 b,CONFIRMED,4865,90,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,,,2624,237,198,508,357,,,,1.42,2020AJ....160..108B,6.26,0,0,0,--,,
9520838,K01866.01,Kepler-987 b,CONFIRMED,5696,99,2020AJ....159..280B,18.70,0.34,2021ApJS..255...17S,0,22,2627,372,325,751,574,,,,3.26,2020AJ....160..108B,105.3,0,0,1,Yes,,> 574
4142847,K02210.01,Kepler-1143 b,CONFIRMED,4780,80,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,1,12,2632,240,200,515,360,,,,1.33,2022AJ....163..179P,2.89,0,0,1,Yes,,> 295
4142847,K02210.02,Kepler-1143 c,CONFIRMED,4780,80,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,1,12,2632,240,200,515,360,,,,2.69,2022AJ....163..179P,210.63,0,0,1,Yes,,> 295
10154388,K00991.01,Kepler-744 b,CONFIRMED,5506,107,2020AJ....159..280B,20.73,0.44,2021ApJS..255...17S,-13,7,2633,314,266,660,475,,,,1.62,10.26133/NEA4,12.06,128,0,1,Yes,,> 928
11521793,K00352.02,Kepler-143 b,CONFIRMED,6023,120,2020AJ....159..280B,13.17,0.13,2018MNRAS.474.2094A,13,12,2643,566,633,923,1074,,,,2.24,2022AJ....163..179P,16.01,5632,4,1,Yes,,> 423
11521793,K00352.01,Kepler-143 c,CONFIRMED,6023,120,2020AJ....159..280B,13.17,0.13,2018MNRAS.474.2094A,13,12,2643,566,633,923,1074,,,,2.74,2022AJ....163..179P,27.08,5632,4,1,Yes,,> 423
5791986,K00413.01,Kepler-151 b,CONFIRMED,5199,113,2020AJ....159..280B,22.58,0.53,2021ApJS..255...17S,,,2643,267,222,574,400,,,,3.11,2020AJ....160..108B,15.23,0,0,0,--,,
5791986,K00413.02,Kepler-151 c,CONFIRMED,5199,113,2020AJ....159..280B,22.58,0.53,2021ApJS..255...17S,,,2643,267,222,574,400,,,,2.41,2020AJ....160..108B,24.67,0,4,0,--,,
11125613,K02485.01,Kepler-1254 b,CONFIRMED,4909,81,2020AJ....159..280B,23.38,0.57,2019ApJS..244...21S,2,10,2648,240,202,514,365,,,,1.33,2022AJ....163..179P,9.99,0,0,1,Yes,,> 378
11125613,K02485.02,Kepler-1254 c,CONFIRMED,4909,81,2020AJ....159..280B,23.38,0.57,2019ApJS..244...21S,2,10,2648,240,202,514,365,,,,1.16,2022AJ....163..179P,3.6,0,0,1,Yes,,> 378
11125613,K02485.03,Kepler-1254 d,CONFIRMED,4909,81,2020AJ....159..280B,23.38,0.57,2019ApJS..244...21S,2,10,2648,240,202,514,365,,,,1.18,2022AJ....163..179P,5.73,0,0,1,Yes,,> 378
10810838,K00174.01,Kepler-482 b,CONFIRMED,4847,78,2020AJ....159..280B,23.40,0.57,2018MNRAS.474.2094A,0,8,2649,240,202,513,363,,,,2.59,10.26133/NEA4,56.35,4224,4,1,Yes,,> 358
8349582,K00122.01,Kepler-95 b,CONFIRMED,5813,105,2020AJ....159..280B,17.11,0.26,2021ApJS..255...17S,6,3,2662,444,404,856,704,,,,3.16,2022AJ....163..179P,11.52,512,0,1,Yes,,> 785
11075737,K00292.01,Kepler-97 b,CONFIRMED,5806,106,2020AJ....159..280B,17.25,0.26,2021ApJS..255...17S,19,2,2663,444,401,859,698,,,,1.46,2022AJ....163..179P,2.59,128,0,1,Yes,,> 620
6153407,K03179.01,Kepler-1911 b,CONFIRMED,5721,113,2021ApJS..255...17S,18.57,0.33,2021ApJS..255...17S,-1,4,2665,411,355,823,620,,,,1.03,10.26133/NEA4,5.99,0,4,1,Yes,,> 889
10723750,K00209.02,Kepler-117 b,CONFIRMED,6162,117,2020AJ....159..280B,10.93,0.11,2018MNRAS.474.2094A,40,4,2666,480,696,767,1256,,,,8.36,2020AJ....160..108B,18.8,4614,0,1,Yes,,> 139
10723750,K00209.01,Kepler-117 c,CONFIRMED,6162,117,2020AJ....159..280B,10.93,0.11,2018MNRAS.474.2094A,40,4,2666,480,696,767,1256,,,,12.0,2020AJ....160..108B,50.79,4614,0,1,Yes,,> 139
11624249,K00356.01,Kepler-536 b,CONFIRMED,5450,108,2020AJ....159..280B,21.40,0.47,2018MNRAS.474.2094A,-8,10,2673,304,259,641,465,,,,5.95,10.26133/NEA4,1.83,4224,0,1,Yes,,> 831
11769890,K01980.01,Kepler-1036 b,CONFIRMED,5441,85,2020AJ....159..280B,21.51,0.48,2021ApJS..255...17S,7,8,2675,288,250,605,453,,,,2.3,2022AJ....163..179P,122.88,0,4,1,Yes,,> 717
10028535,K02493.01,Kepler-1259 b,CONFIRMED,5098,92,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,,,2680,257,217,551,392,,,,1.75,2020AJ....160..108B,0.66,0,4,0,--,,
9729691,K01751.01,Kepler-949 b,CONFIRMED,5112,94,2020AJ....159..280B,23.21,0.56,2021ApJS..255...17S,6,14,2687,259,219,556,396,,,,2.46,2020AJ....160..108B,8.69,0,0,1,Yes,,> 452
9729691,K01751.02,Kepler-949 c,CONFIRMED,5112,94,2020AJ....159..280B,23.21,0.56,2021ApJS..255...17S,6,14,2687,259,219,556,396,,,,2.5,2020AJ....160..108B,21.0,0,0,1,Yes,,> 452
9661979,K02132.01,Kepler-1681 b,CONFIRMED,5369,139,2020AJ....159..280B,21.97,0.50,2021ApJS..255...17S,9,10,2687,311,257,668,456,,,,3.04,10.26133/NEA4,69.9,128,4,1,Yes,,> 620
8890150,K02650.01,Kepler-395 c,CONFIRMED,4096,80,2020AJ....159..280B,19.66,0.38,2019ApJS..244...21S,16,16,2693,360,312,733,553,,,,1.43,2022AJ....163..179P,34.99,0,0,1,Yes,,> 100
3935914,K00809.01,Kepler-686 b,CONFIRMED,5885,117,2020AJ....159..280B,16.09,0.20,2021ApJS..255...17S,,,2701,511,484,938,831,,,,14.04,2020AJ....160..108B,1.59,1024,0,0,--,,
7678434,K00892.01,Kepler-716 b,CONFIRMED,5037,90,2020AJ....159..280B,23.59,0.58,2013ApJ...775L..11M,7,22,2711,256,218,547,393,,,,2.69,2020AJ....160..108B,10.37,4096,0,1,Yes,,> 345
7678434,K00892.02,Kepler-716 c,CONFIRMED,5037,90,2020AJ....159..280B,23.59,0.58,2013ApJ...775L..11M,7,22,2711,256,218,547,393,,,,1.49,2020AJ....160..108B,3.97,4096,4,1,Yes,,> 345
8229696,K01072.01,Kepler-761 b,CONFIRMED,5772,106,2020AJ....159..280B,18.06,0.30,2021ApJS..255...17S,,,2712,419,378,821,667,,,,2.07,2020AJ....160..108B,10.13,0,0,0,--,,
9958962,K00593.01,Kepler-616 b,CONFIRMED,6004,199,2021ApJS..255...17S,15.00,0.15,2021ApJS..255...17S,,,2713,677,695,1050,1080,,,,2.82,10.26133/NEA4,10.0,0,4,0,--,,
9958962,K00593.02,Kepler-616 c,CONFIRMED,6004,199,2021ApJS..255...17S,15.00,0.15,2021ApJS..255...17S,,,2713,677,695,1050,1080,,,,3.96,10.26133/NEA4,90.41,0,4,0,--,,
9958962,K00593.03,Kepler-616 d,CONFIRMED,6004,199,2021ApJS..255...17S,15.00,0.15,2021ApJS..255...17S,,,2713,677,695,1050,1080,,,,2.44,10.26133/NEA4,51.07,0,0,0,--,,
9146018,K00584.01,Kepler-192 b,CONFIRMED,5505,97,2020AJ....159..280B,21.28,0.46,2018MNRAS.474.2094A,8,5,2722,310,270,643,489,,,,2.65,2022AJ....163..179P,9.93,4096,0,1,Yes,,> 767
9146018,K00584.02,Kepler-192 c,CONFIRMED,5505,97,2020AJ....159..280B,21.28,0.46,2018MNRAS.474.2094A,8,5,2722,310,270,643,489,,,,2.39,2022AJ....163..179P,21.22,4096,0,1,Yes,,> 767
9146018,K00584.03,Kepler-192 d,CONFIRMED,5505,97,2020AJ....159..280B,21.28,0.46,2018MNRAS.474.2094A,8,5,2722,310,270,643,489,,,,1.06,2022AJ....163..179P,6.47,4096,0,1,Yes,,> 767
5513012,K02668.01,Kepler-1310 b,CONFIRMED,5557,136,2020AJ....159..280B,20.78,0.44,2021ApJS..255...17S,-8,6,2723,368,305,770,537,,,,1.35,2022AJ....163..179P,0.68,0,0,1,Yes,,> 918
8802165,K00694.01,Kepler-648 b,CONFIRMED,5675,89,2020AJ....159..280B,19.52,0.38,2021ApJS..255...17S,4,10,2724,344,311,691,563,,,,2.87,2022AJ....163..179P,17.42,1024,0,1,Yes,,> 776
11754430,K03403.01,Kepler-1488 b,CONFIRMED,5830,110,2020AJ....159..280B,nan,nan,,52,3,,,,,,2733,3133,1620,2.72,2022AJ....163..179P,39.82,518,0,1,No,,
11754430,K03403.02,Kepler-1488 c,CONFIRMED,5830,110,2020AJ....159..280B,nan,nan,,52,3,,,,,,2733,3133,1620,1.46,2022AJ....163..179P,6.16,518,0,1,No,,
12021625,K02996.01,Kepler-1404 b,CONFIRMED,5111,90,2020AJ....159..280B,23.54,0.58,2021ApJS..255...17S,6,24,2737,265,226,567,409,,,,1.77,10.26133/NEA4,15.93,128,0,1,Yes,,> 369
10858832,K00432.01,Kepler-552 b,CONFIRMED,5751,98,2020AJ....159..280B,18.57,0.33,2021ApJS..255...17S,,,2745,387,355,763,636,,,,3.91,2020AJ....160..108B,5.26,0,4,0,--,,
10155434,K00473.01,Kepler-1720 b,CONFIRMED,5342,98,2020AJ....159..280B,22.56,0.53,2021ApJS..255...17S,,,2747,289,249,614,452,,,,2.63,2020AJ....160..108B,12.71,0,0,0,--,,
7364176,K00373.01,Kepler-1718 b,CONFIRMED,5775,108,2020AJ....159..280B,18.23,0.31,2021ApJS..255...17S,16,3,2749,421,383,821,677,,,,2.4,2022AJ....163..179P,135.19,0,0,1,Yes,,> 679
3554031,K01194.03,Kepler-415 b,CONFIRMED,4501,80,2020AJ....159..280B,22.74,0.54,2019ApJS..244...21S,-8,35,2753,307,251,669,442,,,,1.4,2022AJ....163..179P,4.18,1024,0,1,Yes,,> 162
3554031,K01194.01,Kepler-415 c,CONFIRMED,4501,80,2020AJ....159..280B,22.74,0.54,2019ApJS..244...21S,-8,35,2753,307,251,669,442,,,,2.29,2022AJ....163..179P,8.71,1024,0,1,Yes,,> 162
9881077,K02751.01,Kepler-1337 b,CONFIRMED,4454,77,2020AJ....159..280B,22.39,0.52,SantosPrivComm,2,11,2754,318,259,690,455,,,,2.04,2022AJ....163..179P,24.4,0,4,1,Yes,,> 188
2715135,K01024.01,Kepler-753 b,CONFIRMED,4276,75,2020AJ....159..280B,20.93,0.45,2019ApJS..244...21S,6,12,2754,356,295,751,515,,,,1.82,2022AJ....163..179P,5.75,0,0,1,Yes,,> 150
11069176,K02007.01,Kepler-1050 b,CONFIRMED,5946,96,2020AJ....159..280B,15.03,0.15,2018MNRAS.474.2094A,23,4,2760,468,493,842,882,,,,1.37,2022AJ....163..179P,15.38,4104,0,1,Yes,,> 468
11069176,K02007.02,Kepler-1050 c,CONFIRMED,5946,96,2020AJ....159..280B,15.03,0.15,2018MNRAS.474.2094A,23,4,2760,468,493,842,882,,,,1.33,2022AJ....163..179P,21.13,4104,0,1,Yes,,> 468
8478994,K00245.02,Kepler-37 c,CONFIRMED,5153,89,2020AJ....159..280B,23.54,0.58,2021ApJS..255...17S,-8,4,2760,271,232,580,421,,,,0.74,2022AJ....163..179P,21.3,1024,0,1,Yes,,> 663
8478994,K00245.01,Kepler-37 d,CONFIRMED,5153,89,2020AJ....159..280B,23.54,0.58,2021ApJS..255...17S,-8,4,2760,271,232,580,421,,,,1.93,2022AJ....163..179P,39.79,1024,0,1,Yes,,> 663
8492026,K02016.01,Kepler-1054 b,CONFIRMED,5979,120,2020AJ....159..280B,19.69,0.38,2018MNRAS.474.2094A,54,5,3571,364,429,659,872,2764,3302,1712,2.26,2022AJ....163..179P,4.31,4610,4,1,Yes,,
10779233,K01989.01,Kepler-1040 b,CONFIRMED,5756,96,2020AJ....159..280B,18.60,0.33,2021ApJS..255...17S,16,14,2764,386,356,758,641,,,,2.37,2022AJ....163..179P,201.12,0,0,1,Yes,,> 548
12017109,K02106.01,Kepler-1679 b,CONFIRMED,5627,101,2020AJ....159..280B,20.35,0.42,2021ApJS..255...17S,,,2768,346,308,702,556,,,,1.77,2020AJ....160..108B,9.75,0,0,0,--,,
10134152,K02056.01,Kepler-1787 b,CONFIRMED,5760,100,2020AJ....159..280B,18.58,0.33,2021ApJS..255...17S,,,2770,393,362,772,650,,,,2.03,2020AJ....160..108B,39.31,0,0,0,--,,
9269042,K02397.01,Kepler-1221 b,CONFIRMED,5195,141,2019ApJS..244...21S,23.38,0.57,2019ApJS..244...21S,,,2772,291,244,628,439,,,,1.47,10.26133/NEA4,12.0,512,0,0,--,,
2692377,K00299.01,Kepler-98 b,CONFIRMED,5420,94,2020AJ....159..280B,22.27,0.51,2021ApJS..255...17S,3,2,2779,299,261,626,476,,,,1.57,2022AJ....163..179P,1.54,0,0,1,Yes,,> 803
11254382,K01425.01,Kepler-843 b,CONFIRMED,5669,98,2020AJ....159..280B,19.94,0.40,2021ApJS..255...17S,,,2783,354,320,712,579,,,,2.27,2020AJ....160..108B,2.05,0,0,0,--,,
8620402,K03267.01,Kepler-1913 b,CONFIRMED,5834,102,2020AJ....159..280B,17.47,0.27,2021ApJS..255...17S,,,2795,429,411,818,737,,,,1.42,2020AJ....160..108B,14.2,0,0,0,--,,
12120484,K02407.01,Kepler-1226 b,CONFIRMED,5980,118,2020AJ....159..280B,14.73,0.15,2018MNRAS.474.2094A,24,6,2797,522,572,886,999,,,,2.13,10.26133/NEA4,17.29,4742,4,1,Yes,,> 413
10965588,K02177.01,Kepler-1132 b,CONFIRMED,5109,88,2020AJ....159..280B,24.03,0.60,2019ApJS..244...21S,,,2811,274,237,586,430,,,,2.34,2020AJ....160..108B,62.89,0,0,0,--,,
10905911,K02754.01,Kepler-1339 b,CONFIRMED,5407,99,2020AJ....159..280B,22.55,0.53,2021ApJS..255...17S,33,3,2812,302,264,634,482,,,,0.74,10.26133/NEA4,1.34,642,0,1,Yes,,> 396
10984090,K00112.01,Kepler-466 b,CONFIRMED,5960,164,2020AJ....159..280B,15.73,0.19,2018MNRAS.474.2094A,31,3,2812,606,623,989,1023,,,,2.75,10.26133/NEA4,51.08,4224,0,1,Yes,,> 345
10984090,K00112.02,Kepler-466 c,CONFIRMED,5960,164,2020AJ....159..280B,15.73,0.19,2018MNRAS.474.2094A,31,3,2812,606,623,989,1023,,,,1.16,10.26133/NEA4,3.71,4224,0,1,Yes,,> 345
5942949,K02525.01,Kepler-1849 b,CONFIRMED,4617,87,2020AJ....159..280B,23.87,0.59,2019ApJS..244...21S,38,16,2817,290,244,629,436,,,,1.87,2022AJ....163..179P,57.29,0,0,1,Yes,,> 117
9963265,K02299.01,Kepler-1819 b,CONFIRMED,5844,111,2020AJ....159..280B,17.45,0.27,2021ApJS..255...17S,,,2818,454,435,859,771,,,,27.01,2020AJ....160..108B,16.49,0,4,0,--,,
5281113,K04411.01,Kepler-1602 b,CONFIRMED,6103,114,2020AJ....159..280B,12.40,0.12,SantosPrivComm,46,3,2818,465,655,751,1193,,,,1.03,2022AJ....163..179P,11.18,0,0,1,Yes,,> 121
5942808,K02250.01,Kepler-1814 b,CONFIRMED,4846,86,2020AJ....159..280B,24.54,0.63,2019ApJS..244...21S,5,18,2819,262,228,558,414,,,,2.44,2022AJ....163..179P,2.94,0,4,1,Yes,,> 282
5942808,K02250.02,Kepler-1814 c,CONFIRMED,4846,86,2020AJ....159..280B,24.54,0.63,2019ApJS..244...21S,5,18,2819,262,228,558,414,,,,1.57,2022AJ....163..179P,0.63,0,0,1,Yes,,> 282
11389771,K01436.01,Kepler-301 b,CONFIRMED,5576,91,2020AJ....159..280B,21.21,0.46,2021ApJS..255...17S,-11,12,2819,321,289,655,531,,,,1.28,10.26133/NEA4,2.51,0,0,1,Yes,,> 868
11389771,K01436.03,Kepler-301 c,CONFIRMED,5576,91,2020AJ....159..280B,21.21,0.46,2021ApJS..255...17S,-11,12,2819,321,289,655,531,,,,1.38,10.26133/NEA4,5.42,0,0,1,Yes,,> 868
11389771,K01436.02,Kepler-301 d,CONFIRMED,5576,91,2020AJ....159..280B,21.21,0.46,2021ApJS..255...17S,-11,12,2819,321,289,655,531,,,,1.66,10.26133/NEA4,13.75,0,0,1,Yes,,> 868
6428794,K04054.01,Kepler-1701 b,CONFIRMED,5216,91,2020AJ....159..280B,23.70,0.59,2019ApJS..244...21S,4,11,2828,285,247,609,449,,,,2.22,2020AJ....160..108B,169.14,0,0,1,Yes,,> 574
9704384,K01913.01,Kepler-1012 b,CONFIRMED,5552,85,2020AJ....159..280B,21.51,0.48,2021ApJS..255...17S,-8,23,2829,311,281,637,518,,,,1.27,2022AJ....163..179P,5.51,0,4,1,Yes,,> 628
8490993,K00911.01,Kepler-722 b,CONFIRMED,5790,104,2020AJ....159..280B,18.44,0.32,2021ApJS..255...17S,,,2830,410,385,794,694,,,,2.77,2020AJ....160..108B,4.09,0,4,0,--,,
8490993,K00911.02,Kepler-722 c,CONFIRMED,5790,104,2020AJ....159..280B,18.44,0.32,2021ApJS..255...17S,,,2830,410,385,794,694,,,,3.32,2020AJ....160..108B,105.15,0,4,0,--,,
5436338,K02835.01,Kepler-1880 b,CONFIRMED,4502,80,2020AJ....159..280B,23.21,0.56,2019ApJS..244...21S,-8,24,2831,318,264,690,467,,,,1.77,2022AJ....163..179P,6.31,0,0,1,Yes,,> 180
6381846,K00509.01,Kepler-171 b,CONFIRMED,5672,98,2020AJ....159..280B,20.21,0.41,2021ApJS..255...17S,-8,19,2837,353,323,707,589,,,,2.67,2020AJ....160..108B,4.17,0,0,1,Yes,,> 693
6381846,K00509.02,Kepler-171 c,CONFIRMED,5672,98,2020AJ....159..280B,20.21,0.41,2021ApJS..255...17S,-8,19,2837,353,323,707,589,,,,2.92,2020AJ....160..108B,11.46,0,0,1,Yes,,> 693
6381846,K00509.03,Kepler-171 d,CONFIRMED,5672,98,2020AJ....159..280B,20.21,0.41,2021ApJS..255...17S,-8,19,2837,353,323,707,589,,,,2.16,2020AJ....160..108B,39.6,0,0,1,Yes,,> 693
9101496,K01915.01,Kepler-335 b,CONFIRMED,5973,119,2020AJ....159..280B,15.10,0.16,2021ApJS..255...17S,34,6,2841,511,561,873,989,,,,2.89,2022AJ....163..179P,6.56,518,0,1,Yes,,> 299
9101496,K01915.02,Kepler-335 c,CONFIRMED,5973,119,2020AJ....159..280B,15.10,0.16,2021ApJS..255...17S,34,6,2841,511,561,873,989,,,,2.61,2022AJ....163..179P,67.84,518,0,1,Yes,,> 299
8183288,K03255.01,Kepler-437 b,CONFIRMED,4550,81,2019ApJS..244...21S,23.70,0.59,2019ApJS..244...21S,-2,17,2854,308,259,669,462,,,,1.56,10.26133/NEA4,66.65,512,0,1,Yes,,> 204
7825899,K00896.02,Kepler-248 b,CONFIRMED,5043,84,2020AJ....159..280B,24.54,0.63,2019ApJS..244...21S,-8,39,2859,274,239,587,436,,,,2.79,2020AJ....160..108B,6.31,0,0,1,Yes,,> 295
7825899,K00896.01,Kepler-248 c,CONFIRMED,5043,84,2020AJ....159..280B,24.54,0.63,2019ApJS..244...21S,-8,39,2859,274,239,587,436,,,,3.89,2020AJ....160..108B,16.24,0,0,1,Yes,,> 295
2985767,K02032.01,Kepler-1063 b,CONFIRMED,5670,106,2020AJ....159..280B,20.38,0.42,2021ApJS..255...17S,7,9,2862,364,331,729,601,,,,2.08,10.26133/NEA4,14.08,928,0,1,Yes,,> 758
9650989,K03095.01,Kepler-1905 b,CONFIRMED,5742,97,2020AJ....159..280B,19.39,0.37,2021ApJS..255...17S,,,2862,373,350,733,640,,,,1.2,2020AJ....160..108B,3.42,0,0,0,--,,
8008067,K00316.01,Kepler-139 b,CONFIRMED,5723,83,2020AJ....159..280B,19.68,0.38,2018MNRAS.474.2094A,8,4,2866,342,325,676,603,,,,2.44,2022AJ....163..179P,15.77,4096,0,1,Yes,,> 794
8008067,K00316.02,Kepler-139 c,CONFIRMED,5723,83,2020AJ....159..280B,19.68,0.38,2018MNRAS.474.2094A,8,4,2866,342,325,676,603,,,,2.45,2022AJ....163..179P,157.07,4096,0,1,Yes,,> 794
7769819,K02778.01,Kepler-1342 b,CONFIRMED,5192,101,2020AJ....159..280B,24.03,0.60,2021ApJS..255...17S,,,2866,290,251,621,458,,,,1.59,2020AJ....160..108B,2.22,0,0,0,--,,
8367644,K01879.01,Kepler-993 b,CONFIRMED,3847,81,2020AJ....159..280B,21.00,0.45,SantosPrivComm,47,56,2869,349,353,693,659,,,,3.24,2022AJ....163..179P,22.09,0,0,1,Yes,,> 58
9364609,K02137.01,Kepler-1114 b,CONFIRMED,5234,94,2020AJ....159..280B,23.92,0.60,2018MNRAS.474.2094A,-17,11,2877,293,255,625,466,,,,1.32,2022AJ....163..179P,14.97,4096,0,1,Yes,,> 734
11192998,K00481.01,Kepler-166 b,CONFIRMED,5256,95,2020AJ....159..280B,23.81,0.59,2015ApJ...801....3M,-7,19,2877,295,257,628,469,,,,2.41,2020AJ....160..108B,7.65,4096,0,1,Yes,,> 586
11192998,K00481.03,Kepler-166 c,CONFIRMED,5256,95,2020AJ....159..280B,23.81,0.59,2015ApJ...801....3M,-7,19,2877,295,257,628,469,,,,2.52,2020AJ....160..108B,34.26,4096,0,1,Yes,,> 586
11192998,K00481.02,Kepler-166 d,CONFIRMED,5256,95,2020AJ....159..280B,23.81,0.59,2015ApJ...801....3M,-7,19,2877,295,257,628,469,,,,1.66,2020AJ....160..108B,1.55,4096,0,1,Yes,,> 586
10842192,K02736.01,Kepler-1329 b,CONFIRMED,4524,85,2020AJ....159..280B,23.70,0.59,2019ApJS..244...21S,-8,14,2887,323,270,702,481,,,,1.9,2022AJ....163..179P,9.34,0,4,1,Yes,,> 206
10963065,K01612.01,Kepler-408 b,CONFIRMED,6169,117,2020AJ....159..280B,11.78,0.12,2021ApJS..255...17S,31,1,2888,401,645,659,1245,,,,0.71,2022AJ....163..179P,2.47,1024,0,1,Yes,,> 208
4813563,K01959.01,Kepler-1026 b,CONFIRMED,4751,82,2020AJ....159..280B,24.88,0.64,2019ApJS..244...21S,1,15,2891,275,241,588,439,,,,1.96,2022AJ....163..179P,36.52,0,0,1,Yes,,> 267
10813132,K02378.01,Kepler-1215 b,CONFIRMED,5543,100,2020AJ....159..280B,21.96,0.50,2021ApJS..255...17S,,,2894,326,293,666,539,,,,1.13,2020AJ....160..108B,4.77,0,0,0,--,,
12416661,K03122.01,Kepler-1434 b,CONFIRMED,6175,112,2020AJ....159..280B,11.61,0.12,2018MNRAS.474.2094A,-8,13,2895,386,626,640,1230,,,,1.43,2022AJ....163..179P,8.05,4614,0,1,Yes,,> 312
10190777,K01937.01,Kepler-1019 b,CONFIRMED,4393,78,2020AJ....159..280B,22.74,0.54,2019ApJS..244...21S,3,11,2910,355,299,762,527,,,,1.3,2022AJ....163..179P,1.41,0,4,1,Yes,,> 176
10934674,K00477.01,Kepler-567 b,CONFIRMED,4981,84,2020AJ....159..280B,25.05,0.65,2021ApJS..255...17S,,,2915,277,243,592,447,,,,2.1,2020AJ....160..108B,16.54,0,0,0,--,,
4165473,K00550.01,Kepler-597 b,CONFIRMED,5486,102,2020AJ....159..280B,22.58,0.53,2021ApJS..255...17S,5,6,2916,320,287,661,527,,,,2.33,2022AJ....163..179P,13.02,0,0,1,Yes,,> 776
6347299,K00661.01,Kepler-204 b,CONFIRMED,5903,97,2020AJ....159..280B,16.82,0.24,2018MNRAS.474.2094A,33,5,2922,424,443,785,817,,,,1.93,2022AJ....163..179P,14.4,4096,4,1,Yes,,> 365
6347299,K00661.02,Kepler-204 c,CONFIRMED,5903,97,2020AJ....159..280B,16.82,0.24,2018MNRAS.474.2094A,33,5,2922,424,443,785,817,,,,1.26,2022AJ....163..179P,25.66,4096,4,1,Yes,,> 365
2444412,K00103.01,Kepler-1710 b,CONFIRMED,5562,91,2020AJ....159..280B,21.96,0.50,2021ApJS..255...17S,-1,2,2923,321,293,653,544,,,,2.56,2022AJ....163..179P,14.91,0,0,1,Yes,,> 909
9347009,K01971.01,Kepler-1030 b,CONFIRMED,4866,81,2020AJ....159..280B,25.23,0.66,2019ApJS..244...21S,,,2924,274,242,584,445,,,,2.25,2020AJ....160..108B,19.33,0,0,0,--,,
3544640,K03279.01,Kepler-1914 b,CONFIRMED,5807,109,2020AJ....159..280B,18.73,0.34,2021ApJS..255...17S,,,2926,417,401,801,728,,,,2.65,2020AJ....160..108B,30.83,0,0,0,--,,
4857058,K03061.01,Kepler-1983 b,CONFIRMED,5067,95,2020AJ....159..280B,24.88,0.64,2019ApJS..244...21S,,,2926,285,250,613,458,,,,2.02,2020AJ....160..108B,7.33,0,4,0,--,,
9351920,K02129.01,Kepler-1111 b,CONFIRMED,5878,97,2020AJ....159..280B,17.39,0.27,2021ApJS..255...17S,,,2930,415,425,778,784,,,,1.47,2020AJ....160..108B,8.8,0,0,0,--,,
4072526,K01329.01,Kepler-819 b,CONFIRMED,5276,95,2020AJ....159..280B,24.03,0.60,2019ApJS..244...21S,,,2931,302,265,643,486,,,,2.46,2020AJ....160..108B,33.2,0,0,0,--,,
8578780,K02023.01,Kepler-1784 b,CONFIRMED,5636,116,2020AJ....159..280B,21.21,0.46,2021ApJS..255...17S,,,2932,366,331,736,603,,,,2.3,2020AJ....160..108B,13.59,0,0,0,--,,
8947520,K02517.01,Kepler-1264 b,CONFIRMED,5769,107,2020AJ....159..280B,19.39,0.37,2021ApJS..255...17S,10,11,2933,397,376,773,688,,,,1.21,10.26133/NEA4,0.97,128,4,1,Yes,,> 656
12735740,K03663.01,Kepler-86 b,CONFIRMED,5772,125,2020AJ....159..280B,19.39,0.37,2021ApJS..255...17S,5,3,2933,435,402,845,720,,,,9.19,2022AJ....163..179P,282.53,0,0,1,Yes,,> 812
11250587,K00107.01,Kepler-464 b,CONFIRMED,5889,102,2020AJ....159..280B,17.26,0.26,2021ApJS..255...17S,21,6,2942,430,443,800,813,,,,3.42,2022AJ....163..179P,7.26,518,0,1,Yes,,> 524
8142942,K01985.01,Kepler-1782 b,CONFIRMED,4863,86,2020AJ....159..280B,25.40,0.67,2019ApJS..244...21S,8,7,2952,278,246,592,453,,,,1.87,2022AJ....163..179P,5.76,0,4,1,Yes,,> 319
9518318,K01978.01,Kepler-346 b,CONFIRMED,5613,97,2020AJ....159..280B,21.63,0.48,2021ApJS..255...17S,-6,16,2957,335,310,675,575,,,,2.73,2020AJ....160..108B,6.51,0,4,1,Yes,,> 751
9518318,K01978.02,Kepler-346 c,CONFIRMED,5613,97,2020AJ....159..280B,21.63,0.48,2021ApJS..255...17S,-6,16,2957,335,310,675,575,,,,2.98,2020AJ....160..108B,23.85,0,4,1,Yes,,> 751
10252275,K03130.02,Kepler-1907 b,CONFIRMED,4932,82,2020AJ....159..280B,25.40,0.67,2019ApJS..244...21S,-8,10,2958,279,247,598,456,,,,0.74,2022AJ....163..179P,5.65,0,4,1,Yes,,> 437
10252275,K03130.01,Kepler-1907 c,CONFIRMED,4932,82,2020AJ....159..280B,25.40,0.67,2019ApJS..244...21S,-8,10,2958,279,247,598,456,,,,0.95,2022AJ....163..179P,14.86,0,4,1,Yes,,> 437
7941200,K00092.01,Kepler-1709 b,CONFIRMED,5888,99,2020AJ....159..280B,17.37,0.27,2021ApJS..255...17S,38,4,2960,417,432,778,801,,,,2.71,2022AJ....163..179P,65.7,0,0,1,Yes,,> 309
6198999,K01687.01,Kepler-928 b,CONFIRMED,4554,77,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,17,19,2961,318,273,689,494,,,,1.44,2022AJ....163..179P,3.93,0,0,1,Yes,,> 166
9782691,K00590.01,Kepler-193 b,CONFIRMED,6108,106,2020AJ....159..280B,12.88,0.13,2021ApJS..255...17S,47,7,2971,400,596,665,1153,,,,2.14,2020AJ....160..108B,11.39,0,0,1,Yes,,> 116
9782691,K00590.02,Kepler-193 c,CONFIRMED,6108,106,2020AJ....159..280B,12.88,0.13,2021ApJS..255...17S,47,7,2971,400,596,665,1153,,,,2.52,2020AJ....160..108B,50.7,0,0,1,Yes,,> 116
11760231,K01841.01,Kepler-973 b,CONFIRMED,5108,82,2020AJ....159..280B,25.05,0.65,2019ApJS..244...21S,-8,8,2974,293,257,629,474,,,,2.12,10.26133/NEA4,49.61,640,0,1,Yes,,> 599
8561231,K02346.01,Kepler-1202 b,CONFIRMED,5662,106,2020AJ....159..280B,21.18,0.46,2021ApJS..255...17S,,,2977,357,331,712,612,,,,2.89,2020AJ....160..108B,28.69,0,4,0,--,,
5526717,K01677.01,Kepler-926 b,CONFIRMED,5919,114,2020AJ....159..280B,16.98,0.25,2021ApJS..255...17S,,,2986,458,485,828,884,,,,2.92,10.26133/NEA4,52.07,128,0,0,--,,
8095441,K02743.01,Kepler-1332 b,CONFIRMED,5655,100,2020AJ....159..280B,21.34,0.47,2021ApJS..255...17S,-2,6,2990,346,324,690,602,,,,1.38,2022AJ....163..179P,11.87,0,0,1,Yes,,> 889
11259686,K00294.01,Kepler-512 b,CONFIRMED,6193,110,2020AJ....159..280B,11.81,0.12,2021ApJS..255...17S,48,2,2991,343,575,583,1193,,,,2.3,2020AJ....160..108B,34.44,0,0,1,Yes,,> 82
9455556,K01396.02,Kepler-294 b,CONFIRMED,5523,98,2020AJ....159..280B,22.74,0.54,2021ApJS..255...17S,-8,13,2995,324,296,662,550,,,,1.67,2020AJ....160..108B,3.7,0,0,1,Yes,,> 812
9455556,K01396.01,Kepler-294 c,CONFIRMED,5523,98,2020AJ....159..280B,22.74,0.54,2021ApJS..255...17S,-8,13,2995,324,296,662,550,,,,2.63,2020AJ....160..108B,6.63,0,0,1,Yes,,> 812
6436029,K02828.01,Kepler-1359 b,CONFIRMED,4629,88,2020AJ....159..280B,25.03,0.65,2015ApJ...801....3M,-20,17,2996,310,268,671,489,,,,2.32,2022AJ....163..179P,59.5,4096,0,1,Yes,,> 233
10454632,K01877.01,Kepler-992 b,CONFIRMED,4762,77,2020AJ....159..280B,25.58,0.68,2019ApJS..244...21S,0,20,2997,286,254,611,469,,,,1.33,2022AJ....163..179P,20.16,0,4,1,Yes,,> 255
6289257,K00307.01,Kepler-520 b,CONFIRMED,6062,112,2020AJ....159..280B,14.03,0.14,2021ApJS..255...17S,40,1,3001,432,588,717,1110,,,,1.78,10.26133/NEA4,19.67,646,4,1,Yes,,> 188
6289257,K00307.02,Kepler-520 c,CONFIRMED,6062,112,2020AJ....159..280B,14.03,0.14,2021ApJS..255...17S,40,1,3001,432,588,717,1110,,,,1.18,10.26133/NEA4,5.21,646,4,1,Yes,,> 188
3323887,K00377.01,Kepler-9 b,CONFIRMED,5906,97,2020AJ....159..280B,17.23,0.26,2021ApJS..255...17S,15,3,3001,410,436,762,817,,,,7.9,2020AJ....160..108B,19.27,0,0,1,Yes,,> 613
5689351,K00505.03,Kepler-169 b,CONFIRMED,4868,75,2020AJ....159..280B,25.76,0.69,2019ApJS..244...21S,4,8,3007,283,252,606,468,,,,1.06,2022AJ....163..179P,3.25,0,0,1,Yes,,> 345
5689351,K00505.02,Kepler-169 c,CONFIRMED,4868,75,2020AJ....159..280B,25.76,0.69,2019ApJS..244...21S,4,8,3007,283,252,606,468,,,,1.24,2022AJ....163..179P,6.2,0,0,1,Yes,,> 345
5689351,K00505.04,Kepler-169 d,CONFIRMED,4868,75,2020AJ....159..280B,25.76,0.69,2019ApJS..244...21S,4,8,3007,283,252,606,468,,,,1.23,2022AJ....163..179P,8.35,0,0,1,Yes,,> 345
5689351,K00505.01,Kepler-169 e,CONFIRMED,4868,75,2020AJ....159..280B,25.76,0.69,2019ApJS..244...21S,4,8,3007,283,252,606,468,,,,1.88,2022AJ....163..179P,13.77,0,4,1,Yes,,> 345
5689351,K00505.05,Kepler-169 f,CONFIRMED,4868,75,2020AJ....159..280B,25.76,0.69,2019ApJS..244...21S,4,8,3007,283,252,606,468,,,,2.42,2022AJ....163..179P,87.09,0,4,1,Yes,,> 345
4455231,K01332.02,Kepler-288 b,CONFIRMED,5948,124,2020AJ....159..280B,16.61,0.23,2021ApJS..255...17S,3,13,3010,480,526,838,952,,,,1.51,2020AJ....160..108B,6.1,0,0,1,Yes,,> 554
4455231,K01332.01,Kepler-288 c,CONFIRMED,5948,124,2020AJ....159..280B,16.61,0.23,2021ApJS..255...17S,3,13,3010,480,526,838,952,,,,2.73,2020AJ....160..108B,19.31,0,0,1,Yes,,> 554
4455231,K01332.03,Kepler-288 d,CONFIRMED,5948,124,2020AJ....159..280B,16.61,0.23,2021ApJS..255...17S,3,13,3010,480,526,838,952,,,,2.51,2020AJ....160..108B,56.64,0,0,1,Yes,,> 554
8559644,K00139.02,Kepler-111 b,CONFIRMED,5955,97,2020AJ....159..280B,16.22,0.21,2021ApJS..255...17S,30,4,3012,419,469,756,886,,,,1.48,2022AJ....163..179P,3.34,0,0,1,Yes,,> 369
8559644,K00139.01,Kepler-111 c,CONFIRMED,5955,97,2020AJ....159..280B,16.22,0.21,2021ApJS..255...17S,30,4,3012,419,469,756,886,,,,6.82,2022AJ....163..179P,224.78,0,0,1,Yes,,> 369
7512982,K01480.01,Kepler-859 b,CONFIRMED,4908,88,2020AJ....159..280B,25.76,0.69,2019ApJS..244...21S,25,31,3013,286,253,612,470,,,,2.77,2022AJ....163..179P,20.38,0,0,1,Yes,,> 194
9651668,K00183.01,Kepler-423 b,CONFIRMED,5779,105,2020AJ....159..280B,19.82,0.39,2021ApJS..255...17S,,,3030,385,375,746,697,,,,12.83,2020AJ....160..108B,2.68,0,0,0,--,,
9022166,K02175.01,Kepler-368 b,CONFIRMED,5688,122,2020AJ....159..280B,21.20,0.46,2021ApJS..255...17S,42,3,3034,386,357,764,655,,,,3.32,2020AJ....160..108B,26.85,518,0,1,Yes,,> 316
9022166,K02175.02,Kepler-368 c,CONFIRMED,5688,122,2020AJ....159..280B,21.20,0.46,2021ApJS..255...17S,42,3,3034,386,357,764,655,,,,4.37,2020AJ....160..108B,72.38,518,0,1,Yes,,> 316
2713049,K00794.01,Kepler-683 b,CONFIRMED,5663,109,2020AJ....159..280B,21.52,0.48,2021ApJS..255...17S,,,3037,359,336,713,624,,,,1.94,2020AJ....160..108B,2.54,1024,0,0,--,,
9280239,K03975.01,Kepler-1536 b,CONFIRMED,4320,75,2020AJ....159..280B,22.74,0.54,2019ApJS..244...21S,4,22,3038,379,330,798,592,,,,2.49,2022AJ....163..179P,364.75,0,4,1,Yes,,> 147
6226908,K04068.01,Kepler-1546 b,CONFIRMED,5549,132,2020AJ....159..280B,22.74,0.54,2021ApJS..255...17S,,,3039,363,325,735,595,,,,3.24,2020AJ....160..108B,19.6,0,4,0,--,,
12406749,K01476.01,Kepler-1752 b,CONFIRMED,5242,96,2020AJ....159..280B,24.88,0.64,2021ApJS..255...17S,,,3045,313,275,670,511,,,,4.66,2020AJ....160..108B,56.36,0,4,0,--,,
3229150,K02150.01,Kepler-1979 b,CONFIRMED,5942,193,2021ApJS..255...17S,17.73,0.29,2021ApJS..255...17S,,,3049,588,614,961,1026,,,,29.33,10.26133/NEA4,18.51,0,4,0,--,,
11566256,K02361.01,Kepler-1831 b,CONFIRMED,5774,100,2020AJ....159..280B,20.05,0.40,2021ApJS..255...17S,,,3056,371,364,720,684,,,,1.93,2020AJ....160..108B,5.78,0,0,0,--,,
10797460,K00752.01,Kepler-227 b,CONFIRMED,5582,105,2020AJ....159..280B,22.58,0.53,2021ApJS..255...17S,2,13,3062,338,314,681,586,,,,2.3,2020AJ....160..108B,9.49,0,0,1,Yes,,> 743
10797460,K00752.02,Kepler-227 c,CONFIRMED,5582,105,2020AJ....159..280B,22.58,0.53,2021ApJS..255...17S,2,13,3062,338,314,681,586,,,,2.88,2020AJ....160..108B,54.42,0,0,1,Yes,,> 743
7604328,K02458.01,Kepler-1245 b,CONFIRMED,5162,93,2020AJ....159..280B,25.40,0.67,2021ApJS..255...17S,,,3071,311,272,670,507,,,,1.41,2020AJ....160..108B,4.35,0,0,0,--,,
7604328,K02458.02,Kepler-1245 c,CONFIRMED,5162,93,2020AJ....159..280B,25.40,0.67,2021ApJS..255...17S,,,3071,311,272,670,507,,,,1.52,2020AJ....160..108B,2.94,0,4,0,--,,
10730034,K01305.01,Kepler-285 b,CONFIRMED,5249,92,2020AJ....159..280B,25.05,0.65,2019ApJS..244...21S,5,6,3081,317,279,678,520,,,,1.36,2020AJ....160..108B,2.63,0,0,1,Yes,,> 641
10730034,K01305.02,Kepler-285 c,CONFIRMED,5249,92,2020AJ....159..280B,25.05,0.65,2019ApJS..244...21S,5,6,3081,317,279,678,520,,,,1.19,2020AJ....160..108B,6.19,0,0,1,Yes,,> 641
9957627,K00592.01,Kepler-1723 b,CONFIRMED,5865,101,2020AJ....159..280B,18.59,0.33,2021ApJS..255...17S,,,3084,396,410,749,774,,,,2.25,2020AJ....160..108B,39.75,0,0,0,--,,
9349757,K03348.01,Kepler-1474 b,CONFIRMED,5761,103,2020AJ....159..280B,20.46,0.42,2021ApJS..255...17S,,,3088,371,363,720,681,,,,2.05,2020AJ....160..108B,36.43,0,0,0,--,,
10266615,K00530.01,Kepler-587 b,CONFIRMED,5451,97,2020AJ....159..280B,23.87,0.59,2021ApJS..255...17S,,,3089,324,295,670,551,,,,2.01,2020AJ....160..108B,10.94,0,0,0,--,,
11027624,K01439.01,Kepler-849 b,CONFIRMED,5900,107,2020AJ....159..280B,17.96,0.30,2021ApJS..255...17S,49,2,3092,418,443,774,833,,,,8.09,2022AJ....163..179P,394.62,518,0,1,Yes,,> 184
10909127,K02200.01,Kepler-1138 b,CONFIRMED,5480,88,2020AJ....159..280B,23.70,0.59,2021ApJS..255...17S,,,3097,320,294,659,552,,,,1.53,2020AJ....160..108B,3.17,0,0,0,--,,
11358389,K02163.01,Kepler-365 b,CONFIRMED,5735,108,2020AJ....159..280B,20.93,0.45,2021ApJS..255...17S,,,3099,372,360,727,673,,,,1.76,10.26133/NEA4,10.66,416,0,0,--,,
11358389,K02163.02,Kepler-365 c,CONFIRMED,5735,108,2020AJ....159..280B,20.93,0.45,2021ApJS..255...17S,,,3099,372,360,727,673,,,,1.6,10.26133/NEA4,17.78,416,0,0,--,,
6432345,K02757.01,Kepler-1690 b,CONFIRMED,5437,97,2020AJ....159..280B,24.03,0.60,2021ApJS..255...17S,5,12,3100,324,294,673,551,,,,2.53,2020AJ....160..108B,234.64,0,0,1,Yes,,> 679
8950568,K02038.01,Kepler-85 b,CONFIRMED,5505,89,2020AJ....159..280B,23.54,0.58,2021ApJS..255...17S,18,14,3104,321,297,658,559,,,,1.7,2020AJ....160..108B,8.31,0,0,1,Yes,,> 542
8950568,K02038.02,Kepler-85 c,CONFIRMED,5505,89,2020AJ....159..280B,23.54,0.58,2021ApJS..255...17S,18,14,3104,321,297,658,559,,,,1.88,2020AJ....160..108B,12.51,0,0,1,Yes,,> 542
4852528,K00500.01,Kepler-80 b,CONFIRMED,4453,77,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,5,29,3109,362,312,780,569,,,,2.71,2022AJ....163..179P,7.05,0,0,1,Yes,,> 155
4852528,K00500.02,Kepler-80 c,CONFIRMED,4453,77,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,5,29,3109,362,312,780,569,,,,2.72,2022AJ....163..179P,9.52,0,0,1,Yes,,> 155
4852528,K00500.03,Kepler-80 d,CONFIRMED,4453,77,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,5,29,3109,362,312,780,569,,,,1.64,2022AJ....163..179P,3.07,0,0,1,Yes,,> 155
4852528,K00500.04,Kepler-80 e,CONFIRMED,4453,77,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,5,29,3109,362,312,780,569,,,,1.68,2022AJ....163..179P,4.65,0,0,1,Yes,,> 155
4852528,K00500.05,Kepler-80 f,CONFIRMED,4453,77,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,5,29,3109,362,312,780,569,,,,1.48,2022AJ....163..179P,0.99,0,0,1,Yes,,> 155
2857607,K04659.01,Kepler-1965 b,CONFIRMED,5568,93,2020AJ....159..280B,23.02,0.55,2021ApJS..255...17S,-2,11,3113,326,306,659,578,,,,1.25,10.26133/NEA4,41.87,0,4,1,Yes,,> 812
7742408,K03478.01,Kepler-1697 b,CONFIRMED,4697,73,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,2,16,3118,306,271,658,508,,,,0.92,2022AJ....163..179P,33.5,64,4,1,Yes,,> 241
10337517,K01165.01,Kepler-783 c,CONFIRMED,5485,94,2020AJ....159..280B,23.79,0.59,2018MNRAS.474.2094A,-8,9,3120,325,299,667,561,,,,1.92,2022AJ....163..179P,7.05,4096,4,1,Yes,,> 868
9353742,K03867.01,Kepler-1523 b,CONFIRMED,5627,95,2020AJ....159..280B,22.46,0.52,2021ApJS..255...17S,11,10,3122,333,317,664,599,,,,1.55,2020AJ....160..108B,0.94,0,0,1,Yes,,> 693
6604328,K01736.01,Kepler-945 b,CONFIRMED,5718,109,2020AJ....159..280B,21.34,0.47,2021ApJS..255...17S,,,3126,367,354,719,664,,,,2.63,2020AJ....160..108B,31.0,0,0,0,--,,
9076971,K02981.01,Kepler-1400 b,CONFIRMED,4944,86,2020AJ....159..280B,26.48,0.72,2019ApJS..244...21S,,,3138,302,268,653,503,,,,1.65,2020AJ....160..108B,9.07,0,4,0,--,,
6587280,K00857.01,Kepler-243 b,CONFIRMED,5135,96,2020AJ....159..280B,25.94,0.70,2021ApJS..255...17S,-22,22,3145,319,279,691,522,,,,2.48,2020AJ....160..108B,5.72,0,0,1,Yes,,> 542
5219234,K01563.01,Kepler-305 b,CONFIRMED,5090,101,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,3,10,3147,316,277,687,519,,,,3.26,2020AJ....160..108B,5.49,0,4,1,Yes,,> 495
5219234,K01563.02,Kepler-305 c,CONFIRMED,5090,101,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,3,10,3147,316,277,687,519,,,,3.23,2020AJ....160..108B,8.29,0,4,1,Yes,,> 495
5219234,K01563.04,Kepler-305 d,CONFIRMED,5090,101,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,3,10,3147,316,277,687,519,,,,2.57,2020AJ....160..108B,16.74,0,0,1,Yes,,> 495
5219234,K01563.03,Kepler-305 e,CONFIRMED,5090,101,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,3,10,3147,316,277,687,519,,,,1.71,2020AJ....160..108B,3.21,0,0,1,Yes,,> 495
3531558,K00118.01,Kepler-467 b,CONFIRMED,5776,103,2020AJ....159..280B,20.60,0.43,2018MNRAS.474.2094A,1,6,3147,370,367,716,695,,,,2.29,2022AJ....163..179P,24.99,4610,0,1,Yes,,> 831
3245969,K01101.01,Kepler-768 b,CONFIRMED,5090,105,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,5,17,3148,317,278,689,519,,,,1.64,2022AJ....163..179P,11.39,0,0,1,Yes,,> 418
11415243,K04036.01,Kepler-1544 b,CONFIRMED,4697,76,2020AJ....159..280B,26.30,0.71,2019ApJS..244...21S,3,8,3150,311,275,669,516,,,,1.72,2022AJ....163..179P,168.81,0,0,1,Yes,,> 264
9775938,K00951.01,Kepler-258 b,CONFIRMED,4689,74,2020AJ....159..280B,26.30,0.71,2019ApJS..244...21S,11,7,3155,312,276,672,518,,,,3.44,2022AJ....163..179P,13.2,0,0,1,Yes,,> 228
9775938,K00951.02,Kepler-258 c,CONFIRMED,4689,74,2020AJ....159..280B,26.30,0.71,2019ApJS..244...21S,11,7,3155,312,276,672,518,,,,2.52,2022AJ....163..179P,33.65,0,0,1,Yes,,> 228
10187017,K00082.05,Kepler-102 b,CONFIRMED,4750,72,2020AJ....159..280B,26.55,0.73,2018MNRAS.474.2094A,3,3,3160,305,272,656,511,,,,0.47,2022AJ....163..179P,5.29,4096,0,1,Yes,,> 299
10187017,K00082.04,Kepler-102 c,CONFIRMED,4750,72,2020AJ....159..280B,26.55,0.73,2018MNRAS.474.2094A,3,3,3160,305,272,656,511,,,,0.59,2022AJ....163..179P,7.07,4096,0,1,Yes,,> 299
10187017,K00082.02,Kepler-102 d,CONFIRMED,4750,72,2020AJ....159..280B,26.55,0.73,2018MNRAS.474.2094A,3,3,3160,305,272,656,511,,,,1.21,2022AJ....163..179P,10.31,4096,0,1,Yes,,> 299
10187017,K00082.01,Kepler-102 e,CONFIRMED,4750,72,2020AJ....159..280B,26.55,0.73,2018MNRAS.474.2094A,3,3,3160,305,272,656,511,,,,2.23,2022AJ....163..179P,16.15,4096,0,1,Yes,,> 299
10187017,K00082.03,Kepler-102 f,CONFIRMED,4750,72,2020AJ....159..280B,26.55,0.73,2018MNRAS.474.2094A,3,3,3160,305,272,656,511,,,,0.85,2022AJ....163..179P,27.45,4096,0,1,Yes,,> 299
6616218,K01692.02,Kepler-314 b,CONFIRMED,5242,79,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,11,5,3165,323,285,695,535,,,,0.8,2022AJ....163..179P,2.46,0,0,1,Yes,,> 579
6616218,K01692.01,Kepler-314 c,CONFIRMED,5242,79,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,11,5,3165,323,285,695,535,,,,2.54,2022AJ....163..179P,5.96,0,0,1,Yes,,> 579
5195172,K01671.01,Kepler-1763 b,CONFIRMED,5890,115,2020AJ....159..280B,18.67,0.33,2021ApJS..255...17S,40,6,3165,421,445,781,837,,,,0.99,2022AJ....163..179P,1.48,512,0,1,Yes,,> 273
10460984,K00474.04,Kepler-164 b,CONFIRMED,6052,101,2020AJ....159..280B,15.00,0.15,2021ApJS..255...17S,38,5,3166,376,504,647,1011,,,,1.53,2020AJ....160..108B,5.04,0,4,1,Yes,,> 213
10460984,K00474.01,Kepler-164 c,CONFIRMED,6052,101,2020AJ....159..280B,15.00,0.15,2021ApJS..255...17S,38,5,3166,376,504,647,1011,,,,2.66,2020AJ....160..108B,10.95,0,4,1,Yes,,> 213
10460984,K00474.02,Kepler-164 d,CONFIRMED,6052,101,2020AJ....159..280B,15.00,0.15,2021ApJS..255...17S,38,5,3166,376,504,647,1011,,,,2.54,2020AJ....160..108B,28.99,0,4,1,Yes,,> 213
10460984,K00474.03,Kepler-164 e,CONFIRMED,6052,101,2020AJ....159..280B,15.00,0.15,2021ApJS..255...17S,38,5,3166,376,504,647,1011,,,,3.98,2020AJ....160..108B,94.89,0,4,1,Yes,,> 213
6922710,K02087.01,Kepler-1088 b,CONFIRMED,6134,100,2020AJ....159..280B,13.52,0.14,2021ApJS..255...17S,45,3,3189,315,487,549,1055,,,,1.28,2022AJ....163..179P,23.13,0,0,1,Yes,,> 119
8611257,K02931.01,Kepler-1389 b,CONFIRMED,4806,84,2020AJ....159..280B,26.85,0.74,2019ApJS..244...21S,1,14,3195,308,273,663,515,,,,2.22,2020AJ....160..108B,99.25,0,4,1,Yes,,> 299
9702072,K00714.01,Kepler-652 b,CONFIRMED,5368,86,2020AJ....159..280B,25.05,0.65,2021ApJS..255...17S,3,9,3196,328,296,693,556,,,,2.42,2022AJ....163..179P,4.18,0,0,1,Yes,,> 709
11547513,K00295.01,Kepler-134 b,CONFIRMED,6032,104,2020AJ....159..280B,15.74,0.19,2021ApJS..255...17S,35,1,3207,382,493,661,985,,,,1.68,2022AJ....163..179P,5.32,0,0,1,Yes,,> 261
11547513,K00295.02,Kepler-134 c,CONFIRMED,6032,104,2020AJ....159..280B,15.74,0.19,2021ApJS..255...17S,35,1,3207,382,493,661,985,,,,1.06,2022AJ....163..179P,10.11,0,4,1,Yes,,> 261
11403389,K02482.01,Kepler-1251 b,CONFIRMED,5329,89,2020AJ....159..280B,25.40,0.67,2021ApJS..255...17S,,,3218,332,297,705,558,,,,2.56,2020AJ....160..108B,45.09,0,4,0,--,,
11127479,K02792.01,Kepler-1349 b,CONFIRMED,5888,114,2020AJ....159..280B,19.06,0.35,2021ApJS..255...17S,47,3,3221,409,434,762,826,,,,0.7,2022AJ....163..179P,2.13,516,0,1,Yes,,> 208
10329835,K02058.01,Kepler-1075 b,CONFIRMED,4038,79,2020AJ....159..280B,21.96,0.50,2019ApJS..244...21S,12,25,3221,358,354,729,681,,,,1.26,10.26133/NEA4,1.52,128,4,1,Yes,,> 93
6584273,K03287.01,Kepler-1457 b,CONFIRMED,5972,121,2020AJ....159..280B,17.38,0.27,2018MNRAS.474.2094A,29,3,3223,427,499,747,956,,,,2.29,2022AJ....163..179P,51.11,4608,0,1,Yes,,> 369
8240797,K01809.02,Kepler-321 b,CONFIRMED,5862,94,2020AJ....159..280B,19.53,0.38,2021ApJS..255...17S,7,3,3227,361,382,688,742,,,,1.51,2020AJ....160..108B,4.92,0,0,1,Yes,,> 743
8240797,K01809.01,Kepler-321 c,CONFIRMED,5862,94,2020AJ....159..280B,19.53,0.38,2021ApJS..255...17S,7,3,3227,361,382,688,742,,,,2.28,2020AJ....160..108B,13.09,0,4,1,Yes,,> 743
10130039,K01909.02,Kepler-334 b,CONFIRMED,5991,98,2020AJ....159..280B,16.90,0.24,2018MNRAS.474.2094A,34,2,3251,375,447,672,895,,,,1.07,2022AJ....163..179P,5.47,4096,0,1,Yes,,> 299
10130039,K01909.01,Kepler-334 c,CONFIRMED,5991,98,2020AJ....159..280B,16.90,0.24,2018MNRAS.474.2094A,34,2,3251,375,447,672,895,,,,1.38,2022AJ....163..179P,12.76,4096,0,1,Yes,,> 299
10130039,K01909.03,Kepler-334 d,CONFIRMED,5991,98,2020AJ....159..280B,16.90,0.24,2018MNRAS.474.2094A,34,2,3251,375,447,672,895,,,,1.31,2022AJ....163..179P,25.1,4096,4,1,Yes,,> 299
11623629,K00365.01,Kepler-538 b,CONFIRMED,5540,91,2020AJ....159..280B,24.10,0.61,2021ApJS..255...17S,-3,6,3252,327,309,664,589,,,,2.16,2022AJ....163..179P,81.74,1024,0,1,Yes,,> 889
9726659,K01491.01,Kepler-862 b,CONFIRMED,5195,78,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,,,3253,333,292,721,549,,,,2.15,10.26133/NEA4,3.15,640,0,0,--,,
4143755,K00281.01,Kepler-510 b,CONFIRMED,5708,112,2020AJ....159..280B,22.29,0.51,2018MNRAS.474.2094A,-1,2,3254,361,354,706,671,,,,2.5,2022AJ....163..179P,19.56,4610,0,1,Yes,,> 899
8218379,K01920.01,Kepler-1014 b,CONFIRMED,5364,96,2020AJ....159..280B,25.40,0.67,2021ApJS..255...17S,,,3256,337,304,711,572,,,,2.07,2020AJ....160..108B,16.57,0,0,0,--,,
9837685,K02461.01,Kepler-1247 b,CONFIRMED,5368,116,2020AJ....159..280B,25.36,0.67,2021ApJS..255...17S,,,3256,345,310,722,582,,,,2.35,2020AJ....160..108B,13.71,0,0,0,--,,
9009953,K04014.01,Kepler-1700 b,CONFIRMED,5993,103,2020AJ....159..280B,16.95,0.25,2021ApJS..255...17S,37,3,3257,382,458,680,914,,,,2.31,2022AJ....163..179P,234.24,0,4,1,Yes,,> 264
12252424,K00153.02,Kepler-113 b,CONFIRMED,4680,73,2020AJ....159..280B,26.86,0.74,2018MNRAS.474.2094A,4,5,3258,326,288,703,542,,,,2.04,2022AJ....163..179P,4.75,4096,0,1,Yes,,> 258
12252424,K00153.01,Kepler-113 c,CONFIRMED,4680,73,2020AJ....159..280B,26.86,0.74,2018MNRAS.474.2094A,4,5,3258,326,288,703,542,,,,2.33,2022AJ....163..179P,8.93,4096,0,1,Yes,,> 258
8806072,K01273.01,Kepler-802 b,CONFIRMED,5371,98,2020AJ....159..280B,25.37,0.67,2021ApJS..255...17S,,,3259,338,305,710,574,,,,3.5,2020AJ....160..108B,40.06,0,4,0,--,,
10353968,K00618.01,Kepler-623 b,CONFIRMED,5205,92,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,,,3263,337,296,729,556,,,,2.57,2020AJ....160..108B,9.07,0,0,0,--,,
3656121,K00386.01,Kepler-146 b,CONFIRMED,6117,103,2020AJ....159..280B,14.40,0.14,2021ApJS..255...17S,39,3,3265,317,474,552,1029,,,,3.2,2022AJ....163..179P,31.16,0,0,1,Yes,,> 172
3656121,K00386.02,Kepler-146 c,CONFIRMED,6117,103,2020AJ....159..280B,14.40,0.14,2021ApJS..255...17S,39,3,3265,317,474,552,1029,,,,2.71,2022AJ....163..179P,76.73,0,0,1,Yes,,> 172
12644822,K00791.01,Kepler-682 b,CONFIRMED,5622,116,2020AJ....159..280B,23.38,0.57,2021ApJS..255...17S,,,3266,352,338,698,639,,,,14.71,2020AJ....160..108B,12.61,518,0,0,--,,
9579641,K00115.01,Kepler-105 b,CONFIRMED,6024,105,2020AJ....159..280B,16.34,0.22,2018MNRAS.474.2094A,38,2,3267,374,474,655,957,,,,2.52,2022AJ....163..179P,5.41,4096,0,1,Yes,,> 236
9579641,K00115.02,Kepler-105 c,CONFIRMED,6024,105,2020AJ....159..280B,16.34,0.22,2018MNRAS.474.2094A,38,2,3267,374,474,655,957,,,,1.43,2022AJ....163..179P,7.13,4096,4,1,Yes,,> 236
7749773,K02848.01,Kepler-1882 b,CONFIRMED,5688,121,2017ApJS..229...30M,22.67,0.53,2015ApJ...801....3M,6,15,3274,368,358,723,675,,,,1.55,10.26133/NEA4,13.79,4610,4,1,Yes,,> 656
11177676,K03281.01,Kepler-1454 b,CONFIRMED,5326,95,2020AJ....159..280B,25.76,0.69,2021ApJS..255...17S,,,3280,340,304,723,573,,,,1.61,2020AJ....160..108B,47.03,0,0,0,--,,
11394027,K00349.01,Kepler-1664 b,CONFIRMED,5725,115,2021ApJS..255...17S,22.25,0.51,2021ApJS..255...17S,4,9,3285,366,362,714,687,,,,2.54,10.26133/NEA4,14.39,512,0,1,Yes,,> 776
11015108,K00344.01,Kepler-530 b,CONFIRMED,5711,97,2020AJ....159..280B,22.43,0.52,2021ApJS..255...17S,11,13,3287,337,337,660,648,,,,2.97,2022AJ....163..179P,39.31,0,0,1,Yes,,> 628
10656823,K00598.01,Kepler-195 b,CONFIRMED,5234,94,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,-2,11,3288,341,300,736,564,,,,2.18,2020AJ....160..108B,8.31,0,0,1,Yes,,> 641
10656823,K00598.02,Kepler-195 c,CONFIRMED,5234,94,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,-2,11,3288,341,300,736,564,,,,1.74,2020AJ....160..108B,34.1,0,0,1,Yes,,> 641
5956656,K01053.01,Kepler-756 b,CONFIRMED,5311,110,2020AJ....159..280B,25.90,0.69,2021ApJS..255...17S,,,3292,346,308,735,579,,,,1.54,10.26133/NEA4,1.22,642,0,0,--,,
10397751,K02859.01,Kepler-1371 b,CONFIRMED,5336,100,2020AJ....159..280B,25.78,0.69,2015ApJ...801....3M,13,6,3295,343,307,726,578,,,,0.7,10.26133/NEA4,3.45,4736,0,1,Yes,,> 606
10397751,K02859.02,Kepler-1371 c,CONFIRMED,5336,100,2020AJ....159..280B,25.78,0.69,2015ApJ...801....3M,13,6,3295,343,307,726,578,,,,0.65,10.26133/NEA4,2.01,4736,4,1,Yes,,> 606
10189546,K00427.02,Kepler-549 b,CONFIRMED,5208,90,2020AJ....159..280B,26.48,0.72,2021ApJS..255...17S,-20,22,3297,341,299,738,563,,,,2.53,2020AJ....160..108B,42.95,0,0,1,Yes,,> 586
10189546,K00427.03,Kepler-549 c,CONFIRMED,5208,90,2020AJ....159..280B,26.48,0.72,2021ApJS..255...17S,-20,22,3297,341,299,738,563,,,,2.28,2020AJ....160..108B,117.03,0,0,1,Yes,,> 586
10189546,K00427.01,Kepler-549 d,CONFIRMED,5208,90,2020AJ....159..280B,26.48,0.72,2021ApJS..255...17S,-20,22,3297,341,299,738,563,,,,3.57,2020AJ....160..108B,24.61,0,0,1,Yes,,> 586
6152974,K00216.02,Kepler-118 b,CONFIRMED,5129,92,2020AJ....159..280B,26.85,0.74,2019ApJS..244...21S,,,3300,339,296,736,555,,,,1.34,2020AJ....160..108B,7.52,0,0,0,--,,
6152974,K00216.01,Kepler-118 c,CONFIRMED,5129,92,2020AJ....159..280B,26.85,0.74,2019ApJS..244...21S,,,3300,339,296,736,555,,,,5.88,2020AJ....160..108B,20.17,0,0,0,--,,
6880517,K03305.01,Kepler-1462 b,CONFIRMED,5580,114,2020AJ....159..280B,24.03,0.60,2021ApJS..255...17S,,,3304,346,331,691,628,,,,2.43,2020AJ....160..108B,65.65,0,0,0,--,,
9006186,K02169.01,Kepler-1130 b,CONFIRMED,5288,87,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,4,3,3306,342,303,732,571,,,,0.8,2022AJ....163..179P,5.45,0,4,1,Yes,,> 701
9006186,K02169.02,Kepler-1130 c,CONFIRMED,5288,87,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,4,3,3306,342,303,732,571,,,,0.67,2022AJ....163..179P,3.27,0,0,1,Yes,,> 701
9006186,K02169.03,Kepler-1130 d,CONFIRMED,5288,87,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,4,3,3306,342,303,732,571,,,,0.66,2020AJ....160..108B,4.27,0,0,1,Yes,,> 701
5174858,K02532.01,Kepler-1852 b,CONFIRMED,5036,90,2020AJ....159..280B,27.23,0.76,2021ApJS..255...17S,,,3306,332,290,724,547,,,,2.16,2020AJ....160..108B,7.97,0,4,0,--,,
5470739,K01585.01,Kepler-899 b,CONFIRMED,5796,122,2020AJ....159..280B,21.35,0.47,2021ApJS..255...17S,,,3308,392,396,756,750,,,,2.95,2020AJ....160..108B,19.18,0,0,0,--,,
9735426,K01849.01,Kepler-979 b,CONFIRMED,5184,92,2020AJ....159..280B,26.67,0.73,2021ApJS..255...17S,,,3312,343,300,742,564,,,,2.7,2020AJ....160..108B,8.09,0,0,0,--,,
7008211,K02102.01,Kepler-1097 b,CONFIRMED,5099,95,2020AJ....159..280B,27.04,0.75,2021ApJS..255...17S,,,3313,339,295,738,555,,,,3.11,2020AJ....160..108B,187.75,0,0,0,--,,
4248120,K02216.01,Kepler-1808 b,CONFIRMED,5665,117,2020AJ....159..280B,23.21,0.56,2021ApJS..255...17S,,,3316,357,348,701,662,,,,2.38,2020AJ....160..108B,23.34,0,0,0,--,,
5003670,K04524.01,Kepler-1962 b,CONFIRMED,5795,95,2020AJ....159..280B,21.38,0.47,2021ApJS..255...17S,,,3322,342,353,661,687,,,,1.3,2020AJ....160..108B,7.99,0,4,0,--,,
11414511,K00767.01,Kepler-670 b,CONFIRMED,5595,96,2020AJ....159..280B,24.03,0.60,2021ApJS..255...17S,,,3327,331,320,663,614,,,,12.18,2020AJ....160..108B,2.82,0,0,0,--,,
12404954,K00361.01,Kepler-537 b,CONFIRMED,5831,91,2020AJ....159..280B,20.77,0.44,2021ApJS..255...17S,14,4,3327,339,356,653,700,,,,1.38,2022AJ....163..179P,3.25,0,0,1,Yes,,> 679
4144576,K02202.01,Kepler-1139 b,CONFIRMED,5244,86,2020AJ....159..280B,26.48,0.72,2021ApJS..255...17S,11,8,3330,345,304,743,572,,,,1.06,2022AJ....163..179P,0.81,0,0,1,Yes,,> 548
8753896,K02473.01,Kepler-389 b,CONFIRMED,5144,88,2020AJ....159..280B,27.04,0.75,2019ApJS..244...21S,12,8,3345,345,301,749,566,,,,1.49,2020AJ....160..108B,3.24,0,0,1,Yes,,> 474
6062088,K00658.01,Kepler-203 b,CONFIRMED,6102,106,2020AJ....159..280B,15.32,0.17,2021ApJS..255...17S,47,7,3351,314,454,551,989,,,,2.34,2022AJ....163..179P,3.16,0,0,1,Yes,,> 117
6062088,K00658.02,Kepler-203 c,CONFIRMED,6102,106,2020AJ....159..280B,15.32,0.17,2021ApJS..255...17S,47,7,3351,314,454,551,989,,,,2.31,2022AJ....163..179P,5.37,0,0,1,Yes,,> 117
6062088,K00658.03,Kepler-203 d,CONFIRMED,6102,106,2020AJ....159..280B,15.32,0.17,2021ApJS..255...17S,47,7,3351,314,454,551,989,,,,1.34,2022AJ....163..179P,11.33,0,0,1,Yes,,> 117
6964929,K02756.01,Kepler-1340 b,CONFIRMED,6021,107,2020AJ....159..280B,17.02,0.25,2021ApJS..255...17S,10,5,3353,364,458,641,936,,,,1.05,2020AJ....160..108B,0.67,0,0,1,Yes,,> 524
10973814,K01307.02,Kepler-287 b,CONFIRMED,5708,95,2020AJ....159..280B,22.90,0.54,2021ApJS..255...17S,1,12,3355,331,333,649,646,,,,2.47,2020AJ....160..108B,20.34,1024,4,1,Yes,,> 758
10973814,K01307.01,Kepler-287 c,CONFIRMED,5708,95,2020AJ....159..280B,22.90,0.54,2021ApJS..255...17S,1,12,3355,331,333,649,646,,,,2.87,2020AJ....160..108B,44.85,1024,4,1,Yes,,> 758
10489345,K02266.01,Kepler-1167 b,CONFIRMED,4869,91,2020AJ....159..280B,27.80,0.79,2019ApJS..244...21S,-8,24,3355,328,289,711,547,,,,1.72,2022AJ....163..179P,1.0,0,0,1,Yes,,> 305
7109675,K00872.01,Kepler-46 b,CONFIRMED,5160,91,2020AJ....159..280B,27.04,0.75,2019ApJS..244...21S,1,25,3359,348,304,755,571,,,,7.45,2020AJ....160..108B,33.6,0,0,1,Yes,,> 413
7109675,K00872.02,Kepler-46 d,CONFIRMED,5160,91,2020AJ....159..280B,27.04,0.75,2019ApJS..244...21S,1,25,3359,348,304,755,571,,,,1.73,2020AJ....160..108B,6.77,0,0,1,Yes,,> 413
5299459,K01576.01,Kepler-307 b,CONFIRMED,5480,92,2020AJ....159..280B,25.23,0.66,2021ApJS..255...17S,4,6,3363,336,314,692,599,,,,2.64,2022AJ....163..179P,10.42,0,0,1,Yes,,> 794
5299459,K01576.02,Kepler-307 c,CONFIRMED,5480,92,2020AJ....159..280B,25.23,0.66,2021ApJS..255...17S,4,6,3363,336,314,692,599,,,,2.36,2022AJ....163..179P,13.08,0,0,1,Yes,,> 794
3940418,K00810.01,Kepler-1728 b,CONFIRMED,5145,98,2020AJ....159..280B,27.23,0.76,2019ApJS..244...21S,,,3382,352,306,763,575,,,,2.3,2020AJ....160..108B,4.78,0,0,0,--,,
11760860,K03892.01,Kepler-1525 b,CONFIRMED,5687,89,2020AJ....159..280B,23.37,0.57,2018MNRAS.474.2094A,10,5,3387,322,323,634,629,,,,0.92,2022AJ....163..179P,2.42,4096,0,1,Yes,,> 758
10004738,K01598.03,Kepler-310 b,CONFIRMED,5464,97,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,-1,9,3406,342,319,705,608,,,,1.41,2020AJ....160..108B,13.93,0,4,1,Yes,,> 803
10004738,K01598.01,Kepler-310 c,CONFIRMED,5464,97,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,-1,9,3406,342,319,705,608,,,,3.24,2020AJ....160..108B,56.48,0,4,1,Yes,,> 803
10004738,K01598.02,Kepler-310 d,CONFIRMED,5464,97,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,-1,9,3406,342,319,705,608,,,,2.67,2020AJ....160..108B,92.87,0,4,1,Yes,,> 803
9884104,K00718.01,Kepler-219 b,CONFIRMED,6051,91,2020AJ....159..280B,16.54,0.23,2021ApJS..255...17S,27,6,3409,315,402,567,863,,,,2.28,2022AJ....163..179P,4.59,0,4,1,Yes,,> 327
9884104,K00718.02,Kepler-219 c,CONFIRMED,6051,91,2020AJ....159..280B,16.54,0.23,2021ApJS..255...17S,27,6,3409,315,402,567,863,,,,2.81,2022AJ....163..179P,22.71,0,4,1,Yes,,> 327
9884104,K00718.03,Kepler-219 d,CONFIRMED,6051,91,2020AJ....159..280B,16.54,0.23,2021ApJS..255...17S,27,6,3409,315,402,567,863,,,,2.28,2022AJ....163..179P,47.9,0,4,1,Yes,,> 327
5480640,K02707.02,Kepler-399 b,CONFIRMED,5931,131,2020AJ....159..280B,19.66,0.38,2021ApJS..255...17S,-8,13,3415,415,464,750,896,,,,1.68,10.26133/NEA4,14.43,642,0,1,Yes,,> 633
5480640,K02707.03,Kepler-399 c,CONFIRMED,5931,131,2020AJ....159..280B,19.66,0.38,2021ApJS..255...17S,-8,13,3415,415,464,750,896,,,,2.69,10.26133/NEA4,26.68,642,0,1,Yes,,> 633
5480640,K02707.01,Kepler-399 d,CONFIRMED,5931,131,2020AJ....159..280B,19.66,0.38,2021ApJS..255...17S,-8,13,3415,415,464,750,896,,,,3.21,10.26133/NEA4,58.03,642,0,1,Yes,,> 633
9216775,K04513.01,Kepler-1612 b,CONFIRMED,5459,91,2020AJ....159..280B,25.73,0.69,2021ApJS..255...17S,,,3426,342,318,707,606,,,,0.95,2020AJ....160..108B,3.92,0,0,0,--,,
12066335,K00784.02,Kepler-231 b,CONFIRMED,4130,55,2020AJ....159..280B,23.05,0.55,2019ApJS..244...21S,30,13,3426,379,364,784,704,,,,1.67,2022AJ....163..179P,10.07,0,0,1,Yes,,> 79
12066335,K00784.01,Kepler-231 c,CONFIRMED,4130,55,2020AJ....159..280B,23.05,0.55,2019ApJS..244...21S,30,13,3426,379,364,784,704,,,,1.79,2022AJ....163..179P,19.27,0,0,1,Yes,,> 79
6774537,K02146.01,Kepler-1120 b,CONFIRMED,4798,79,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,33,17,3428,337,297,727,563,,,,1.37,2022AJ....163..179P,2.95,0,0,1,Yes,,> 157
3446746,K00385.01,Kepler-542 b,CONFIRMED,5408,94,2020AJ....159..280B,26.13,0.71,2021ApJS..255...17S,-12,14,3436,349,319,729,607,,,,1.55,2022AJ....163..179P,13.14,0,0,1,Yes,,> 785
9967771,K01875.01,Kepler-990 b,CONFIRMED,5544,121,2017ApJS..229...30M,25.13,0.66,2018MNRAS.474.2094A,5,10,3437,352,337,705,643,,,,2.85,10.26133/NEA4,9.92,4608,0,1,Yes,,> 751
9967771,K01875.02,Kepler-990 c,CONFIRMED,5544,121,2017ApJS..229...30M,25.13,0.66,2018MNRAS.474.2094A,5,10,3437,352,337,705,643,,,,1.67,10.26133/NEA4,0.54,4608,0,1,Yes,,> 751
8950853,K01412.01,Kepler-839 b,CONFIRMED,6129,134,2020AJ....159..280B,16.19,0.21,2021ApJS..255...17S,28,14,3448,318,487,554,1062,,,,3.03,2022AJ....163..179P,37.81,518,4,1,Yes,,> 204
4832837,K00605.01,Kepler-621 b,CONFIRMED,4738,72,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,,,3451,342,302,736,571,,,,1.77,10.26133/NEA4,2.63,642,0,0,--,,
11297236,K01857.01,Kepler-1771 b,CONFIRMED,5698,113,2020AJ....159..280B,23.69,0.58,2021ApJS..255...17S,19,4,3457,348,349,681,676,,,,2.51,10.26133/NEA4,88.64,642,0,1,Yes,,> 633
7047363,K02432.01,Kepler-1236 b,CONFIRMED,5236,101,2020AJ....159..280B,27.23,0.76,2021ApJS..255...17S,,,3461,365,320,780,602,,,,1.97,2020AJ....160..108B,31.06,0,0,0,--,,
10166274,K01078.01,Kepler-267 b,CONFIRMED,4015,62,2020AJ....159..280B,23.05,0.55,2019ApJS..244...21S,12,18,3463,352,348,728,693,,,,1.95,2022AJ....163..179P,3.35,0,0,1,Yes,,> 95
10166274,K01078.02,Kepler-267 c,CONFIRMED,4015,62,2020AJ....159..280B,23.05,0.55,2019ApJS..244...21S,12,18,3463,352,348,728,693,,,,2.22,2022AJ....163..179P,6.88,0,0,1,Yes,,> 95
10166274,K01078.03,Kepler-267 d,CONFIRMED,4015,62,2020AJ....159..280B,23.05,0.55,2019ApJS..244...21S,12,18,3463,352,348,728,693,,,,2.22,2022AJ....163..179P,28.46,0,0,1,Yes,,> 95
6364582,K03456.01,Kepler-1505 b,CONFIRMED,5656,108,2020AJ....159..280B,24.22,0.61,2021ApJS..255...17S,5,4,3464,339,338,669,655,,,,1.08,10.26133/NEA4,30.86,640,4,1,Yes,,> 839
9472074,K02735.01,Kepler-1873 b,CONFIRMED,5023,91,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,,,3471,355,308,768,580,,,,1.35,2020AJ....160..108B,0.56,0,0,0,--,,
9334289,K00934.01,Kepler-254 b,CONFIRMED,5632,104,2020AJ....159..280B,24.54,0.63,2021ApJS..255...17S,9,15,3475,336,333,666,645,,,,3.5,2020AJ....160..108B,5.83,0,0,1,Yes,,> 628
9334289,K00934.02,Kepler-254 c,CONFIRMED,5632,104,2020AJ....159..280B,24.54,0.63,2021ApJS..255...17S,9,15,3475,336,333,666,645,,,,2.2,2020AJ....160..108B,12.41,0,0,1,Yes,,> 628
9334289,K00934.03,Kepler-254 d,CONFIRMED,5632,104,2020AJ....159..280B,24.54,0.63,2021ApJS..255...17S,9,15,3475,336,333,666,645,,,,2.6,2020AJ....160..108B,18.75,0,0,1,Yes,,> 628
10583761,K02300.01,Kepler-1179 b,CONFIRMED,5175,92,2020AJ....159..280B,27.61,0.78,2021ApJS..255...17S,0,8,3476,365,318,785,597,,,,1.19,2022AJ....163..179P,2.69,0,0,1,Yes,,> 606
8174625,K01017.01,Kepler-751 b,CONFIRMED,5089,89,2020AJ....159..280B,27.99,0.80,2021ApJS..255...17S,,,3477,360,312,780,588,,,,2.96,2020AJ....160..108B,17.44,512,4,0,--,,
8890783,K00464.01,Kepler-561 b,CONFIRMED,5447,92,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,-14,17,3481,347,322,719,614,,,,6.61,2020AJ....160..108B,58.36,0,0,1,Yes,,> 758
8890783,K00464.02,Kepler-561 c,CONFIRMED,5447,92,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,-14,17,3481,347,322,719,614,,,,2.45,2020AJ....160..108B,5.35,0,0,1,Yes,,> 758
7440748,K00457.01,Kepler-161 b,CONFIRMED,4905,75,2020AJ....159..280B,28.56,0.83,2018MNRAS.474.2094A,6,15,3488,347,304,748,574,,,,2.04,2022AJ....163..179P,4.92,4096,0,1,Yes,,> 327
7440748,K00457.02,Kepler-161 c,CONFIRMED,4905,75,2020AJ....159..280B,28.56,0.83,2018MNRAS.474.2094A,6,15,3488,347,304,748,574,,,,2.01,2022AJ....163..179P,7.06,4096,0,1,Yes,,> 327
8973129,K02286.01,Kepler-1176 b,CONFIRMED,5626,113,2020AJ....159..280B,24.70,0.64,SantosPrivComm,,,3490,344,340,680,656,,,,2.02,2020AJ....160..108B,24.17,0,0,0,--,,
8008206,K00569.02,Kepler-185 b,CONFIRMED,5059,84,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,-8,17,3492,359,312,778,587,,,,1.04,2022AJ....163..179P,1.63,0,0,1,Yes,,> 478
8008206,K00569.01,Kepler-185 c,CONFIRMED,5059,84,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,-8,17,3492,359,312,778,587,,,,1.7,2022AJ....163..179P,20.73,0,0,1,Yes,,> 478
5857540,K02448.01,Kepler-1242 b,CONFIRMED,4857,90,2020AJ....159..280B,28.58,0.83,2019ApJS..244...21S,,,3492,346,304,745,575,,,,2.88,2020AJ....160..108B,13.63,0,4,0,--,,
6850504,K00070.02,Kepler-20 b,CONFIRMED,5438,87,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,1,3,3502,348,322,724,615,,,,1.72,2022AJ....163..179P,3.7,0,0,1,Yes,,> 831
6850504,K00070.01,Kepler-20 c,CONFIRMED,5438,87,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,1,3,3502,348,322,724,615,,,,2.81,2022AJ....163..179P,10.85,0,0,1,Yes,,> 831
6850504,K00070.03,Kepler-20 d,CONFIRMED,5438,87,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,1,3,3502,348,322,724,615,,,,2.49,2020AJ....160..108B,77.61,0,0,1,Yes,,> 831
6850504,K00070.04,Kepler-20 e,CONFIRMED,5438,87,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,1,3,3502,348,322,724,615,,,,0.81,2022AJ....163..179P,6.1,0,0,1,Yes,,> 831
6850504,K00070.05,Kepler-20 f,CONFIRMED,5438,87,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,1,3,3502,348,322,724,615,,,,0.86,2022AJ....163..179P,19.58,0,0,1,Yes,,> 831
7286911,K02180.01,Kepler-1133 b,CONFIRMED,5354,132,2020AJ....159..280B,26.85,0.74,2021ApJS..255...17S,,,3512,373,338,774,637,,,,2.06,2020AJ....160..108B,11.56,0,4,0,--,,
9410930,K00196.01,Kepler-41 b,CONFIRMED,5954,123,2020AJ....159..280B,19.81,0.39,2021ApJS..255...17S,,,3513,384,440,696,877,,,,13.79,2020AJ....160..108B,1.86,512,0,0,--,,
9946525,K00398.03,Kepler-148 b,CONFIRMED,5060,85,2020AJ....159..280B,28.38,0.82,2021ApJS..255...17S,,,3528,365,316,787,595,,,,1.81,2020AJ....160..108B,1.73,0,0,0,--,,
9946525,K00398.02,Kepler-148 c,CONFIRMED,5060,85,2020AJ....159..280B,28.38,0.82,2021ApJS..255...17S,,,3528,365,316,787,595,,,,3.41,2020AJ....160..108B,4.18,0,0,0,--,,
9946525,K00398.01,Kepler-148 d,CONFIRMED,5060,85,2020AJ....159..280B,28.38,0.82,2021ApJS..255...17S,,,3528,365,316,787,595,,,,8.65,2020AJ....160..108B,51.85,0,0,0,--,,
8321314,K02293.01,Kepler-1683 b,CONFIRMED,5490,98,2020AJ....159..280B,26.08,0.70,2021ApJS..255...17S,,,3528,346,327,709,627,,,,1.64,2020AJ....160..108B,15.03,0,0,0,--,,
9150827,K01408.01,Kepler-1749 b,CONFIRMED,4241,82,2020AJ....159..280B,24.37,0.62,2019ApJS..244...21S,8,12,3528,413,386,857,733,,,,1.53,2022AJ....163..179P,14.53,0,0,1,Yes,,> 140
8616637,K00579.01,Kepler-190 b,CONFIRMED,4936,79,2020AJ....159..280B,28.78,0.84,2019ApJS..244...21S,5,5,3537,356,310,765,586,,,,1.36,2022AJ....163..179P,2.02,0,0,1,Yes,,> 399
8616637,K00579.02,Kepler-190 c,CONFIRMED,4936,79,2020AJ....159..280B,28.78,0.84,2019ApJS..244...21S,5,5,3537,356,310,765,586,,,,1.4,2022AJ....163..179P,3.76,0,0,1,Yes,,> 399
6685609,K00665.02,Kepler-207 b,CONFIRMED,6182,128,2020AJ....159..280B,16.07,0.20,2021ApJS..255...17S,22,12,3538,268,404,484,958,,,,1.71,2022AJ....163..179P,1.61,518,0,1,Yes,,> 223
6685609,K00665.03,Kepler-207 c,CONFIRMED,6182,128,2020AJ....159..280B,16.07,0.20,2021ApJS..255...17S,22,12,3538,268,404,484,958,,,,1.58,2022AJ....163..179P,3.07,518,4,1,Yes,,> 223
6685609,K00665.01,Kepler-207 d,CONFIRMED,6182,128,2020AJ....159..280B,16.07,0.20,2021ApJS..255...17S,22,12,3538,268,404,484,958,,,,3.54,2022AJ....163..179P,5.87,518,4,1,Yes,,> 223
10059645,K02520.01,Kepler-1265 b,CONFIRMED,4602,80,2020AJ....159..280B,27.99,0.80,2019ApJS..244...21S,-8,21,3547,377,329,809,619,,,,1.3,2022AJ....163..179P,6.49,0,4,1,Yes,,> 210
8126558,K02259.01,Kepler-1815 b,CONFIRMED,5840,119,2020AJ....159..280B,22.24,0.51,2021ApJS..255...17S,,,3550,366,386,705,759,,,,2.33,2020AJ....160..108B,12.19,0,0,0,--,,
4770365,K01475.02,Kepler-1669 b,CONFIRMED,4468,84,2020AJ....159..280B,26.85,0.74,2019ApJS..244...21S,-8,69,3557,413,359,879,670,,,,2.34,2022AJ....163..179P,9.51,0,0,1,Yes,,> 127
4770365,K01475.01,Kepler-1669 c,CONFIRMED,4468,84,2020AJ....159..280B,26.85,0.74,2019ApJS..244...21S,-8,69,3557,413,359,879,670,,,,1.85,2022AJ....163..179P,1.61,0,0,1,Yes,,> 127
4770365,K01475.03,Kepler-1669 d,CONFIRMED,4468,84,2020AJ....159..280B,26.85,0.74,2019ApJS..244...21S,-8,69,3557,413,359,879,670,,,,1.42,2022AJ....163..179P,4.73,0,0,1,Yes,,> 127
4157325,K01860.01,Kepler-416 b,CONFIRMED,5908,97,2020AJ....159..280B,20.92,0.45,2021ApJS..255...17S,15,6,3557,333,364,637,738,,,,2.41,2022AJ....163..179P,6.32,0,0,1,Yes,,> 579
4157325,K01860.02,Kepler-416 c,CONFIRMED,5908,97,2020AJ....159..280B,20.92,0.45,2021ApJS..255...17S,15,6,3557,333,364,637,738,,,,2.32,2022AJ....163..179P,12.21,0,0,1,Yes,,> 579
4157325,K01860.03,Kepler-416 d,CONFIRMED,5908,97,2020AJ....159..280B,20.92,0.45,2021ApJS..255...17S,15,6,3557,333,364,637,738,,,,1.47,2022AJ....163..179P,3.08,0,0,1,Yes,,> 579
8165946,K02105.01,Kepler-1100 b,CONFIRMED,6056,105,2020AJ....159..280B,17.83,0.29,2021ApJS..255...17S,35,3,3565,310,398,559,860,,,,1.29,2022AJ....163..179P,6.42,1024,0,1,Yes,,> 247
6422155,K00510.01,Kepler-172 b,CONFIRMED,5582,85,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,12,6,3567,327,319,662,622,,,,2.45,2020AJ....160..108B,2.94,0,4,1,Yes,,> 726
6422155,K00510.02,Kepler-172 c,CONFIRMED,5582,85,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,12,6,3567,327,319,662,622,,,,2.74,2020AJ....160..108B,6.39,0,4,1,Yes,,> 726
6422155,K00510.03,Kepler-172 d,CONFIRMED,5582,85,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,12,6,3567,327,319,662,622,,,,2.56,2020AJ....160..108B,14.63,0,4,1,Yes,,> 726
6422155,K00510.04,Kepler-172 e,CONFIRMED,5582,85,2020AJ....159..280B,25.58,0.68,2021ApJS..255...17S,12,6,3567,327,319,662,622,,,,3.08,2020AJ....160..108B,35.12,0,4,1,Yes,,> 726
3120904,K03277.01,Kepler-1452 b,CONFIRMED,6182,119,2020AJ....159..280B,16.13,0.21,2015ApJ...801....3M,15,3,3569,254,367,466,883,,,,2.66,2022AJ....163..179P,42.91,4614,0,1,Yes,,> 312
3559935,K00492.01,Kepler-576 b,CONFIRMED,5266,85,2020AJ....159..280B,27.76,0.79,2021ApJS..255...17S,,,3587,375,331,797,625,,,,2.61,2020AJ....160..108B,29.91,0,0,0,--,,
9570741,K00586.01,Kepler-613 b,CONFIRMED,5534,105,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,,,3592,345,333,700,643,,,,2.27,2020AJ....160..108B,15.78,0,0,0,--,,
11122894,K01426.01,Kepler-297 b,CONFIRMED,5762,95,2020AJ....159..280B,23.75,0.59,2018MNRAS.474.2094A,5,7,3599,319,332,625,661,,,,2.77,2020AJ....160..108B,38.87,4096,0,1,Yes,,> 785
11122894,K01426.02,Kepler-297 c,CONFIRMED,5762,95,2020AJ....159..280B,23.75,0.59,2018MNRAS.474.2094A,5,7,3599,319,332,625,661,,,,6.29,2020AJ....160..108B,74.93,4096,0,1,Yes,,> 785
11122894,K01426.03,Kepler-297 d,CONFIRMED,5762,95,2020AJ....159..280B,23.75,0.59,2018MNRAS.474.2094A,5,7,3599,319,332,625,661,,,,32.08,2020AJ....160..108B,150.02,4096,4,1,Yes,,> 785
5809890,K01050.01,Kepler-755 b,CONFIRMED,4897,78,2020AJ....159..280B,29.18,0.86,2019ApJS..244...21S,4,11,3600,361,316,773,596,,,,1.5,2022AJ....163..179P,1.27,0,0,1,Yes,,> 353
5809890,K01050.02,Kepler-755 c,CONFIRMED,4897,78,2020AJ....159..280B,29.18,0.86,2019ApJS..244...21S,4,11,3600,361,316,773,596,,,,1.36,2022AJ....163..179P,2.85,0,0,1,Yes,,> 353
6362874,K01128.01,Kepler-775 b,CONFIRMED,5264,92,2020AJ....159..280B,27.84,0.79,2018MNRAS.474.2094A,1,4,3602,378,334,801,630,,,,1.18,2022AJ....163..179P,0.97,4096,0,1,Yes,,> 709
10220837,K04613.01,Kepler-1963 b,CONFIRMED,5496,94,2020AJ....159..280B,26.46,0.72,2021ApJS..255...17S,19,4,3602,347,329,712,634,,,,0.67,2022AJ....163..179P,1.96,0,0,1,Yes,,> 620
9011825,K02530.01,Kepler-1269 b,CONFIRMED,5970,107,2020AJ....159..280B,20.04,0.40,2021ApJS..255...17S,44,3,3606,341,392,633,807,,,,2.39,2022AJ....163..179P,37.33,518,4,1,Yes,,> 201
7019524,K02877.01,Kepler-1376 b,CONFIRMED,5522,106,2020AJ....159..280B,26.29,0.71,2021ApJS..255...17S,,,3607,348,335,706,645,,,,1.11,2020AJ....160..108B,5.31,0,0,0,--,,
9030537,K01892.01,Kepler-1674 b,CONFIRMED,5553,96,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,,,3618,338,328,687,637,,,,3.55,2020AJ....160..108B,62.56,0,4,0,--,,
6035124,K02071.01,Kepler-1081 b,CONFIRMED,5286,92,2020AJ....159..280B,27.82,0.79,2021ApJS..255...17S,8,13,3619,378,336,799,634,,,,0.95,2022AJ....163..179P,3.86,0,0,1,Yes,,> 567
5865654,K03071.01,Kepler-1423 b,CONFIRMED,5011,149,2021ApJS..255...17S,28.98,0.85,2021ApJS..255...17S,,,3630,382,330,818,619,,,,2.84,10.26133/NEA4,23.96,514,0,0,--,,
8247638,K00907.03,Kepler-251 b,CONFIRMED,5563,96,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,14,16,3632,337,329,683,639,,,,1.3,2020AJ....160..108B,4.79,0,0,1,Yes,,> 561
8247638,K00907.01,Kepler-251 c,CONFIRMED,5563,96,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,14,16,3632,337,329,683,639,,,,2.6,2020AJ....160..108B,16.51,0,0,1,Yes,,> 561
8247638,K00907.02,Kepler-251 d,CONFIRMED,5563,96,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,14,16,3632,337,329,683,639,,,,3.01,2020AJ....160..108B,30.13,0,4,1,Yes,,> 561
8247638,K00907.04,Kepler-251 e,CONFIRMED,5563,96,2020AJ....159..280B,26.12,0.71,2021ApJS..255...17S,14,16,3632,337,329,683,639,,,,2.52,2020AJ....160..108B,99.64,0,0,1,Yes,,> 561
8009350,K01569.01,Kepler-892 b,CONFIRMED,4656,87,2020AJ....159..280B,28.79,0.84,2019ApJS..244...21S,-23,13,3633,379,331,810,624,,,,2.22,2022AJ....163..179P,13.75,0,4,1,Yes,,> 247
6063220,K00305.01,Kepler-99 b,CONFIRMED,4684,71,2020AJ....159..280B,28.98,0.85,2019ApJS..244...21S,7,3,3633,369,325,785,614,,,,1.57,2022AJ....163..179P,4.6,0,0,1,Yes,,> 252
4349452,K00244.02,Kepler-25 b,CONFIRMED,5836,105,2020AJ....159..280B,22.87,0.54,2021ApJS..255...17S,24,2,3636,333,354,649,710,,,,2.69,2022AJ....163..179P,6.24,518,0,1,Yes,,> 542
4349452,K00244.01,Kepler-25 c,CONFIRMED,5836,105,2020AJ....159..280B,22.87,0.54,2021ApJS..255...17S,24,2,3636,333,354,649,710,,,,4.73,2022AJ....163..179P,12.72,518,0,1,Yes,,> 542
6026438,K02045.01,Kepler-354 b,CONFIRMED,4591,84,2020AJ....159..280B,28.38,0.82,2019ApJS..244...21S,12,11,3637,391,341,835,641,,,,1.74,2022AJ....163..179P,5.48,0,0,1,Yes,,> 194
6026438,K02045.02,Kepler-354 d,CONFIRMED,4591,84,2020AJ....159..280B,28.38,0.82,2019ApJS..244...21S,12,11,3637,391,341,835,641,,,,1.45,2020AJ....160..108B,24.21,0,0,1,Yes,,> 194
9115800,K00421.01,Kepler-548 b,CONFIRMED,5383,95,2020AJ....159..280B,27.42,0.77,2021ApJS..255...17S,-8,133,3645,369,337,771,642,,,,11.39,2020AJ....160..108B,4.45,0,0,1,Yes,,> 98
8439323,K04153.01,Kepler-1942 b,CONFIRMED,5654,103,2020AJ....159..280B,25.37,0.67,2021ApJS..255...17S,,,3646,330,333,656,655,,,,1.65,10.26133/NEA4,4.63,128,0,0,--,,
9662811,K01854.01,Kepler-984 b,CONFIRMED,5654,100,2020AJ....159..280B,25.37,0.67,2021ApJS..255...17S,5,11,3646,328,331,652,650,,,,2.17,2022AJ....163..179P,43.03,0,4,1,Yes,,> 743
10122538,K02926.01,Kepler-1388 b,CONFIRMED,4141,67,2020AJ....159..280B,24.20,0.61,2019ApJS..244...21S,-8,35,3654,389,373,810,729,,,,2.15,2020AJ....160..108B,12.29,0,0,1,Yes,,> 109
10122538,K02926.02,Kepler-1388 c,CONFIRMED,4141,67,2020AJ....159..280B,24.20,0.61,2019ApJS..244...21S,-8,35,3654,389,373,810,729,,,,2.14,2020AJ....160..108B,5.54,0,0,1,Yes,,> 109
10122538,K02926.03,Kepler-1388 d,CONFIRMED,4141,67,2020AJ....159..280B,24.20,0.61,2019ApJS..244...21S,-8,35,3654,389,373,810,729,,,,2.32,2020AJ....160..108B,20.96,0,0,1,Yes,,> 109
10122538,K02926.04,Kepler-1388 e,CONFIRMED,4141,67,2020AJ....159..280B,24.20,0.61,2019ApJS..244...21S,-8,35,3654,389,373,810,729,,,,2.19,2020AJ....160..108B,37.63,0,0,1,Yes,,> 109
12019440,K00186.01,Kepler-485 b,CONFIRMED,5978,99,2020AJ....159..280B,20.20,0.41,2021ApJS..255...17S,-23,33,3655,321,367,603,764,,,,13.59,2020AJ....160..108B,3.24,0,0,1,Yes,,> 374
2831055,K04400.01,Kepler-1601 b,CONFIRMED,5956,108,2020AJ....159..280B,20.78,0.44,2021ApJS..255...17S,23,7,3662,337,381,633,783,,,,0.82,2022AJ....163..179P,2.21,0,0,1,Yes,,> 437
9838949,K01716.01,Kepler-935 b,CONFIRMED,4656,76,2020AJ....159..280B,28.98,0.85,2019ApJS..244...21S,-23,28,3664,378,332,803,627,,,,1.31,2022AJ....163..179P,4.88,0,0,1,Yes,,> 220
8395660,K00116.03,Kepler-106 b,CONFIRMED,5873,108,2020AJ....159..280B,22.51,0.53,2018MNRAS.474.2094A,23,1,3674,338,363,653,732,,,,0.78,2022AJ....163..179P,6.16,5120,0,1,Yes,,> 535
8395660,K00116.01,Kepler-106 c,CONFIRMED,5873,108,2020AJ....159..280B,22.51,0.53,2018MNRAS.474.2094A,23,1,3674,338,363,653,732,,,,2.36,2022AJ....163..179P,13.57,5120,4,1,Yes,,> 535
8395660,K00116.04,Kepler-106 d,CONFIRMED,5873,108,2020AJ....159..280B,22.51,0.53,2018MNRAS.474.2094A,23,1,3674,338,363,653,732,,,,1.06,2022AJ....163..179P,23.98,5120,4,1,Yes,,> 535
8395660,K00116.02,Kepler-106 e,CONFIRMED,5873,108,2020AJ....159..280B,22.51,0.53,2018MNRAS.474.2094A,23,1,3674,338,363,653,732,,,,2.61,2022AJ....163..179P,43.84,5120,4,1,Yes,,> 535
9466429,K02786.01,Kepler-1345 b,CONFIRMED,5946,118,2020AJ....159..280B,21.19,0.46,2018MNRAS.474.2094A,-19,14,3678,353,398,659,809,,,,3.03,2020AJ....160..108B,44.62,4614,0,1,Yes,,> 656
7429240,K04450.01,Kepler-1606 b,CONFIRMED,5361,91,2020AJ....159..280B,27.80,0.79,2021ApJS..255...17S,,,3692,376,341,785,648,,,,2.06,2020AJ....160..108B,196.44,0,0,0,--,,
8824737,K03347.01,Kepler-1917 b,CONFIRMED,5187,99,2020AJ....159..280B,28.74,0.84,2021ApJS..255...17S,,,3700,392,343,828,646,,,,1.64,2020AJ....160..108B,12.9,256,0,0,--,,
10019065,K01721.01,Kepler-938 b,CONFIRMED,5339,72,2021ApJS..255...17S,27.99,0.80,2021ApJS..255...17S,,,3704,377,338,793,643,,,,3.68,10.26133/NEA4,52.63,514,0,0,--,,
7373451,K00881.01,Kepler-712 b,CONFIRMED,5040,98,2020AJ....159..280B,29.38,0.87,2019ApJS..244...21S,36,16,3705,386,336,820,631,,,,3.06,2020AJ....160..108B,21.02,0,0,1,Yes,,> 194
7373451,K00881.02,Kepler-712 c,CONFIRMED,5040,98,2020AJ....159..280B,29.38,0.87,2019ApJS..244...21S,36,16,3705,386,336,820,631,,,,4.52,2020AJ....160..108B,226.89,0,0,1,Yes,,> 194
10019643,K00471.02,Kepler-163 b,CONFIRMED,5483,98,2020AJ....159..280B,27.24,0.76,2021ApJS..255...17S,,,3725,357,338,733,653,,,,1.14,2020AJ....160..108B,7.81,0,4,0,--,,
10019643,K00471.01,Kepler-163 c,CONFIRMED,5483,98,2020AJ....159..280B,27.24,0.76,2021ApJS..255...17S,,,3725,357,338,733,653,,,,2.69,2020AJ....160..108B,21.35,0,4,0,--,,
8351704,K01146.01,Kepler-779 b,CONFIRMED,3958,70,2020AJ....159..280B,24.71,0.64,2019ApJS..244...21S,14,20,3735,351,335,739,670,,,,1.06,2022AJ....163..179P,7.1,0,0,1,Yes,,> 86
5301750,K01589.01,Kepler-84 b,CONFIRMED,6091,185,2020AJ....159..280B,20.12,0.41,2021ApJS..255...17S,35,8,3740,365,519,632,1062,,,,2.86,10.26133/NEA4,8.73,512,4,1,Yes,,> 192
5301750,K01589.02,Kepler-84 c,CONFIRMED,6091,185,2020AJ....159..280B,20.12,0.41,2021ApJS..255...17S,35,8,3740,365,519,632,1062,,,,3.15,10.26133/NEA4,12.88,512,4,1,Yes,,> 192
5301750,K01589.04,Kepler-84 d,CONFIRMED,6091,185,2020AJ....159..280B,20.12,0.41,2021ApJS..255...17S,35,8,3740,365,519,632,1062,,,,1.6,10.26133/NEA4,4.22,512,4,1,Yes,,> 192
5301750,K01589.03,Kepler-84 e,CONFIRMED,6091,185,2020AJ....159..280B,20.12,0.41,2021ApJS..255...17S,35,8,3740,365,519,632,1062,,,,2.56,10.26133/NEA4,27.43,512,0,1,Yes,,> 192
5301750,K01589.05,Kepler-84 f,CONFIRMED,6091,185,2020AJ....159..280B,20.12,0.41,2021ApJS..255...17S,35,8,3740,365,519,632,1062,,,,2.29,10.26133/NEA4,44.55,512,0,1,Yes,,> 192
6773862,K01868.01,Kepler-988 b,CONFIRMED,4150,72,2020AJ....159..280B,24.71,0.64,2019ApJS..244...21S,6,15,3748,396,379,820,741,,,,2.27,2022AJ....163..179P,17.76,0,0,1,Yes,,> 121
5542466,K01590.02,Kepler-1756 b,CONFIRMED,4976,113,2020AJ....159..280B,29.79,0.89,2019ApJS..244...21S,-8,13,3750,387,337,818,635,,,,1.34,10.26133/NEA4,2.36,128,0,1,Yes,,> 442
7120108,K02325.01,Kepler-1825 b,CONFIRMED,4885,82,2020AJ....159..280B,30.00,0.90,2019ApJS..244...21S,,,3751,377,331,797,626,,,,1.36,2020AJ....160..108B,1.03,0,0,0,--,,
9002278,K00701.02,Kepler-62 b,CONFIRMED,4966,82,2020AJ....159..280B,29.90,0.89,2018MNRAS.474.2094A,-1,2,3756,384,336,810,632,,,,1.46,2022AJ....163..179P,5.71,4096,0,1,Yes,,> 474
9002278,K00701.01,Kepler-62 d,CONFIRMED,4966,82,2020AJ....159..280B,29.90,0.89,2018MNRAS.474.2094A,-1,2,3756,384,336,810,632,,,,2.15,2022AJ....163..179P,18.16,4096,0,1,Yes,,> 474
9002278,K00701.03,Kepler-62 e,CONFIRMED,4966,82,2020AJ....159..280B,29.90,0.89,2018MNRAS.474.2094A,-1,2,3756,384,336,810,632,,,,1.88,2022AJ....163..179P,122.39,4096,0,1,Yes,,> 474
9002278,K00701.04,Kepler-62 f,CONFIRMED,4966,82,2020AJ....159..280B,29.90,0.89,2018MNRAS.474.2094A,-1,2,3756,384,336,810,632,,,,1.5,2020AJ....160..108B,267.28,4096,0,1,Yes,,> 474
6752002,K04184.01,Kepler-1945 b,CONFIRMED,4991,134,2019ApJS..244...21S,29.79,0.89,2019ApJS..244...21S,-1,8,3766,392,342,826,642,,,,1.07,10.26133/NEA4,6.08,512,0,1,Yes,,> 447
7978202,K05454.01,Kepler-1630 b,CONFIRMED,5037,176,2019ApJS..244...21S,29.59,0.88,2019ApJS..244...21S,,,3769,403,350,845,655,,,,2.62,10.26133/NEA4,510.0,256,0,0,--,,
5941160,K00654.01,Kepler-200 b,CONFIRMED,6058,103,2020AJ....159..280B,19.52,0.38,2021ApJS..255...17S,19,7,3774,285,350,531,758,,,,1.82,2022AJ....163..179P,8.59,0,0,1,Yes,,> 396
5941160,K00654.02,Kepler-200 c,CONFIRMED,6058,103,2020AJ....159..280B,19.52,0.38,2021ApJS..255...17S,19,7,3774,285,350,531,758,,,,1.54,2022AJ....163..179P,10.22,0,4,1,Yes,,> 396
8041216,K00237.01,Kepler-500 b,CONFIRMED,5704,111,2020AJ....159..280B,25.75,0.69,2021ApJS..255...17S,3,14,3789,329,339,651,675,,,,2.86,2022AJ....163..179P,8.51,512,0,1,Yes,,> 701
7115785,K00672.01,Kepler-209 b,CONFIRMED,5542,89,2020AJ....159..280B,27.26,0.76,2018MNRAS.474.2094A,-7,10,3799,344,332,704,648,,,,2.23,2022AJ....163..179P,16.09,4096,4,1,Yes,,> 868
7115785,K00672.02,Kepler-209 c,CONFIRMED,5542,89,2020AJ....159..280B,27.26,0.76,2018MNRAS.474.2094A,-7,10,3799,344,332,704,648,,,,2.93,2022AJ....163..179P,41.75,4096,0,1,Yes,,> 868
4150804,K03678.01,Kepler-1513 b,CONFIRMED,5326,89,2020AJ....159..280B,28.58,0.83,2021ApJS..255...17S,3,5,3804,389,351,806,667,,,,7.69,2022AJ....163..179P,160.88,0,0,1,Yes,,> 717
5770074,K01928.01,Kepler-1675 b,CONFIRMED,6144,100,2020AJ....159..280B,18.44,0.32,2021ApJS..255...17S,32,7,3817,237,296,452,676,,,,2.78,2022AJ....163..179P,63.04,1024,0,1,Yes,,> 210
10874215,K02305.01,Kepler-1820 b,CONFIRMED,5805,110,2020AJ....159..280B,24.70,0.64,2021ApJS..255...17S,,,3822,325,342,640,691,,,,2.74,2020AJ....160..108B,31.03,0,0,0,--,,
11461433,K02399.01,Kepler-1222 b,CONFIRMED,4982,84,2020AJ....159..280B,30.21,0.91,2019ApJS..244...21S,-16,13,3822,391,344,817,647,,,,0.76,2022AJ....163..179P,1.92,0,0,1,Yes,,> 484
11771430,K02582.01,Kepler-1861 b,CONFIRMED,6058,110,2020AJ....159..280B,20.06,0.40,2021ApJS..255...17S,34,12,3823,290,356,539,770,,,,1.94,2022AJ....163..179P,40.03,512,0,1,Yes,,> 228
3629967,K01901.01,Kepler-1775 b,CONFIRMED,5818,86,2021ApJS..255...17S,24.50,0.62,2021ApJS..255...17S,49,3,3827,295,310,584,631,,,,3.56,10.26133/NEA4,85.65,770,0,1,Yes,,> 210
8826168,K01850.01,Kepler-980 b,CONFIRMED,5813,109,2020AJ....159..280B,24.69,0.63,2021ApJS..255...17S,16,3,3836,324,341,636,690,,,,2.54,2022AJ....163..179P,11.55,512,0,1,Yes,,> 656
9710326,K00947.01,Kepler-737 b,CONFIRMED,3926,61,2020AJ....159..280B,25.58,0.68,2019ApJS..244...21S,6,30,3845,346,326,728,648,,,,2.06,2022AJ....163..179P,28.6,4,0,1,Yes,,> 83
3839488,K01216.01,Kepler-794 b,CONFIRMED,6011,110,2020AJ....159..280B,21.29,0.46,2018MNRAS.474.2094A,45,3,3860,308,358,577,756,,,,2.41,2022AJ....163..179P,11.13,4614,0,1,Yes,,> 174
6636320,K02989.01,Kepler-1892 b,CONFIRMED,5418,102,2020AJ....159..280B,28.38,0.82,2021ApJS..255...17S,,,3861,378,353,773,678,,,,1.38,2020AJ....160..108B,6.33,0,0,0,--,,
11090556,K02977.01,Kepler-1398 b,CONFIRMED,6092,120,2020AJ....159..280B,20.00,0.40,2018MNRAS.474.2094A,35,3,3865,280,358,520,790,,,,0.96,2022AJ....163..179P,2.79,4608,0,1,Yes,,> 220
11090556,K02977.02,Kepler-1398 c,CONFIRMED,6092,120,2020AJ....159..280B,20.00,0.40,2018MNRAS.474.2094A,35,3,3865,280,358,520,790,,,,1.03,2022AJ....163..179P,4.14,4608,0,1,Yes,,> 220
7522911,K01705.01,Kepler-1670 b,CONFIRMED,5984,114,2020AJ....159..280B,22.00,0.50,SantosPrivComm,,,3876,321,365,603,762,,,,3.73,2020AJ....160..108B,20.5,518,4,0,--,,
10552611,K00338.02,Kepler-141 b,CONFIRMED,4836,70,2020AJ....159..280B,30.77,0.94,2013ApJ...775L..11M,16,6,3887,386,344,797,650,,,,0.67,2022AJ....163..179P,3.11,4096,0,1,Yes,,> 255
10552611,K00338.01,Kepler-141 c,CONFIRMED,4836,70,2020AJ....159..280B,30.77,0.94,2013ApJ...775L..11M,16,6,3887,386,344,797,650,,,,1.39,2022AJ....163..179P,7.01,4096,0,1,Yes,,> 255
10748390,K00003.01,Kepler-3 b,CONFIRMED,4541,58,2020AJ....159..280B,29.38,0.87,2019ApJS..244...21S,12,5,3897,404,363,824,688,,,,4.92,2022AJ....163..179P,4.89,512,0,1,Yes,,> 190
10001368,K02785.01,Kepler-1344 b,CONFIRMED,5915,110,2020AJ....159..280B,23.51,0.58,2018MNRAS.474.2094A,5,13,3902,323,348,624,716,,,,1.83,2022AJ....163..179P,4.77,5120,0,1,Yes,,> 574
12254792,K01506.01,Kepler-869 b,CONFIRMED,5674,102,2020AJ....159..280B,26.84,0.74,2021ApJS..255...17S,,,3910,324,329,647,658,,,,2.92,10.26133/NEA4,40.43,0,4,0,--,,
8167996,K01867.01,Kepler-327 b,CONFIRMED,3972,78,2020AJ....159..280B,25.58,0.68,2019ApJS..244...21S,10,22,3910,364,340,757,674,,,,1.34,2022AJ....163..179P,2.55,0,0,1,Yes,,> 90
8167996,K01867.03,Kepler-327 c,CONFIRMED,3972,78,2020AJ....159..280B,25.58,0.68,2019ApJS..244...21S,10,22,3910,364,340,757,674,,,,1.25,2022AJ....163..179P,5.21,0,0,1,Yes,,> 90
8167996,K01867.02,Kepler-327 d,CONFIRMED,3972,78,2020AJ....159..280B,25.58,0.68,2019ApJS..244...21S,10,22,3910,364,340,757,674,,,,2.01,2022AJ....163..179P,13.97,0,4,1,Yes,,> 90
3847138,K00444.01,Kepler-556 b,CONFIRMED,5943,97,2020AJ....159..280B,23.04,0.55,2021ApJS..255...17S,3,10,3917,301,324,584,673,,,,2.03,2022AJ....163..179P,11.72,0,0,1,Yes,,> 620
11337141,K01649.01,Kepler-1761 b,CONFIRMED,3916,77,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,9,15,3928,360,334,749,659,,,,1.2,2022AJ....163..179P,4.04,0,4,1,Yes,,> 91
7676423,K03113.01,Kepler-1430 b,CONFIRMED,4608,127,2020AJ....159..280B,30.00,0.90,2019ApJS..244...21S,-3,15,3934,435,380,861,710,,,,1.03,10.26133/NEA4,2.46,128,0,1,Yes,,> 223
8105398,K05475.01,Kepler-1632 b,CONFIRMED,6186,125,2020AJ....159..280B,19.78,0.39,2021ApJS..255...17S,37,3,3960,239,302,458,702,,,,2.85,2022AJ....163..179P,224.15,518,0,1,Yes,,> 150
5531576,K00837.02,Kepler-240 b,CONFIRMED,4769,78,2020AJ....159..280B,31.06,0.95,2019ApJS..244...21S,8,18,3962,391,352,789,666,,,,1.52,2022AJ....163..179P,4.14,0,0,1,Yes,,> 244
5531576,K00837.01,Kepler-240 c,CONFIRMED,4769,78,2020AJ....159..280B,31.06,0.95,2019ApJS..244...21S,8,18,3962,391,352,789,666,,,,2.26,2022AJ....163..179P,7.95,0,0,1,Yes,,> 244
6934291,K01367.01,Kepler-828 b,CONFIRMED,4959,88,2020AJ....159..280B,31.06,0.95,2019ApJS..244...21S,-1,13,3971,399,357,799,674,,,,1.33,2020AJ....160..108B,0.57,0,0,1,Yes,,> 409
10843590,K00431.01,Kepler-153 b,CONFIRMED,5165,87,2020AJ....159..280B,30.28,0.91,2018MNRAS.474.2094A,-8,18,3973,409,368,811,694,,,,2.41,2020AJ....160..108B,18.87,4096,0,1,Yes,,> 542
10843590,K00431.02,Kepler-153 c,CONFIRMED,5165,87,2020AJ....159..280B,30.28,0.91,2018MNRAS.474.2094A,-8,18,3973,409,368,811,694,,,,2.22,2020AJ....160..108B,46.9,4096,0,1,Yes,,> 542
3544595,K00069.01,Kepler-93 b,CONFIRMED,5589,99,2020AJ....159..280B,27.95,0.80,2021ApJS..255...17S,-2,1,3975,340,336,685,664,,,,1.57,2022AJ....163..179P,4.73,0,0,1,Yes,,> 928
9512687,K00942.01,Kepler-735 b,CONFIRMED,4975,88,2020AJ....159..280B,31.06,0.95,2019ApJS..244...21S,,,3979,401,359,799,677,,,,2.61,2020AJ....160..108B,11.52,0,0,0,--,,
9818462,K01521.01,Kepler-878 b,CONFIRMED,5202,81,2020AJ....159..280B,30.21,0.91,2019ApJS..244...21S,,,3994,408,370,803,698,,,,1.95,10.26133/NEA4,25.94,640,0,0,--,,
5177104,K01603.01,Kepler-904 b,CONFIRMED,6055,108,2020AJ....159..280B,21.65,0.48,2021ApJS..255...17S,,,3996,280,327,530,704,,,,1.43,2020AJ....160..108B,3.02,0,0,0,--,,
8866102,K00042.01,Kepler-410 A b,CONFIRMED,6152,122,2020AJ....159..280B,20.61,0.43,2021ApJS..255...17S,19,6,,,,476,702,,,,2.73,2022AJ....163..179P,17.83,518,0,1,Yes,> 4000,> 301
12256520,K02264.01,Kepler-1166 b,CONFIRMED,5392,90,2020AJ....159..280B,29.38,0.87,2021ApJS..255...17S,,,,,,765,695,,,,1.57,2020AJ....160..108B,33.24,1024,0,0,--,> 4000,
11818872,K02581.01,Kepler-1860 b,CONFIRMED,5355,82,2020AJ....159..280B,29.59,0.88,2021ApJS..255...17S,7,4,,,,774,697,,,,0.88,2022AJ....163..179P,12.74,0,0,1,Yes,> 4000,> 709
9832208,K02553.01,Kepler-1858 b,CONFIRMED,4972,107,2020AJ....159..280B,31.27,0.96,2019ApJS..244...21S,-41,40,,,,789,686,,,,2.27,2020AJ....160..108B,88.07,0,0,1,Yes,> 4000,> 334
4254466,K02134.01,Kepler-1113 b,CONFIRMED,5750,115,2020AJ....159..280B,26.82,0.74,2021ApJS..255...17S,,,,,,635,676,,,,2.55,2020AJ....160..108B,42.3,512,0,0,--,> 4000,
8547140,K01266.01,Kepler-801 b,CONFIRMED,4497,79,2020AJ....159..280B,29.59,0.88,2019ApJS..244...21S,-8,13,,,,812,735,,,,2.03,2022AJ....163..179P,11.42,0,0,1,Yes,> 4000,> 201
10858691,K01306.01,Kepler-286 b,CONFIRMED,5846,109,2020AJ....159..280B,25.75,0.69,2021ApJS..255...17S,10,14,,,,614,670,,,,1.2,10.26133/NEA4,1.8,128,0,1,Yes,> 4000,> 561
10858691,K01306.02,Kepler-286 c,CONFIRMED,5846,109,2020AJ....159..280B,25.75,0.69,2021ApJS..255...17S,10,14,,,,614,670,,,,1.29,10.26133/NEA4,3.47,128,0,1,Yes,> 4000,> 561
10858691,K01306.03,Kepler-286 d,CONFIRMED,5846,109,2020AJ....159..280B,25.75,0.69,2021ApJS..255...17S,10,14,,,,614,670,,,,1.31,10.26133/NEA4,5.91,128,0,1,Yes,> 4000,> 561
8544992,K02466.01,Kepler-388 b,CONFIRMED,4631,102,2020AJ....159..280B,30.85,0.94,2019ApJS..244...21S,-3,13,,,,791,709,,,,0.88,10.26133/NEA4,3.17,640,0,1,Yes,> 4000,> 236
8544992,K02466.02,Kepler-388 c,CONFIRMED,4631,102,2020AJ....159..280B,30.85,0.94,2019ApJS..244...21S,-3,13,,,,791,709,,,,0.91,10.26133/NEA4,13.3,640,0,1,Yes,> 4000,> 236
11403339,K02143.01,Kepler-1117 b,CONFIRMED,5354,88,2020AJ....159..280B,29.79,0.89,2021ApJS..255...17S,-8,14,,,,763,704,,,,1.02,2022AJ....163..179P,4.79,0,0,1,Yes,> 4000,> 726
8564587,K01270.01,Kepler-57 b,CONFIRMED,5188,91,2020AJ....159..280B,30.63,0.93,2021ApJS..255...17S,3,25,,,,781,711,,,,2.53,2020AJ....160..108B,5.73,0,0,1,Yes,> 4000,> 418
8564587,K01270.02,Kepler-57 c,CONFIRMED,5188,91,2020AJ....159..280B,30.63,0.93,2021ApJS..255...17S,3,25,,,,781,711,,,,1.79,2020AJ....160..108B,11.61,0,0,1,Yes,> 4000,> 418
10965008,K00536.01,Kepler-591 b,CONFIRMED,5704,91,2020AJ....159..280B,27.57,0.78,2021ApJS..255...17S,,,,,,621,634,,,,3.75,2020AJ....160..108B,81.17,0,4,0,--,> 4000,
11963206,K02820.01,Kepler-1357 b,CONFIRMED,5712,99,2020AJ....159..280B,27.58,0.78,2021ApJS..255...17S,,,,,,623,646,,,,1.23,2020AJ....160..108B,3.01,0,0,0,--,> 4000,
4243911,K01337.01,Kepler-821 b,CONFIRMED,5214,91,2020AJ....159..280B,30.63,0.93,2019ApJS..244...21S,,,,,,770,715,,,,1.28,2020AJ....160..108B,1.92,0,0,0,--,> 4000,
12302530,K00438.01,Kepler-155 b,CONFIRMED,3984,86,2019ApJS..244...21S,26.48,0.72,2019ApJS..244...21S,11,14,,,,734,684,,,,2.01,10.26133/NEA4,5.93,0,4,1,Yes,> 4000,> 96
12302530,K00438.02,Kepler-155 c,CONFIRMED,3984,86,2019ApJS..244...21S,26.48,0.72,2019ApJS..244...21S,11,14,,,,734,684,,,,1.87,10.26133/NEA4,52.66,0,0,1,Yes,> 4000,> 96
8226050,K01910.01,Kepler-1010 b,CONFIRMED,5138,91,2020AJ....159..280B,31.00,0.95,SantosPrivComm,,,,,,771,712,,,,2.22,2020AJ....160..108B,34.27,0,0,0,--,> 4000,
6685526,K00861.01,Kepler-707 b,CONFIRMED,5085,88,2020AJ....159..280B,31.27,0.96,2021ApJS..255...17S,,,,,,767,707,,,,1.28,2020AJ....160..108B,2.24,0,0,0,--,> 4000,
4991208,K02951.01,Kepler-1393 b,CONFIRMED,6120,121,2020AJ....159..280B,21.78,0.49,2021ApJS..255...17S,31,3,,,,496,692,,,,0.67,10.26133/NEA4,2.44,128,0,1,Yes,> 4000,> 233
10724369,K01302.01,Kepler-809 b,CONFIRMED,5636,102,2020AJ....159..280B,28.38,0.82,2021ApJS..255...17S,,,,,,654,662,,,,3.29,2020AJ....160..108B,55.64,0,4,0,--,> 4000,
12068975,K00623.03,Kepler-197 b,CONFIRMED,6148,123,2020AJ....159..280B,21.70,0.49,2018MNRAS.474.2094A,28,1,,,,481,671,,,,1.08,2022AJ....163..179P,5.6,4096,4,1,Yes,> 4000,> 252
12068975,K00623.01,Kepler-197 c,CONFIRMED,6148,123,2020AJ....159..280B,21.70,0.49,2018MNRAS.474.2094A,28,1,,,,481,671,,,,1.47,2020AJ....160..108B,10.35,4096,4,1,Yes,> 4000,> 252
12068975,K00623.02,Kepler-197 d,CONFIRMED,6148,123,2020AJ....159..280B,21.70,0.49,2018MNRAS.474.2094A,28,1,,,,481,671,,,,1.26,2022AJ....163..179P,15.68,4096,4,1,Yes,> 4000,> 252
5021899,K00821.01,Kepler-692 b,CONFIRMED,5434,109,2020AJ....159..280B,29.76,0.89,2021ApJS..255...17S,,,,,,719,711,,,,2.92,2020AJ....160..108B,21.81,0,0,0,--,> 4000,
8681833,K02865.01,Kepler-1372 b,CONFIRMED,5657,110,2020AJ....159..280B,28.39,0.82,2021ApJS..255...17S,,,,,,645,670,,,,1.28,2020AJ....160..108B,1.31,512,0,0,--,> 4000,
8073705,K03245.01,Kepler-1445 b,CONFIRMED,6093,117,2020AJ....159..280B,22.39,0.52,2021ApJS..255...17S,17,2,,,,510,683,,,,1.05,2022AJ....163..179P,10.6,516,0,1,Yes,> 4000,> 396
6842682,K02649.01,Kepler-1303 b,CONFIRMED,5765,107,2020AJ....159..280B,27.39,0.77,2021ApJS..255...17S,,,,,,610,652,,,,1.34,2020AJ....160..108B,7.56,0,0,0,--,> 4000,
9950612,K00719.04,Kepler-220 b,CONFIRMED,4554,73,2020AJ....159..280B,30.79,0.94,2018MNRAS.474.2094A,0,5,,,,744,728,,,,0.86,10.26133/NEA4,4.16,4096,0,1,Yes,> 4000,> 228
9950612,K00719.01,Kepler-220 c,CONFIRMED,4554,73,2020AJ....159..280B,30.79,0.94,2018MNRAS.474.2094A,0,5,,,,744,728,,,,1.8,10.26133/NEA4,9.03,4096,4,1,Yes,> 4000,> 228
9950612,K00719.02,Kepler-220 d,CONFIRMED,4554,73,2020AJ....159..280B,30.79,0.94,2018MNRAS.474.2094A,0,5,,,,744,728,,,,0.9,10.26133/NEA4,28.12,4096,0,1,Yes,> 4000,> 228
9950612,K00719.03,Kepler-220 e,CONFIRMED,4554,73,2020AJ....159..280B,30.79,0.94,2018MNRAS.474.2094A,0,5,,,,744,728,,,,1.18,10.26133/NEA4,45.9,4096,0,1,Yes,> 4000,> 228
8282651,K02193.01,Kepler-1136 b,CONFIRMED,4394,79,2020AJ....159..280B,29.18,0.86,2019ApJS..244...21S,1,29,,,,743,784,,,,1.5,2022AJ....163..179P,2.36,0,0,1,Yes,> 4000,> 150
5774349,K00557.01,Kepler-599 b,CONFIRMED,4942,113,2020AJ....159..280B,32.15,1.01,2019ApJS..244...21S,,,,,,718,707,,,,2.18,2020AJ....160..108B,15.66,0,0,0,--,> 4000,
8628758,K01279.01,Kepler-804 b,CONFIRMED,5795,107,2020AJ....159..280B,27.38,0.77,2021ApJS..255...17S,-8,8,,,,597,646,,,,1.95,2022AJ....163..179P,14.37,0,0,1,Yes,> 4000,> 849
8628758,K01279.02,Kepler-804 c,CONFIRMED,5795,107,2020AJ....159..280B,27.38,0.77,2021ApJS..255...17S,-8,8,,,,597,646,,,,1.08,2022AJ....163..179P,9.65,0,0,1,Yes,> 4000,> 849
2556650,K02156.01,Kepler-1124 b,CONFIRMED,3907,66,2020AJ....159..280B,27.80,0.79,2019ApJS..244...21S,21,17,,,,683,646,,,,1.96,2020AJ....160..108B,2.85,260,0,1,Yes,> 4000,> 77
4365645,K01738.01,Kepler-1671 b,CONFIRMED,5190,89,2020AJ....159..280B,31.28,0.96,2021ApJS..255...17S,6,4,,,,717,728,,,,1.09,2022AJ....163..179P,4.17,0,0,1,Yes,> 4000,> 592
9214942,K01403.01,Kepler-833 b,CONFIRMED,4384,76,2020AJ....159..280B,29.18,0.86,2019ApJS..244...21S,10,23,,,,728,784,,,,2.1,2022AJ....163..179P,18.75,0,0,1,Yes,> 4000,> 148
9401997,K01633.01,Kepler-916 b,CONFIRMED,5249,87,2020AJ....159..280B,31.00,0.95,SantosPrivComm,,,,,,714,728,,,,1.87,2020AJ....160..108B,32.3,0,0,0,--,> 4000,
7102227,K01360.02,Kepler-290 b,CONFIRMED,4805,88,2020AJ....159..280B,32.38,1.02,2019ApJS..244...21S,25,13,,,,702,701,,,,2.23,2020AJ....160..108B,14.59,0,0,1,Yes,> 4000,> 188
7102227,K01360.01,Kepler-290 c,CONFIRMED,4805,88,2020AJ....159..280B,32.38,1.02,2019ApJS..244...21S,25,13,,,,702,701,,,,2.72,2020AJ....160..108B,36.77,0,0,1,Yes,> 4000,> 188
7102227,K01360.03,Kepler-290 d,CONFIRMED,4805,88,2020AJ....159..280B,32.38,1.02,2019ApJS..244...21S,25,13,,,,702,701,,,,0.83,2020AJ....160..108B,0.76,0,0,1,Yes,> 4000,> 188
2161536,K02130.01,Kepler-1798 b,CONFIRMED,4158,86,2020AJ....159..280B,27.04,0.75,2019ApJS..244...21S,-8,11,,,,702,775,,,,1.9,2022AJ....163..179P,16.86,0,0,1,Yes,> 4000,> 136
6609270,K03090.01,Kepler-1902 b,CONFIRMED,3994,78,2020AJ....159..280B,27.04,0.75,2019ApJS..244...21S,,,,,,684,682,,,,1.05,10.26133/NEA4,3.82,128,0,0,--,> 4000,
8827575,K03052.02,Kepler-1992 b,CONFIRMED,5691,122,2020AJ....159..280B,28.58,0.83,2021ApJS..255...17S,-8,6,,,,625,681,,,,1.2,2022AJ....163..179P,15.61,512,0,1,Yes,> 4000,> 918
6060203,K01059.01,Kepler-757 b,CONFIRMED,5760,123,2020AJ....159..280B,27.99,0.80,2021ApJS..255...17S,,,,,,612,676,,,,1.35,2020AJ....160..108B,1.02,512,0,0,--,> 4000,
9092504,K02716.01,Kepler-1322 b,CONFIRMED,5624,108,2020AJ....159..280B,29.15,0.86,2021ApJS..255...17S,,,,,,635,674,,,,1.81,2020AJ....160..108B,0.96,0,0,0,--,> 4000,
9092504,K02716.02,Kepler-1322 c,CONFIRMED,5624,108,2020AJ....159..280B,29.15,0.86,2021ApJS..255...17S,,,,,,635,674,,,,2.15,2020AJ....160..108B,6.46,0,4,0,--,> 4000,
9881662,K00327.01,Kepler-140 b,CONFIRMED,6046,112,2020AJ....159..280B,24.01,0.60,2021ApJS..255...17S,48,3,,,,531,655,,,,1.49,2022AJ....163..179P,3.25,0,0,1,Yes,> 4000,> 131
9881662,K00327.02,Kepler-140 c,CONFIRMED,6046,112,2020AJ....159..280B,24.01,0.60,2021ApJS..255...17S,48,3,,,,531,655,,,,1.71,2022AJ....163..179P,91.35,0,0,1,Yes,> 4000,> 131
7510820,K03303.01,Kepler-1461 b,CONFIRMED,4756,87,2020AJ....159..280B,32.50,1.02,SantosPrivComm,-22,18,,,,680,708,,,,1.76,2022AJ....163..179P,29.35,0,0,1,Yes,> 4000,> 295
10684670,K02317.01,Kepler-1189 b,CONFIRMED,5844,96,2020AJ....159..280B,27.21,0.76,2021ApJS..255...17S,,,,,,566,612,,,,1.24,2020AJ....160..108B,3.79,0,0,0,--,> 4000,
6197215,K02829.01,Kepler-1879 b,CONFIRMED,6112,127,2020AJ....159..280B,23.32,0.57,2018MNRAS.474.2094A,29,3,,,,507,678,,,,1.8,2022AJ....163..179P,10.61,4612,0,1,Yes,> 4000,> 270
5185897,K02693.01,Kepler-398 b,CONFIRMED,4409,75,2020AJ....159..280B,29.79,0.89,2019ApJS..244...21S,3,12,,,,689,779,,,,0.86,2022AJ....163..179P,4.08,1024,4,1,Yes,> 4000,> 178
5185897,K02693.02,Kepler-398 c,CONFIRMED,4409,75,2020AJ....159..280B,29.79,0.89,2019ApJS..244...21S,3,12,,,,689,779,,,,0.81,2022AJ....163..179P,11.42,1024,4,1,Yes,> 4000,> 178
5185897,K02693.03,Kepler-398 d,CONFIRMED,4409,75,2020AJ....159..280B,29.79,0.89,2019ApJS..244...21S,3,12,,,,689,779,,,,0.87,2022AJ....163..179P,6.83,1024,4,1,Yes,> 4000,> 178
4346178,K02652.01,Kepler-1304 b,CONFIRMED,4933,101,2020AJ....159..280B,32.60,1.03,2021ApJS..255...17S,,,,,,673,714,,,,7.23,2020AJ....160..108B,16.13,518,4,0,--,> 4000,
6932987,K01366.01,Kepler-293 b,CONFIRMED,5448,96,2020AJ....159..280B,30.42,0.92,2021ApJS..255...17S,14,9,,,,652,710,,,,2.76,2020AJ....160..108B,19.25,0,0,1,Yes,> 4000,> 628
6932987,K01366.02,Kepler-293 c,CONFIRMED,5448,96,2020AJ....159..280B,30.42,0.92,2021ApJS..255...17S,14,9,,,,652,710,,,,3.52,2020AJ....160..108B,54.16,0,4,1,Yes,> 4000,> 628
6707835,K00666.01,Kepler-640 b,CONFIRMED,5762,94,2020AJ....159..280B,28.32,0.82,2018MNRAS.474.2094A,5,10,,,,576,619,,,,2.43,2022AJ....163..179P,22.25,4096,4,1,Yes,> 4000,> 743
11179076,K02497.01,Kepler-1261 b,CONFIRMED,4853,84,2020AJ....159..280B,32.83,1.04,2019ApJS..244...21S,1,21,,,,658,710,,,,2.1,2022AJ....163..179P,48.43,0,4,1,Yes,> 4000,> 285
7802719,K02247.01,Kepler-1157 b,CONFIRMED,4468,73,2020AJ....159..280B,30.63,0.93,2019ApJS..244...21S,19,18,,,,667,762,,,,0.93,2022AJ....163..179P,4.46,0,0,1,Yes,> 4000,> 152
2164169,K01029.01,Kepler-1732 b,CONFIRMED,6013,124,2020AJ....159..280B,25.23,0.66,2021ApJS..255...17S,,,,,,549,684,,,,4.26,2020AJ....160..108B,32.31,512,4,0,--,> 4000,
12156347,K02588.01,Kepler-1687 b,CONFIRMED,4297,84,2020AJ....159..280B,28.78,0.84,2019ApJS..244...21S,19,10,,,,650,811,,,,1.33,2022AJ....163..179P,5.78,0,4,1,Yes,> 4000,> 131
7595157,K00568.01,Kepler-605 b,CONFIRMED,5408,95,2020AJ....159..280B,30.92,0.95,2018MNRAS.474.2094A,2,17,,,,624,721,,,,1.38,2022AJ....163..179P,3.38,5120,0,1,Yes,> 4000,> 620
7595157,K00568.02,Kepler-605 c,CONFIRMED,5408,95,2020AJ....159..280B,30.92,0.95,2018MNRAS.474.2094A,2,17,,,,624,721,,,,0.83,2022AJ....163..179P,2.36,5120,0,1,Yes,> 4000,> 620
12470844,K00790.01,Kepler-233 b,CONFIRMED,5212,100,2020AJ....159..280B,31.93,1.00,2021ApJS..255...17S,,,,,,627,743,,,,2.78,2020AJ....160..108B,8.47,0,0,0,--,> 4000,
12470844,K00790.02,Kepler-233 c,CONFIRMED,5212,100,2020AJ....159..280B,31.93,1.00,2021ApJS..255...17S,,,,,,627,743,,,,2.54,2020AJ....160..108B,60.42,0,0,0,--,> 4000,
6183511,K02542.01,Kepler-1855 b,CONFIRMED,3879,101,2020AJ....159..280B,28.78,0.84,2019ApJS..244...21S,15,59,,,,616,697,,,,0.67,10.26133/NEA4,0.73,260,0,1,Yes,> 4000,> 69
11714231,K03115.01,Kepler-1431 b,CONFIRMED,5809,113,2020AJ....159..280B,28.37,0.82,2021ApJS..255...17S,,,,,,556,641,,,,1.8,2020AJ....160..108B,5.87,512,0,0,--,> 4000,
4164994,K01320.01,Kepler-816 b,CONFIRMED,5044,94,2020AJ....159..280B,32.83,1.04,2019ApJS..244...21S,,,,,,610,732,,,,9.44,2020AJ....160..108B,10.51,0,0,0,--,> 4000,
10525027,K02006.01,Kepler-1049 b,CONFIRMED,3980,75,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,17,22,,,,576,674,,,,0.94,2022AJ....163..179P,3.27,0,0,1,Yes,> 4000,> 85
7700622,K00315.01,Kepler-1716 b,CONFIRMED,4752,82,2020AJ....159..280B,33.40,1.07,2018MNRAS.474.2094A,-1,12,,,,575,718,,,,2.07,2022AJ....163..179P,35.58,4096,0,1,Yes,> 4000,> 289
11074541,K00345.01,Kepler-531 b,CONFIRMED,4792,76,2020AJ....159..280B,33.52,1.08,2019ApJS..244...21S,4,6,,,,572,716,,,,2.59,2022AJ....163..179P,29.88,0,0,1,Yes,> 4000,> 312
6607644,K04159.01,Kepler-1559 b,CONFIRMED,5300,97,2020AJ....159..280B,31.92,1.00,2018MNRAS.474.2094A,2,7,,,,573,741,,,,0.78,2020AJ....160..108B,0.97,4096,0,1,Yes,> 4000,> 693
5340644,K00503.01,Kepler-580 b,CONFIRMED,4384,86,2020AJ....159..280B,30.41,0.92,2019ApJS..244...21S,13,19,,,,576,796,,,,2.36,2022AJ....163..179P,8.22,0,0,1,Yes,> 4000,> 150
9473078,K02079.01,Kepler-1087 b,CONFIRMED,5530,82,2020AJ....159..280B,30.86,0.94,2021ApJS..255...17S,15,4,,,,553,678,,,,0.69,2022AJ....163..179P,0.69,0,0,1,Yes,> 4000,> 687
8352537,K00420.01,Kepler-547 b,CONFIRMED,4826,81,2020AJ....159..280B,33.75,1.09,2019ApJS..244...21S,9,10,,,,548,717,,,,3.8,10.26133/NEA4,6.01,128,0,1,Yes,> 4000,> 285
6276477,K00849.01,Kepler-701 b,CONFIRMED,5392,103,2020AJ....159..280B,31.67,0.98,2021ApJS..255...17S,,,,,,547,729,,,,2.35,2020AJ....160..108B,10.36,0,0,0,--,> 4000,
9513865,K00943.01,Kepler-736 b,CONFIRMED,5117,88,2020AJ....159..280B,33.05,1.05,2019ApJS..244...21S,,,,,,545,740,,,,2.29,2020AJ....160..108B,3.6,0,0,0,--,> 4000,
10591855,K02845.01,Kepler-1367 b,CONFIRMED,4168,86,2020AJ....159..280B,28.38,0.82,2019ApJS..244...21S,-17,39,,,,542,769,,,,1.0,2022AJ....163..179P,1.57,512,0,1,Yes,> 4000,> 113
7691260,K01528.01,Kepler-882 b,CONFIRMED,5275,101,2020AJ....159..280B,32.39,1.02,2021ApJS..255...17S,14,15,,,,531,743,,,,1.17,2022AJ....163..179P,3.99,0,0,1,Yes,> 4000,> 478
7434875,K00884.03,Kepler-247 b,CONFIRMED,4910,81,2020AJ....159..280B,34.16,1.11,2015ApJ...801....3M,-8,15,,,,495,719,,,,1.79,2020AJ....160..108B,3.34,4096,0,1,Yes,> 4000,> 391
7434875,K00884.01,Kepler-247 c,CONFIRMED,4910,81,2020AJ....159..280B,34.16,1.11,2015ApJ...801....3M,-8,15,,,,495,719,,,,4.31,2020AJ....160..108B,9.44,4096,0,1,Yes,> 4000,> 391
7434875,K00884.02,Kepler-247 d,CONFIRMED,4910,81,2020AJ....159..280B,34.16,1.11,2015ApJ...801....3M,-8,15,,,,495,719,,,,3.02,2020AJ....160..108B,20.48,4096,0,1,Yes,> 4000,> 391
10265898,K00732.01,Kepler-656 b,CONFIRMED,5162,83,2020AJ....159..280B,33.29,1.06,2021ApJS..255...17S,11,8,,,,491,738,,,,3.22,2020AJ....160..108B,1.26,0,0,1,Yes,> 4000,> 489
10265898,K00732.03,Kepler-656 c,CONFIRMED,5162,83,2020AJ....159..280B,33.29,1.06,2021ApJS..255...17S,11,8,,,,491,738,,,,1.28,2020AJ....160..108B,5.25,0,4,1,Yes,> 4000,> 489
11046458,K00214.01,Kepler-424 b,CONFIRMED,5500,104,2020AJ....159..280B,31.71,0.99,2021ApJS..255...17S,11,7,,,,479,695,,,,10.13,2020AJ....160..108B,3.31,0,4,1,Yes,> 4000,> 709
5308537,K04409.01,Kepler-1955 b,CONFIRMED,6013,112,2020AJ....159..280B,27.21,0.76,2021ApJS..255...17S,27,7,,,,441,598,,,,1.0,2022AJ....163..179P,14.27,0,0,1,Yes,> 4000,> 349
10187159,K01870.01,Kepler-989 b,CONFIRMED,5058,89,2020AJ....159..280B,33.99,1.10,2019ApJS..244...21S,,,,,,465,729,,,,2.14,2020AJ....160..108B,7.96,0,0,0,--,> 4000,
5121511,K00640.01,Kepler-632 b,CONFIRMED,5324,106,2021ApJS..255...17S,32.79,1.04,2021ApJS..255...17S,5,5,,,,457,731,,,,2.43,10.26133/NEA4,31.0,512,0,1,Yes,> 4000,> 701
9995402,K02832.01,Kepler-1361 b,CONFIRMED,5076,87,2020AJ....159..280B,33.99,1.10,2021ApJS..255...17S,-21,23,,,,457,729,,,,0.74,2022AJ....163..179P,3.58,0,0,1,Yes,> 4000,> 484
9304101,K02067.01,Kepler-1079 b,CONFIRMED,5527,117,2020AJ....159..280B,31.87,0.99,2021ApJS..255...17S,,,,,,447,690,,,,1.77,10.26133/NEA4,13.25,898,0,0,--,> 4000,
5695524,K01897.01,Kepler-1774 b,CONFIRMED,6094,123,2020AJ....159..280B,26.43,0.72,2021ApJS..255...17S,11,9,,,,421,601,,,,2.82,2022AJ....163..179P,59.77,1024,4,1,Yes,> 4000,> 387
6543893,K01627.01,Kepler-913 b,CONFIRMED,6068,82,2021ApJS..255...17S,26.63,0.73,2021ApJS..255...17S,,,,,,392,505,,,,5.75,10.26133/NEA4,10.3,802,0,0,--,> 4000,
6543893,K01627.02,Kepler-913 c,CONFIRMED,6068,82,2021ApJS..255...17S,26.63,0.73,2021ApJS..255...17S,,,,,,392,505,,,,3.7,10.26133/NEA4,5.94,802,0,0,--,> 4000,
7879433,K02527.01,Kepler-1850 b,CONFIRMED,4325,71,2020AJ....159..280B,31.06,0.95,2019ApJS..244...21S,2,9,,,,413,753,,,,0.62,2022AJ....163..179P,1.39,0,0,1,Yes,> 4000,> 168
10064256,K02849.01,Kepler-1692 b,CONFIRMED,5220,96,2020AJ....159..280B,33.75,1.09,2021ApJS..255...17S,,,,,,410,724,,,,0.96,2020AJ....160..108B,5.96,0,0,0,--,> 4000,
8874090,K01404.01,Kepler-834 b,CONFIRMED,4530,82,2020AJ....159..280B,33.52,1.08,2019ApJS..244...21S,4,17,,,,409,727,,,,1.94,2022AJ....163..179P,13.32,1024,0,1,Yes,> 4000,> 190
8037145,K00520.02,Kepler-176 b,CONFIRMED,5139,93,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,9,9,,,,403,721,,,,1.43,2022AJ....163..179P,5.43,0,0,1,Yes,> 4000,> 489
8037145,K00520.01,Kepler-176 c,CONFIRMED,5139,93,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,9,9,,,,403,721,,,,2.33,2022AJ....163..179P,12.76,0,0,1,Yes,> 4000,> 489
8037145,K00520.03,Kepler-176 d,CONFIRMED,5139,93,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,9,9,,,,403,721,,,,2.14,2022AJ....163..179P,25.75,0,0,1,Yes,> 4000,> 489
8037145,K00520.04,Kepler-176 e,CONFIRMED,5139,93,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,9,9,,,,403,721,,,,1.27,2022AJ....163..179P,51.17,0,4,1,Yes,> 4000,> 489
10328458,K02214.01,Kepler-1146 b,CONFIRMED,4687,84,2020AJ....159..280B,34.70,1.14,2019ApJS..244...21S,10,18,,,,402,703,,,,1.28,2022AJ....163..179P,2.35,0,0,1,Yes,> 4000,> 210
6697756,K02798.01,Kepler-1351 b,CONFIRMED,4265,79,2020AJ....159..280B,30.63,0.93,2019ApJS..244...21S,-14,12,,,,388,749,,,,0.57,2022AJ....163..179P,0.92,0,0,1,Yes,> 4000,> 152
5786676,K00650.01,Kepler-1665 b,CONFIRMED,4965,80,2020AJ....159..280B,35.19,1.16,2021ApJS..255...17S,8,5,,,,376,699,,,,2.36,2022AJ....163..179P,11.95,0,0,1,Yes,> 4000,> 396
2438264,K00440.02,Kepler-156 b,CONFIRMED,4920,81,2020AJ....159..280B,35.43,1.17,2019ApJS..244...21S,5,16,,,,363,691,,,,2.18,2022AJ....163..179P,4.97,0,4,1,Yes,> 4000,> 331
2438264,K00440.01,Kepler-156 c,CONFIRMED,4920,81,2020AJ....159..280B,35.43,1.17,2019ApJS..244...21S,5,16,,,,363,691,,,,2.42,2022AJ....163..179P,15.91,0,0,1,Yes,> 4000,> 331
7960980,K02274.01,Kepler-1170 b,CONFIRMED,5134,97,2020AJ....159..280B,34.70,1.14,2021ApJS..255...17S,,,,,,361,706,,,,2.68,2020AJ....160..108B,9.99,512,0,0,--,> 4000,
9573685,K02057.01,Kepler-1074 b,CONFIRMED,4054,76,2020AJ....159..280B,29.79,0.89,2019ApJS..244...21S,10,9,,,,355,647,,,,1.19,2022AJ....163..179P,5.95,0,0,1,Yes,> 4000,> 108
10604592,K04447.01,Kepler-1957 b,CONFIRMED,4718,82,2020AJ....159..280B,35.43,1.17,2019ApJS..244...21S,4,13,,,,348,681,,,,0.77,2022AJ....163..179P,2.19,0,4,1,Yes,> 4000,> 252
12058204,K02218.01,Kepler-373 b,CONFIRMED,5711,108,2020AJ....159..280B,31.93,1.00,2021ApJS..255...17S,12,22,,,,340,596,,,,2.13,2020AJ....160..108B,5.54,512,0,1,Yes,> 4000,> 474
8164257,K02073.02,Kepler-357 b,CONFIRMED,4904,88,2020AJ....159..280B,36.02,1.20,2015ApJ...801....3M,-8,13,,,,316,668,,,,1.63,2022AJ....163..179P,6.48,4096,0,1,Yes,> 4000,> 396
8164257,K02073.03,Kepler-357 c,CONFIRMED,4904,88,2020AJ....159..280B,36.02,1.20,2015ApJ...801....3M,-8,13,,,,316,668,,,,1.96,2022AJ....163..179P,16.86,4096,0,1,Yes,> 4000,> 396
8164257,K02073.01,Kepler-357 d,CONFIRMED,4904,88,2020AJ....159..280B,36.02,1.20,2015ApJ...801....3M,-8,13,,,,316,668,,,,2.2,2022AJ....163..179P,49.5,4096,0,1,Yes,> 4000,> 396
5617854,K01588.01,Kepler-901 b,CONFIRMED,4183,78,2020AJ....159..280B,30.63,0.93,2019ApJS..244...21S,-8,15,,,,315,687,,,,1.4,2022AJ....163..179P,3.52,0,0,1,Yes,> 4000,> 136
4989057,K01923.01,Kepler-1017 b,CONFIRMED,5489,90,2020AJ....159..280B,33.52,1.08,2021ApJS..255...17S,3,11,,,,311,637,,,,1.85,2022AJ....163..179P,7.23,0,0,1,Yes,> 4000,> 743
10525049,K04252.01,Kepler-1948 b,CONFIRMED,4149,87,2020AJ....159..280B,30.63,0.93,2019ApJS..244...21S,2,15,,,,301,668,,,,0.72,10.26133/NEA4,15.57,640,0,1,Yes,> 4000,> 125
6383821,K01238.01,Kepler-797 b,CONFIRMED,5878,165,2020AJ....159..280B,31.40,0.97,SantosPrivComm,,,,,,297,613,,,,3.67,2020AJ....160..108B,27.07,514,0,0,--,> 4000,
9941066,K01584.01,Kepler-898 b,CONFIRMED,4242,82,2020AJ....159..280B,31.49,0.97,2019ApJS..244...21S,17,22,,,,299,695,,,,1.42,2022AJ....163..179P,5.87,0,0,1,Yes,> 4000,> 119
5106313,K02878.01,Kepler-1694 b,CONFIRMED,4917,85,2020AJ....159..280B,36.41,1.22,2019ApJS..244...21S,,,,,,288,650,,,,1.0,2020AJ....160..108B,3.9,0,0,0,--,> 4000,
10545066,K00337.01,Kepler-528 b,CONFIRMED,5955,111,2020AJ....159..280B,30.39,0.92,2021ApJS..255...17S,-2,10,,,,282,538,,,,2.28,2022AJ....163..179P,19.78,0,0,1,Yes,> 4000,> 628
7289577,K01974.01,Kepler-1780 b,CONFIRMED,5145,94,2020AJ....159..280B,35.68,1.18,2021ApJS..255...17S,5,14,,,,283,660,,,,3.09,2020AJ....160..108B,109.45,512,0,1,Yes,> 4000,> 489
5978170,K03140.01,Kepler-1910 b,CONFIRMED,4234,141,2019ApJS..244...21S,32.36,1.02,2019ApJS..244...21S,5,49,,,,281,738,,,,0.99,10.26133/NEA4,5.69,512,0,1,Yes,> 4000,> 107
5340878,K04199.01,Kepler-1566 b,CONFIRMED,5263,88,2020AJ....159..280B,35.10,1.15,2018MNRAS.474.2094A,8,19,,,,280,655,,,,0.73,2020AJ....160..108B,0.54,4096,0,1,Yes,> 4000,> 489
6149910,K02469.01,Kepler-1840 b,CONFIRMED,4898,88,2019ApJS..244...21S,36.68,1.23,2019ApJS..244...21S,-8,14,,,,272,637,,,,2.34,10.26133/NEA4,131.19,0,0,1,Yes,> 4000,> 387
9955598,K01925.01,Kepler-409 b,CONFIRMED,5375,90,2020AJ....159..280B,34.81,1.14,2021ApJS..255...17S,4,3,,,,262,628,,,,1.0,2022AJ....163..179P,68.96,0,4,1,Yes,> 4000,> 767
9044228,K01988.01,Kepler-1039 b,CONFIRMED,4573,75,2020AJ....159..280B,35.92,1.20,2021ApJS..255...17S,11,7,,,,256,629,,,,1.16,2022AJ....163..179P,0.93,0,0,1,Yes,> 4000,> 199
11046025,K01646.01,Kepler-1759 b,CONFIRMED,4783,82,2020AJ....159..280B,36.93,1.25,2019ApJS..244...21S,,,,,,256,621,,,,0.9,2020AJ....160..108B,3.72,0,0,0,--,> 4000,
7455287,K00886.01,Kepler-54 b,CONFIRMED,3854,80,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,17,31,,,,249,546,,,,1.91,2022AJ....163..179P,8.01,4,0,1,Yes,> 4000,> 74
7455287,K00886.02,Kepler-54 c,CONFIRMED,3854,80,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,17,31,,,,249,546,,,,1.46,2022AJ....163..179P,12.07,4,0,1,Yes,> 4000,> 74
7455287,K00886.03,Kepler-54 d,CONFIRMED,3854,80,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,17,31,,,,249,546,,,,1.46,2022AJ....163..179P,21.0,4,0,1,Yes,> 4000,> 74
5461440,K00504.01,Kepler-581 b,CONFIRMED,5747,117,2020AJ....159..280B,33.01,1.05,2021ApJS..255...17S,,,,,,247,547,,,,2.2,2020AJ....160..108B,40.61,0,0,0,--,> 4000,
8226994,K00906.03,Kepler-250 b,CONFIRMED,5000,86,2020AJ....159..280B,36.96,1.25,2015ApJ...801....3M,-12,22,,,,243,617,,,,0.98,2020AJ....160..108B,4.15,4096,0,1,Yes,> 4000,> 413
8226994,K00906.01,Kepler-250 c,CONFIRMED,5000,86,2020AJ....159..280B,36.96,1.25,2015ApJ...801....3M,-12,22,,,,243,617,,,,2.25,2020AJ....160..108B,7.16,4096,0,1,Yes,> 4000,> 413
8226994,K00906.02,Kepler-250 d,CONFIRMED,5000,86,2020AJ....159..280B,36.96,1.25,2015ApJ...801....3M,-12,22,,,,243,617,,,,2.22,2020AJ....160..108B,17.65,4096,0,1,Yes,> 4000,> 413
8826007,K03266.01,Kepler-1450 b,CONFIRMED,4459,75,2020AJ....159..280B,35.18,1.16,2019ApJS..244...21S,1,11,,,,238,622,,,,1.76,2022AJ....163..179P,54.51,0,4,1,Yes,> 4000,> 192
4043190,K01220.01,Kepler-796 b,CONFIRMED,5575,139,2020AJ....159..280B,34.44,1.12,2021ApJS..255...17S,9,7,,,,228,579,,,,3.17,2020AJ....160..108B,6.4,518,4,1,Yes,> 4000,> 734
8278371,K01150.01,Kepler-780 b,CONFIRMED,5722,110,2020AJ....159..280B,33.53,1.08,2021ApJS..255...17S,21,6,,,,226,531,,,,0.9,10.26133/NEA4,0.68,646,0,1,Yes,> 4000,> 592
2987027,K00197.01,Kepler-489 b,CONFIRMED,4977,89,2020AJ....159..280B,37.45,1.27,2019ApJS..244...21S,2,23,,,,222,594,,,,7.39,2022AJ....163..179P,17.28,0,0,1,Yes,> 4000,> 334
3351888,K00801.01,Kepler-685 b,CONFIRMED,5667,97,2020AJ....159..280B,33.99,1.10,2021ApJS..255...17S,,,,,,220,530,,,,8.55,2020AJ....160..108B,1.63,0,0,0,--,> 4000,
5978361,K00558.01,Kepler-1722 b,CONFIRMED,5564,102,2020AJ....159..280B,34.66,1.13,2021ApJS..255...17S,,,,,,217,552,,,,2.52,2020AJ....160..108B,9.18,256,0,0,--,> 4000,
6382217,K02036.02,Kepler-353 b,CONFIRMED,4097,81,2020AJ....159..280B,31.93,1.00,2019ApJS..244...21S,13,13,,,,210,558,,,,1.16,2022AJ....163..179P,5.8,0,0,1,Yes,> 4000,> 106
6382217,K02036.01,Kepler-353 c,CONFIRMED,4097,81,2020AJ....159..280B,31.93,1.00,2019ApJS..244...21S,13,13,,,,210,558,,,,1.74,2022AJ....163..179P,8.41,0,4,1,Yes,> 4000,> 106
9718066,K02287.01,Kepler-378 b,CONFIRMED,4620,72,2020AJ....159..280B,37.19,1.26,2019ApJS..244...21S,9,8,,,,210,576,,,,1.05,2020AJ....160..108B,16.09,0,4,1,Yes,> 4000,> 215
9718066,K02287.02,Kepler-378 c,CONFIRMED,4620,72,2020AJ....159..280B,37.19,1.26,2019ApJS..244...21S,9,8,,,,210,576,,,,0.84,2020AJ....160..108B,28.91,0,4,1,Yes,> 4000,> 215
7273277,K01979.01,Kepler-1035 b,CONFIRMED,5757,107,2020AJ....159..280B,33.73,1.09,2021ApJS..255...17S,34,10,,,,204,502,,,,1.38,10.26133/NEA4,2.71,640,4,1,Yes,> 4000,> 378
9177629,K02522.01,Kepler-1848 b,CONFIRMED,4766,75,2020AJ....159..280B,37.97,1.30,2019ApJS..244...21S,9,7,,,,204,566,,,,1.16,2022AJ....163..179P,5.6,0,0,1,Yes,> 4000,> 267
7220429,K01700.01,Kepler-931 b,CONFIRMED,5044,151,2019ApJS..244...21S,37.71,1.29,2019ApJS..244...21S,,,,,,202,571,,,,1.54,10.26133/NEA4,8.04,512,4,0,--,> 4000,
11701407,K02376.01,Kepler-1214 b,CONFIRMED,5113,95,2020AJ....159..280B,37.46,1.27,2021ApJS..255...17S,,,,,,201,572,,,,2.13,2020AJ....160..108B,18.83,0,0,0,--,> 4000,
5209845,K02883.01,Kepler-1378 b,CONFIRMED,4244,87,2020AJ....159..280B,33.52,1.08,2019ApJS..244...21S,25,14,,,,199,590,,,,1.78,2022AJ....163..179P,11.95,1024,0,1,Yes,> 4000,> 107
11923270,K00781.01,Kepler-676 b,CONFIRMED,3830,77,2020AJ....159..280B,36.17,1.21,2019ApJS..244...21S,-8,46,,,,189,468,,,,3.01,2022AJ....163..179P,11.6,0,0,1,Yes,> 4000,> 73
8242434,K01726.01,Kepler-942 b,CONFIRMED,4676,74,2020AJ....159..280B,38.24,1.31,2019ApJS..244...21S,2,6,,,,182,536,,,,2.06,2020AJ....160..108B,44.96,0,0,1,Yes,> 4000,> 261
10975146,K01300.01,Kepler-808 b,CONFIRMED,4572,86,2020AJ....159..280B,37.71,1.29,2019ApJS..244...21S,6,15,,,,180,539,,,,1.2,10.26133/NEA4,0.63,384,0,1,Yes,> 4000,> 199
5357545,K02219.01,Kepler-1809 b,CONFIRMED,4901,78,2019ApJS..244...21S,38.77,1.34,2019ApJS..244...21S,7,6,,,,177,530,,,,1.23,10.26133/NEA4,3.76,0,0,1,Yes,> 4000,> 358
12352520,K03094.01,Kepler-1904 b,CONFIRMED,3879,70,2020AJ....159..280B,35.68,1.18,2019ApJS..244...21S,-24,31,,,,176,478,,,,1.36,2022AJ....163..179P,4.58,4,0,1,Yes,> 4000,> 83
10922659,K03335.01,Kepler-1916 b,CONFIRMED,6055,119,2020AJ....159..280B,31.50,0.97,SantosPrivComm,,,,,,173,457,,,,2.4,2020AJ....160..108B,31.25,0,0,0,--,> 4000,
6425957,K00663.01,Kepler-205 b,CONFIRMED,4279,79,2020AJ....159..280B,34.71,1.14,2019ApJS..244...21S,8,8,,,,172,540,,,,1.49,2020AJ....160..108B,2.76,0,0,1,Yes,> 4000,> 150
6425957,K00663.02,Kepler-205 c,CONFIRMED,4279,79,2020AJ....159..280B,34.71,1.14,2019ApJS..244...21S,8,8,,,,172,540,,,,1.71,2020AJ....160..108B,20.31,0,0,1,Yes,> 4000,> 150
5735762,K00148.01,Kepler-48 b,CONFIRMED,5114,79,2020AJ....159..280B,38.35,1.32,2018MNRAS.474.2094A,10,3,,,,169,523,,,,1.8,2022AJ....163..179P,4.78,4096,0,1,Yes,> 4000,> 495
5735762,K00148.02,Kepler-48 c,CONFIRMED,5114,79,2020AJ....159..280B,38.35,1.32,2018MNRAS.474.2094A,10,3,,,,169,523,,,,2.55,2022AJ....163..179P,9.67,4096,0,1,Yes,> 4000,> 495
5735762,K00148.03,Kepler-48 d,CONFIRMED,5114,79,2020AJ....159..280B,38.35,1.32,2018MNRAS.474.2094A,10,3,,,,169,523,,,,1.96,2022AJ....163..179P,42.9,4096,0,1,Yes,> 4000,> 495
10388286,K00596.01,Kepler-617 b,CONFIRMED,3827,79,2020AJ....159..280B,36.93,1.25,2019ApJS..244...21S,24,20,,,,167,440,,,,1.44,2022AJ....163..179P,1.68,4,0,1,Yes,> 4000,> 69
10022908,K01586.01,Kepler-900 b,CONFIRMED,4684,80,2020AJ....159..280B,38.78,1.34,2019ApJS..244...21S,-19,32,,,,166,511,,,,1.69,2022AJ....163..179P,6.99,0,0,1,Yes,> 4000,> 215
11129738,K01427.01,Kepler-844 b,CONFIRMED,4201,80,2020AJ....159..280B,33.98,1.10,2019ApJS..244...21S,17,23,,,,162,519,,,,1.54,2022AJ....163..179P,2.61,0,4,1,Yes,> 4000,> 112
3338885,K01845.01,Kepler-975 b,CONFIRMED,4839,75,2020AJ....159..280B,39.31,1.37,2021ApJS..255...17S,13,19,,,,161,503,,,,1.62,2022AJ....163..179P,1.97,0,4,1,Yes,> 4000,> 247
3338885,K01845.02,Kepler-975 c,CONFIRMED,4839,75,2020AJ....159..280B,39.31,1.37,2021ApJS..255...17S,13,19,,,,161,503,,,,2.24,2022AJ....163..179P,5.06,0,4,1,Yes,> 4000,> 247
10730070,K04335.01,Kepler-1590 b,CONFIRMED,5877,102,2020AJ....159..280B,33.92,1.10,2021ApJS..255...17S,-1,7,,,,155,431,,,,0.95,2022AJ....163..179P,7.62,0,0,1,Yes,> 4000,> 758
11194032,K00348.01,Kepler-533 b,CONFIRMED,4609,71,2020AJ....159..280B,38.77,1.34,2019ApJS..244...21S,3,5,,,,155,492,,,,3.04,2022AJ....163..179P,28.51,0,0,1,Yes,> 4000,> 236
12785320,K00298.01,Kepler-515 b,CONFIRMED,5250,105,2021ApJS..255...17S,38.23,1.31,2021ApJS..255...17S,-1,9,,,,154,498,,,,1.5,10.26133/NEA4,19.96,256,4,1,Yes,> 4000,> 663
5005121,K02237.01,Kepler-1811 b,CONFIRMED,5720,111,2020AJ....159..280B,35.37,1.17,2021ApJS..255...17S,,,,,,152,449,,,,2.82,2020AJ....160..108B,76.42,512,0,0,--,> 4000,
9221517,K02281.01,Kepler-1173 b,CONFIRMED,4934,75,2020AJ....159..280B,39.59,1.38,2019ApJS..244...21S,7,12,,,,152,487,,,,0.82,2022AJ....163..179P,0.77,0,0,1,Yes,> 4000,> 349
11853255,K00778.01,Kepler-674 b,CONFIRMED,4255,82,2020AJ....159..280B,35.19,1.16,2019ApJS..244...21S,22,17,,,,151,502,,,,1.87,2022AJ....163..179P,2.24,0,4,1,Yes,> 4000,> 116
8120608,K00571.03,Kepler-186 b,CONFIRMED,4023,62,2020AJ....159..280B,33.75,1.09,2019ApJS..244...21S,11,18,,,,151,457,,,,1.19,2022AJ....163..179P,3.89,0,0,1,Yes,> 4000,> 97
8120608,K00571.01,Kepler-186 c,CONFIRMED,4023,62,2020AJ....159..280B,33.75,1.09,2019ApJS..244...21S,11,18,,,,151,457,,,,1.41,2022AJ....163..179P,7.27,0,0,1,Yes,> 4000,> 97
8120608,K00571.02,Kepler-186 d,CONFIRMED,4023,62,2020AJ....159..280B,33.75,1.09,2019ApJS..244...21S,11,18,,,,151,457,,,,1.56,2022AJ....163..179P,13.34,0,0,1,Yes,> 4000,> 97
8120608,K00571.04,Kepler-186 e,CONFIRMED,4023,62,2020AJ....159..280B,33.75,1.09,2019ApJS..244...21S,11,18,,,,151,457,,,,1.42,2022AJ....163..179P,22.41,0,0,1,Yes,> 4000,> 97
6497146,K03284.01,Kepler-438 b,CONFIRMED,3957,85,2020AJ....159..280B,35.88,1.19,SantosPrivComm,-8,46,,,,146,459,,,,0.97,10.26133/NEA4,35.23,384,0,1,Yes,> 4000,> 83
7135852,K00875.01,Kepler-1729 b,CONFIRMED,4548,82,2020AJ....159..280B,38.77,1.34,2019ApJS..244...21S,10,12,,,,145,477,,,,3.63,2022AJ....163..179P,4.22,0,0,1,Yes,> 4000,> 188
11401182,K01428.01,Kepler-845 b,CONFIRMED,4815,83,2020AJ....159..280B,40.42,1.42,2019ApJS..244...21S,-11,9,,,,133,448,,,,1.58,2022AJ....163..179P,0.93,0,0,1,Yes,> 4000,> 365
9787239,K00952.01,Kepler-32 b,CONFIRMED,3931,77,2020AJ....159..280B,36.94,1.25,2019ApJS..244...21S,21,24,,,,132,421,,,,2.24,2022AJ....163..179P,5.9,0,0,1,Yes,> 4000,> 77
9787239,K00952.02,Kepler-32 c,CONFIRMED,3931,77,2020AJ....159..280B,36.94,1.25,2019ApJS..244...21S,21,24,,,,132,421,,,,2.13,2022AJ....163..179P,8.75,0,0,1,Yes,> 4000,> 77
9787239,K00952.03,Kepler-32 d,CONFIRMED,3931,77,2020AJ....159..280B,36.94,1.25,2019ApJS..244...21S,21,24,,,,132,421,,,,2.52,2022AJ....163..179P,22.78,0,0,1,Yes,> 4000,> 77
9787239,K00952.04,Kepler-32 e,CONFIRMED,3931,77,2020AJ....159..280B,36.94,1.25,2019ApJS..244...21S,21,24,,,,132,421,,,,1.43,2022AJ....163..179P,2.9,0,0,1,Yes,> 4000,> 77
9787239,K00952.05,Kepler-32 f,CONFIRMED,3931,77,2020AJ....159..280B,36.94,1.25,2019ApJS..244...21S,21,24,,,,132,421,,,,2.08,2022AJ....163..179P,0.74,0,0,1,Yes,> 4000,> 77
9875711,K00956.01,Kepler-742 b,CONFIRMED,4550,76,2020AJ....159..280B,39.59,1.38,2019ApJS..244...21S,35,16,,,,127,438,,,,3.12,2022AJ....163..179P,8.36,1024,0,1,Yes,> 4000,> 121
11192235,K02329.01,Kepler-1826 b,CONFIRMED,4099,69,2020AJ....159..280B,34.46,1.12,2019ApJS..244...21S,13,20,,,,125,416,,,,1.36,2022AJ....163..179P,1.62,0,4,1,Yes,> 4000,> 101
11752906,K00253.01,Kepler-2000 b,CONFIRMED,3990,100,2020AJ....159..280B,37.71,1.29,2019ApJS..244...21S,11,30,,,,123,403,,,,3.18,2022AJ....163..179P,6.38,0,0,1,Yes,> 4000,> 87
11752906,K00253.02,Kepler-2000 c,CONFIRMED,3990,100,2020AJ....159..280B,37.71,1.29,2019ApJS..244...21S,11,30,,,,123,403,,,,1.83,2022AJ....163..179P,20.62,0,0,1,Yes,> 4000,> 87
7877978,K02760.01,Kepler-1874 b,CONFIRMED,4701,84,2019ApJS..244...21S,40.70,1.44,2019ApJS..244...21S,1,17,,,,123,425,,,,2.69,10.26133/NEA4,56.57,640,4,1,Yes,> 4000,> 244
3444588,K01202.01,Kepler-787 b,CONFIRMED,4248,80,2020AJ....159..280B,36.43,1.22,2019ApJS..244...21S,28,18,,,,123,438,,,,1.34,2022AJ....163..179P,0.93,0,0,1,Yes,> 4000,> 103
7810483,K01943.01,Kepler-1676 b,CONFIRMED,6165,129,2020AJ....159..280B,32.40,1.02,2021ApJS..255...17S,,,,,,120,383,,,,3.09,10.26133/NEA4,29.92,900,0,0,--,> 4000,
5686174,K00610.01,Kepler-622 b,CONFIRMED,4217,72,2020AJ....159..280B,36.18,1.21,2019ApJS..244...21S,24,21,,,,115,415,,,,2.08,2022AJ....163..179P,14.28,0,0,1,Yes,> 4000,> 106
4139816,K00812.01,Kepler-235 b,CONFIRMED,4293,90,2020AJ....159..280B,38.77,1.34,2019ApJS..244...21S,7,31,,,,102,386,,,,2.48,2022AJ....163..179P,3.34,0,0,1,Yes,> 4000,> 130
4139816,K00812.04,Kepler-235 c,CONFIRMED,4293,90,2020AJ....159..280B,38.77,1.34,2019ApJS..244...21S,7,31,,,,102,386,,,,1.4,2022AJ....163..179P,7.83,0,0,1,Yes,> 4000,> 130
4139816,K00812.02,Kepler-235 d,CONFIRMED,4293,90,2020AJ....159..280B,38.77,1.34,2019ApJS..244...21S,7,31,,,,102,386,,,,2.36,2022AJ....163..179P,20.06,0,0,1,Yes,> 4000,> 130
4139816,K00812.03,Kepler-235 e,CONFIRMED,4293,90,2020AJ....159..280B,38.77,1.34,2019ApJS..244...21S,7,31,,,,102,386,,,,2.29,2022AJ....163..179P,46.18,0,0,1,Yes,> 4000,> 130
8481129,K02402.01,Kepler-1223 b,CONFIRMED,4725,77,2020AJ....159..280B,42.43,1.52,2019ApJS..244...21S,11,8,,,,97,362,,,,1.24,2022AJ....163..179P,16.3,0,4,1,Yes,> 4000,> 241
9475552,K02694.01,Kepler-1315 b,CONFIRMED,4638,74,2020AJ....159..280B,42.13,1.51,2019ApJS..244...21S,4,26,,,,96,360,,,,1.34,2022AJ....163..179P,0.84,0,0,1,Yes,> 4000,> 194
9475552,K02694.02,Kepler-1315 c,CONFIRMED,4638,74,2020AJ....159..280B,42.13,1.51,2019ApJS..244...21S,4,26,,,,96,360,,,,1.45,2022AJ....163..179P,6.57,0,0,1,Yes,> 4000,> 194
7046804,K00205.01,Kepler-492 b,CONFIRMED,5373,104,2020AJ....159..280B,40.70,1.44,2021ApJS..255...17S,,,,,,94,355,,,,8.6,2020AJ....160..108B,11.72,1024,0,0,--,> 4000,
5629538,K02345.01,Kepler-1201 b,CONFIRMED,6001,110,2020AJ....159..280B,35.88,1.19,2021ApJS..255...17S,,,,,,88,312,,,,1.93,2020AJ....160..108B,15.19,0,4,0,--,> 4000,
10340423,K00736.02,Kepler-225 b,CONFIRMED,4330,84,2020AJ....159..280B,40.42,1.42,2019ApJS..244...21S,-8,21,,,,87,340,,,,1.71,2022AJ....163..179P,6.74,0,0,1,Yes,> 4000,> 155
10340423,K00736.01,Kepler-225 c,CONFIRMED,4330,84,2020AJ....159..280B,40.42,1.42,2019ApJS..244...21S,-8,21,,,,87,340,,,,2.72,2022AJ....163..179P,18.79,0,0,1,Yes,> 4000,> 155
10718726,K00600.01,Kepler-618 b,CONFIRMED,5931,116,2020AJ....159..280B,37.14,1.26,2021ApJS..255...17S,-16,18,,,,83,302,,,,2.36,2020AJ....160..108B,3.6,512,0,1,Yes,> 4000,> 606
8742590,K01281.01,Kepler-1742 b,CONFIRMED,5647,98,2020AJ....159..280B,39.57,1.38,2021ApJS..255...17S,,,,,,81,305,,,,1.88,2020AJ....160..108B,49.48,0,0,0,--,> 4000,
8570333,K02436.01,Kepler-1237 b,CONFIRMED,5167,104,2020AJ....159..280B,43.32,1.57,2021ApJS..255...17S,,,,,,81,320,,,,2.55,2020AJ....160..108B,84.57,0,0,0,--,> 4000,
5084942,K00161.01,Kepler-475 b,CONFIRMED,4773,71,2020AJ....159..280B,44.23,1.61,2019ApJS..244...21S,9,16,,,,79,311,,,,2.39,2022AJ....163..179P,3.11,0,0,1,Yes,> 4000,> 247
8247771,K02344.01,Kepler-1200 b,CONFIRMED,4564,84,2020AJ....159..280B,44.22,1.61,2019ApJS..244...21S,5,17,,,,72,292,,,,1.11,2022AJ....163..179P,1.12,0,0,1,Yes,> 4000,> 197
5357901,K00188.01,Kepler-425 b,CONFIRMED,5139,87,2020AJ....159..280B,44.53,1.63,2019ApJS..244...21S,,,,,,72,291,,,,10.27,2020AJ....160..108B,3.8,0,0,0,--,> 4000,
7871954,K01515.01,Kepler-303 b,CONFIRMED,4241,71,2020AJ....159..280B,40.69,1.43,2019ApJS..244...21S,5,16,,,,70,285,,,,1.08,2022AJ....163..179P,1.94,0,0,1,Yes,> 4000,> 140
7871954,K01515.02,Kepler-303 c,CONFIRMED,4241,71,2020AJ....159..280B,40.69,1.43,2019ApJS..244...21S,5,16,,,,70,285,,,,1.34,2022AJ....163..179P,7.06,0,4,1,Yes,> 4000,> 140
10118816,K01085.01,Kepler-1735 b,CONFIRMED,4074,71,2020AJ....159..280B,39.86,1.39,2019ApJS..244...21S,16,31,,,,65,263,,,,0.97,2022AJ....163..179P,7.72,0,0,1,Yes,> 4000,> 91
9837661,K02715.01,Kepler-1321 b,CONFIRMED,4119,96,2020AJ....159..280B,43.02,1.55,2019ApJS..244...21S,,,,,,63,243,,,,5.41,2020AJ....160..108B,11.13,512,0,0,--,> 4000,
9837661,K02715.02,Kepler-1321 c,CONFIRMED,4119,96,2020AJ....159..280B,43.02,1.55,2019ApJS..244...21S,,,,,,63,243,,,,2.82,2020AJ....160..108B,2.23,512,0,0,--,> 4000,
9837661,K02715.03,Kepler-1321 d,CONFIRMED,4119,96,2020AJ....159..280B,43.02,1.55,2019ApJS..244...21S,,,,,,63,243,,,,2.38,2020AJ....160..108B,5.72,512,0,0,--,> 4000,
6761777,K04571.01,Kepler-1615 b,CONFIRMED,5907,106,2020AJ....159..280B,40.37,1.42,2021ApJS..255...17S,,,,,,54,219,,,,3.05,2020AJ....160..108B,47.31,1542,4,0,--,> 4000,
11718389,K04444.01,Kepler-1956 b,CONFIRMED,4132,60,2020AJ....159..280B,40.42,1.42,2019ApJS..244...21S,5,24,,,,54,228,,,,0.99,2022AJ....163..179P,5.94,1024,0,1,Yes,> 4000,> 111
10386984,K00739.01,Kepler-658 b,CONFIRMED,4199,58,2020AJ....159..280B,42.14,1.51,2019ApJS..244...21S,17,17,,,,54,228,,,,1.82,2022AJ....163..179P,1.29,0,0,1,Yes,> 4000,> 113
10350571,K01175.01,Kepler-784 b,CONFIRMED,5649,121,2020AJ....159..280B,44.79,1.64,2021ApJS..255...17S,41,3,,,,47,203,,,,3.43,2020AJ....160..108B,31.59,518,0,1,Yes,> 4000,> 331
10350571,K01175.02,Kepler-784 c,CONFIRMED,5649,121,2020AJ....159..280B,44.79,1.64,2021ApJS..255...17S,41,3,,,,47,203,,,,2.98,2020AJ....160..108B,17.16,518,0,1,Yes,> 4000,> 331
7673841,K02585.01,Kepler-392 b,CONFIRMED,6176,122,2020AJ....159..280B,nan,nan,,-40,9,,,,,,,,,0.97,2022AJ....163..179P,5.34,0,0,1,--,,> 13
10094670,K01984.01,Kepler-1677 b,CONFIRMED,6477,108,2020AJ....159..280B,13.28,0.13,2021ApJS..255...17S,51,3,,,,,,,,,2.3,2022AJ....163..179P,22.06,1,4,1,--,,> 26
11656246,K01532.01,Kepler-885 b,CONFIRMED,6403,124,2020AJ....159..280B,10.33,0.10,2015ApJ...801....3M,53,4,,,,,,,,,2.21,2022AJ....163..179P,18.11,4101,4,1,--,,> 29
9347899,K00935.01,Kepler-31 b,CONFIRMED,6436,124,2020AJ....159..280B,nan,nan,,59,45,,,,,,,,,5.32,2020AJ....160..108B,20.86,1,0,1,--,,> 34
9347899,K00935.02,Kepler-31 c,CONFIRMED,6436,124,2020AJ....159..280B,nan,nan,,59,45,,,,,,,,,5.06,2020AJ....160..108B,42.63,1,0,1,--,,> 34
9347899,K00935.03,Kepler-31 d,CONFIRMED,6436,124,2020AJ....159..280B,nan,nan,,59,45,,,,,,,,,3.88,2020AJ....160..108B,87.65,1,0,1,--,,> 34
4548098,K04157.01,Kepler-1982 b,CONFIRMED,6340,122,2020AJ....159..280B,5.92,0.06,2021ApJS..255...17S,53,3,,,,,,,,,0.86,2022AJ....163..179P,3.82,5,0,1,--,,> 36
10264660,K00098.01,Kepler-14 b,CONFIRMED,6372,,2017ApJS..229...30M,nan,nan,,50,3,,,,,,,,,9.86,10.26133/NEA4,6.79,802,0,1,--,,> 37
4138951,K02866.01,Kepler-1373 b,CONFIRMED,6490,130,2020AJ....159..280B,nan,nan,,-21,8,,,,,,,,,0.89,10.26133/NEA4,1.29,135,0,1,--,,> 39
8191672,K00018.01,Kepler-5 b,CONFIRMED,6403,140,2020AJ....159..280B,nan,nan,,48,1,,,,,,,,,14.88,2022AJ....163..179P,3.55,519,0,1,--,,> 39
2854914,K01113.01,Kepler-268 b,CONFIRMED,6320,120,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,2.57,2022AJ....163..179P,25.93,1,0,1,--,,> 45
2854914,K01113.02,Kepler-268 c,CONFIRMED,6320,120,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,2.83,2022AJ....163..179P,83.45,1,0,1,--,,> 45
7175184,K00369.01,Kepler-144 b,CONFIRMED,6423,114,2020AJ....159..280B,8.10,0.08,2021ApJS..255...17S,44,3,,,,,,,,,1.27,2022AJ....163..179P,5.89,1,0,1,--,,> 46
7175184,K00369.02,Kepler-144 c,CONFIRMED,6423,114,2020AJ....159..280B,8.10,0.08,2021ApJS..255...17S,44,3,,,,,,,,,1.27,2022AJ....163..179P,10.1,1,0,1,--,,> 46
5124667,K01822.01,Kepler-1672 b,CONFIRMED,6463,108,2020AJ....159..280B,10.70,0.11,2021ApJS..255...17S,42,3,,,,,,,,,2.73,2022AJ....163..179P,150.88,1,0,1,--,,> 46
6291837,K00308.01,Kepler-1715 b,CONFIRMED,6277,133,2020AJ....159..280B,5.69,0.06,2021ApJS..255...17S,52,4,,,,,,,,,3.72,10.26133/NEA4,35.6,133,4,1,--,,> 46
8561063,K00961.01,Kepler-42 b,CONFIRMED,3428,52,2020AJ....159..280B,nan,nan,,-128,92,,,,,,,,,0.91,2020AJ....160..108B,1.21,517,4,1,--,,> 47
8561063,K00961.02,Kepler-42 c,CONFIRMED,3428,52,2020AJ....159..280B,nan,nan,,-128,92,,,,,,,,,0.88,2020AJ....160..108B,0.45,517,4,1,--,,> 47
8561063,K00961.03,Kepler-42 d,CONFIRMED,3428,52,2020AJ....159..280B,nan,nan,,-128,92,,,,,,,,,0.77,2020AJ....160..108B,1.87,517,0,1,--,,> 47
11342416,K02366.01,Kepler-1209 b,CONFIRMED,6381,120,2020AJ....159..280B,9.39,0.09,2018MNRAS.474.2094A,46,5,,,,,,,,,1.33,2022AJ....163..179P,25.37,4097,4,1,--,,> 47
6444896,K03138.01,Kepler-1649 b,CONFIRMED,3396,66,2020AJ....159..280B,nan,nan,,-107,90,,,,,,,,,0.97,2020AJ....160..108B,8.69,1541,0,1,--,,> 47
12206313,K02714.01,Kepler-401 b,CONFIRMED,6256,125,2020AJ....159..280B,nan,nan,,52,3,,,,,,,,,2.32,2022AJ....163..179P,14.38,7,0,1,--,,> 50
12206313,K02714.02,Kepler-401 c,CONFIRMED,6256,125,2020AJ....159..280B,nan,nan,,52,3,,,,,,,,,2.83,2022AJ....163..179P,47.32,7,0,1,--,,> 50
12206313,K02714.03,Kepler-401 d,CONFIRMED,6256,125,2020AJ....159..280B,nan,nan,,52,3,,,,,,,,,2.96,2022AJ....163..179P,184.26,7,4,1,--,,> 50
6026924,K04276.01,Kepler-1580 b,CONFIRMED,6374,126,2020AJ....159..280B,15.82,0.19,2021ApJS..255...17S,45,4,,,,,,,,,2.57,2022AJ....163..179P,56.64,519,0,1,--,,> 51
7831264,K00171.01,Kepler-116 b,CONFIRMED,6452,124,2020AJ....159..280B,8.83,0.09,2018MNRAS.474.2094A,40,3,,,,,,,,,3.18,2022AJ....163..179P,5.97,5125,0,1,--,,> 56
7831264,K00171.02,Kepler-116 c,CONFIRMED,6452,124,2020AJ....159..280B,8.83,0.09,2018MNRAS.474.2094A,40,3,,,,,,,,,2.23,2022AJ....163..179P,13.07,5125,0,1,--,,> 56
11497958,K01422.03,Kepler-296 b,CONFIRMED,3526,,2017ApJS..229...30M,nan,nan,,-8,57,,,,,,,,,1.14,10.26133/NEA4,10.86,134,0,1,--,,> 56
11497958,K01422.01,Kepler-296 c,CONFIRMED,3526,,2017ApJS..229...30M,nan,nan,,-8,57,,,,,,,,,1.38,10.26133/NEA4,5.84,134,0,1,--,,> 56
11497958,K01422.02,Kepler-296 d,CONFIRMED,3526,,2017ApJS..229...30M,nan,nan,,-8,57,,,,,,,,,1.52,10.26133/NEA4,19.85,134,0,1,--,,> 56
11497958,K01422.05,Kepler-296 e,CONFIRMED,3526,,2017ApJS..229...30M,nan,nan,,-8,57,,,,,,,,,1.06,10.26133/NEA4,34.14,134,0,1,--,,> 56
9965439,K00722.01,Kepler-655 b,CONFIRMED,6380,140,2020AJ....159..280B,nan,nan,,43,4,,,,,,,,,2.6,2022AJ....163..179P,46.41,1,0,1,--,,> 57
8845205,K00463.01,Kepler-560 b,CONFIRMED,3691,61,2020AJ....159..280B,nan,nan,,-104,80,,,,,,,,,2.2,2020AJ....160..108B,18.48,5,0,1,--,,> 59
7350067,K06863.01,Kepler-1646 b,CONFIRMED,3482,91,2020AJ....159..280B,3.450,0.035,2019ApJS..244...21S,22,20,,,,,,,,,1.84,2020AJ....160..108B,4.49,2053,0,1,--,,> 60
11453592,K02705.01,Kepler-1319 b,CONFIRMED,3663,71,2020AJ....159..280B,43.62,1.58,2019ApJS..244...21S,26,20,,,,,,,,,1.26,2022AJ....163..179P,2.89,5,4,1,--,,> 61
6716545,K02906.01,Kepler-1383 b,CONFIRMED,6499,145,2020AJ....159..280B,nan,nan,,35,4,,,,,,,,,1.48,2022AJ....163..179P,13.91,7,0,1,--,,> 61
7304449,K01702.01,Kepler-1650 b,CONFIRMED,3535,79,2020AJ....159..280B,nan,nan,,13,33,,,,,,,,,1.34,2020AJ....160..108B,1.54,5,4,1,--,,> 62
9467404,K02717.01,Kepler-1323 b,CONFIRMED,6378,117,2020AJ....159..280B,nan,nan,,42,1,,,,,,,,,1.31,2022AJ....163..179P,0.93,1,0,1,--,,> 62
10905746,K01725.01,Kepler-1651 b,CONFIRMED,3609,,2017ApJS..229...30M,nan,nan,,23,24,,,,,,,,,1.6,10.26133/NEA4,9.88,1030,0,1,--,,> 62
11768142,K02626.01,Kepler-1652 b,CONFIRMED,3554,80,2019ApJS..244...21S,31.92,1.00,2019ApJS..244...21S,15,32,,,,,,,,,1.58,10.26133/NEA4,38.1,513,4,1,--,,> 62
5531953,K01681.02,Kepler-1984 b,CONFIRMED,3638,,2017ApJS..229...30M,nan,nan,,15,38,,,,,,,,,6.81,10.26133/NEA4,1.99,514,4,1,--,,> 63
3426367,K02662.01,Kepler-1308 b,CONFIRMED,3631,70,2020AJ....159..280B,33.06,1.05,2019ApJS..244...21S,16,34,,,,,,,,,0.76,2022AJ....163..179P,2.1,5,4,1,--,,> 64
8972058,K00159.02,Kepler-115 b,CONFIRMED,6204,112,2020AJ....159..280B,13.83,0.14,2018MNRAS.474.2094A,51,4,,,,,,,,,0.99,2022AJ....163..179P,2.4,4097,4,1,--,,> 64
8972058,K00159.01,Kepler-115 c,CONFIRMED,6204,112,2020AJ....159..280B,13.83,0.14,2018MNRAS.474.2094A,51,4,,,,,,,,,2.45,2022AJ....163..179P,8.99,4097,0,1,--,,> 64
7673192,K02722.03,Kepler-402 b,CONFIRMED,6248,108,2020AJ....159..280B,9.10,0.09,2021ApJS..255...17S,49,6,,,,,,,,,1.11,2022AJ....163..179P,4.03,1,0,1,--,,> 64
7673192,K02722.01,Kepler-402 c,CONFIRMED,6248,108,2020AJ....159..280B,9.10,0.09,2021ApJS..255...17S,49,6,,,,,,,,,1.26,2022AJ....163..179P,6.12,1,0,1,--,,> 64
7673192,K02722.04,Kepler-402 d,CONFIRMED,6248,108,2020AJ....159..280B,9.10,0.09,2021ApJS..255...17S,49,6,,,,,,,,,1.17,2022AJ....163..179P,8.92,1,0,1,--,,> 64
7673192,K02722.02,Kepler-402 e,CONFIRMED,6248,108,2020AJ....159..280B,9.10,0.09,2021ApJS..255...17S,49,6,,,,,,,,,1.29,2022AJ....163..179P,11.24,1,0,1,--,,> 64
9390653,K00249.01,Kepler-504 b,CONFIRMED,3690,68,2020AJ....159..280B,nan,nan,,21,24,,,,,,,,,1.77,2022AJ....163..179P,9.55,5,0,1,--,,> 66
4913852,K00818.01,Kepler-691 b,CONFIRMED,3752,79,2020AJ....159..280B,33.75,1.09,2019ApJS..244...21S,-8,54,,,,,,,,,2.25,2022AJ....163..179P,8.11,5,0,1,--,,> 66
7907423,K00899.02,Kepler-249 b,CONFIRMED,3765,79,2020AJ....159..280B,36.17,1.21,2019ApJS..244...21S,-8,56,,,,,,,,,1.15,2022AJ....163..179P,3.31,1029,0,1,--,,> 67
7907423,K00899.01,Kepler-249 c,CONFIRMED,3765,79,2020AJ....159..280B,36.17,1.21,2019ApJS..244...21S,-8,56,,,,,,,,,1.45,2022AJ....163..179P,7.11,1029,0,1,--,,> 67
7907423,K00899.03,Kepler-249 d,CONFIRMED,3765,79,2020AJ....159..280B,36.17,1.21,2019ApJS..244...21S,-8,56,,,,,,,,,1.4,2022AJ....163..179P,15.37,1029,0,1,--,,> 67
11348997,K02090.01,Kepler-1089 b,CONFIRMED,3738,72,2020AJ....159..280B,36.17,1.21,2019ApJS..244...21S,18,30,,,,,,,,,1.67,2022AJ....163..179P,5.13,1,0,1,--,,> 67
3447722,K01198.02,Kepler-275 b,CONFIRMED,6210,152,2020AJ....159..280B,nan,nan,,43,39,,,,,,,,,2.33,2020AJ....160..108B,10.3,1029,0,1,--,,> 67
3447722,K01198.01,Kepler-275 c,CONFIRMED,6210,152,2020AJ....159..280B,nan,nan,,43,39,,,,,,,,,3.63,2020AJ....160..108B,16.09,1029,0,1,--,,> 67
3447722,K01198.03,Kepler-275 d,CONFIRMED,6210,152,2020AJ....159..280B,nan,nan,,43,39,,,,,,,,,3.2,2020AJ....160..108B,35.68,1029,0,1,--,,> 67
11666881,K00167.01,Kepler-480 b,CONFIRMED,6358,126,2020AJ....159..280B,nan,nan,,41,3,,,,,,,,,2.96,2022AJ....163..179P,4.92,5,0,1,--,,> 67
9388479,K00936.01,Kepler-732 b,CONFIRMED,3699,70,2020AJ....159..280B,34.46,1.12,2019ApJS..244...21S,19,24,,,,,,,,,2.46,2022AJ....163..179P,9.47,5,0,1,--,,> 67
9388479,K00936.02,Kepler-732 c,CONFIRMED,3699,70,2020AJ....159..280B,34.46,1.12,2019ApJS..244...21S,19,24,,,,,,,,,1.42,2020AJ....160..108B,0.89,5,0,1,--,,> 67
7870390,K00898.01,Kepler-83 b,CONFIRMED,4163,58,2020AJ....159..280B,nan,nan,,45,21,,,,,,,,,2.72,2022AJ....163..179P,9.77,0,0,1,--,,> 67
7870390,K00898.03,Kepler-83 c,CONFIRMED,4163,58,2020AJ....159..280B,nan,nan,,45,21,,,,,,,,,2.36,2022AJ....163..179P,20.09,0,4,1,--,,> 67
7870390,K00898.02,Kepler-83 d,CONFIRMED,4163,58,2020AJ....159..280B,nan,nan,,45,21,,,,,,,,,2.01,2022AJ....163..179P,5.17,0,0,1,--,,> 67
5350244,K02555.01,Kepler-1276 b,CONFIRMED,6355,108,2020AJ....159..280B,8.43,0.08,2021ApJS..255...17S,41,4,,,,,,,,,1.04,2022AJ....163..179P,12.57,1,0,1,--,,> 68
3642289,K00301.01,Kepler-135 b,CONFIRMED,6195,135,2020AJ....159..280B,nan,nan,,50,5,,,,,,,,,2.02,2022AJ....163..179P,6.0,516,4,1,--,,> 70
3642289,K00301.02,Kepler-135 c,CONFIRMED,6195,135,2020AJ....159..280B,nan,nan,,50,5,,,,,,,,,1.23,2022AJ....163..179P,11.45,516,4,1,--,,> 70
8651389,K01754.01,Kepler-1768 b,CONFIRMED,6268,124,2020AJ....159..280B,7.90,0.08,2021ApJS..255...17S,46,3,,,,,,,,,1.88,2022AJ....163..179P,15.14,1,0,1,--,,> 71
6435936,K00854.01,Kepler-705 b,CONFIRMED,3686,69,2020AJ....159..280B,19.93,0.40,2019ApJS..244...21S,11,25,,,,,,,,,2.23,2022AJ....163..179P,56.06,5,0,1,--,,> 71
5080636,K01843.01,Kepler-974 b,CONFIRMED,3701,73,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,12,26,,,,,,,,,1.39,2022AJ....163..179P,4.19,5,4,1,--,,> 71
1873513,K04928.01,Kepler-1624 b,CONFIRMED,3819,78,2020AJ....159..280B,nan,nan,,16,30,,,,,,,,,6.56,2022AJ....163..179P,3.29,4,0,1,--,,> 73
6125481,K00659.01,Kepler-637 b,CONFIRMED,6258,126,2020AJ....159..280B,7.54,0.08,2018MNRAS.474.2094A,46,4,,,,,,,,,2.27,2022AJ....163..179P,23.21,4101,0,1,--,,> 73
9458613,K00707.05,Kepler-33 b,CONFIRMED,6183,130,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,1.79,2022AJ....163..179P,5.67,518,0,1,--,,> 74
9458613,K00707.04,Kepler-33 c,CONFIRMED,6183,130,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,2.73,2022AJ....163..179P,13.18,518,0,1,--,,> 74
9458613,K00707.01,Kepler-33 d,CONFIRMED,6183,130,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,4.59,2022AJ....163..179P,21.78,518,0,1,--,,> 74
9458613,K00707.03,Kepler-33 e,CONFIRMED,6183,130,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,3.45,2022AJ....163..179P,31.78,518,0,1,--,,> 74
9458613,K00707.02,Kepler-33 f,CONFIRMED,6183,130,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,3.8,2022AJ....163..179P,41.03,518,0,1,--,,> 74
12600735,K00548.01,Kepler-596 b,CONFIRMED,6173,119,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,3.35,2022AJ....163..179P,21.3,512,0,1,--,,> 75
4741126,K01534.01,Kepler-887 b,CONFIRMED,6369,132,2020AJ....159..280B,nan,nan,,39,4,,,,,,,,,1.91,2022AJ....163..179P,20.42,5,0,1,--,,> 75
4741126,K01534.02,Kepler-887 c,CONFIRMED,6369,132,2020AJ....159..280B,nan,nan,,39,4,,,,,,,,,1.17,2022AJ....163..179P,7.64,5,0,1,--,,> 75
11187837,K00252.01,Kepler-1663 b,CONFIRMED,3990,79,2020AJ....159..280B,nan,nan,,26,24,,,,,,,,,3.01,2022AJ....163..179P,17.6,8,0,1,--,,> 76
10990886,K00478.01,Kepler-568 b,CONFIRMED,3750,71,2020AJ....159..280B,34.22,1.11,2019ApJS..244...21S,5,22,,,,,,,,,2.3,2022AJ....163..179P,11.02,5,0,1,--,,> 78
7040629,K00671.01,Kepler-208 b,CONFIRMED,6309,121,2020AJ....159..280B,nan,nan,,41,4,,,,,,,,,1.54,2022AJ....163..179P,4.23,1,0,1,--,,> 80
7040629,K00671.02,Kepler-208 c,CONFIRMED,6309,121,2020AJ....159..280B,nan,nan,,41,4,,,,,,,,,1.38,2022AJ....163..179P,7.47,1,0,1,--,,> 80
7040629,K00671.04,Kepler-208 d,CONFIRMED,6309,121,2020AJ....159..280B,nan,nan,,41,4,,,,,,,,,1.22,2022AJ....163..179P,11.13,1,0,1,--,,> 80
7040629,K00671.03,Kepler-208 e,CONFIRMED,6309,121,2020AJ....159..280B,nan,nan,,41,4,,,,,,,,,1.43,2022AJ....163..179P,16.26,1,0,1,--,,> 80
8193178,K00572.02,Kepler-187 b,CONFIRMED,6231,141,2020AJ....159..280B,nan,nan,,45,4,,,,,,,,,1.78,2022AJ....163..179P,4.94,519,0,1,--,,> 81
8193178,K00572.01,Kepler-187 c,CONFIRMED,6231,141,2020AJ....159..280B,nan,nan,,45,4,,,,,,,,,3.42,2022AJ....163..179P,10.64,519,0,1,--,,> 81
9070666,K03008.01,Kepler-1408 b,CONFIRMED,6335,129,2020AJ....159..280B,nan,nan,,38,3,,,,,,,,,1.15,2020AJ....160..108B,3.0,7,0,1,--,,> 84
5511081,K01930.01,Kepler-338 b,CONFIRMED,6270,130,2020AJ....159..280B,nan,nan,,42,1,,,,,,,,,2.54,2022AJ....163..179P,13.73,7,0,1,--,,> 84
5511081,K01930.02,Kepler-338 c,CONFIRMED,6270,130,2020AJ....159..280B,nan,nan,,42,1,,,,,,,,,2.43,2022AJ....163..179P,24.31,7,0,1,--,,> 84
5511081,K01930.03,Kepler-338 d,CONFIRMED,6270,130,2020AJ....159..280B,nan,nan,,42,1,,,,,,,,,2.77,2022AJ....163..179P,44.43,7,0,1,--,,> 84
5511081,K01930.04,Kepler-338 e,CONFIRMED,6270,130,2020AJ....159..280B,nan,nan,,42,1,,,,,,,,,1.62,2022AJ....163..179P,9.34,7,0,1,--,,> 84
5364071,K00248.01,Kepler-49 b,CONFIRMED,4096,68,2020AJ....159..280B,nan,nan,,27,24,,,,,,,,,2.6,2022AJ....163..179P,7.2,0,0,1,--,,> 84
5364071,K00248.02,Kepler-49 c,CONFIRMED,4096,68,2020AJ....159..280B,nan,nan,,27,24,,,,,,,,,2.32,2022AJ....163..179P,10.91,0,0,1,--,,> 84
5364071,K00248.03,Kepler-49 d,CONFIRMED,4096,68,2020AJ....159..280B,nan,nan,,27,24,,,,,,,,,1.81,2022AJ....163..179P,2.58,0,0,1,--,,> 84
5364071,K00248.04,Kepler-49 e,CONFIRMED,4096,68,2020AJ....159..280B,nan,nan,,27,24,,,,,,,,,1.77,2022AJ....163..179P,18.6,0,0,1,--,,> 84
9892816,K01955.01,Kepler-342 b,CONFIRMED,6443,127,2020AJ....159..280B,7.25,0.07,2018MNRAS.474.2094A,30,4,,,,,,,,,2.07,2022AJ....163..179P,15.17,4101,4,1,--,,> 88
9892816,K01955.04,Kepler-342 c,CONFIRMED,6443,127,2020AJ....159..280B,7.25,0.07,2018MNRAS.474.2094A,30,4,,,,,,,,,1.85,2022AJ....163..179P,26.23,4101,4,1,--,,> 88
9892816,K01955.02,Kepler-342 d,CONFIRMED,6443,127,2020AJ....159..280B,7.25,0.07,2018MNRAS.474.2094A,30,4,,,,,,,,,2.78,2020AJ....160..108B,39.46,4101,4,1,--,,> 88
9892816,K01955.03,Kepler-342 e,CONFIRMED,6443,127,2020AJ....159..280B,7.25,0.07,2018MNRAS.474.2094A,30,4,,,,,,,,,0.96,2022AJ....163..179P,1.64,4101,4,1,--,,> 88
11457726,K02047.01,Kepler-1070 b,CONFIRMED,6265,118,2020AJ....159..280B,10.92,0.11,2018MNRAS.474.2094A,42,5,,,,,,,,,1.55,2022AJ....163..179P,6.22,4097,4,1,--,,> 89
9480535,K03901.01,Kepler-1527 b,CONFIRMED,6106,115,2020AJ....159..280B,nan,nan,,51,5,,,,,,,,,5.82,2020AJ....160..108B,160.13,514,0,1,--,,> 89
9450647,K00110.01,Kepler-465 b,CONFIRMED,6415,126,2020AJ....159..280B,8.30,0.08,SantosPrivComm,32,2,,,,,,,,,2.83,2022AJ....163..179P,9.94,5,0,1,--,,> 90
7259298,K02561.01,Kepler-1278 b,CONFIRMED,6113,117,2020AJ....159..280B,nan,nan,,50,4,,,,,,,,,1.24,2022AJ....163..179P,3.24,516,0,1,--,,> 92
8077137,K00274.01,Kepler-128 b,CONFIRMED,6411,139,2020AJ....159..280B,13.07,0.13,2015ApJ...801....3M,32,1,,,,,,,,,1.49,2022AJ....163..179P,15.09,4103,0,1,--,,> 92
12454461,K02463.01,Kepler-1248 b,CONFIRMED,6161,,2017ApJS..229...30M,nan,nan,,47,4,,,,,,,,,1.04,10.26133/NEA4,7.47,642,0,1,--,,> 93
10253547,K02153.02,Kepler-364 b,CONFIRMED,6308,121,2020AJ....159..280B,nan,nan,,38,3,,,,,,,,,1.57,2022AJ....163..179P,25.75,5,0,1,--,,> 93
10253547,K02153.01,Kepler-364 c,CONFIRMED,6308,121,2020AJ....159..280B,nan,nan,,38,3,,,,,,,,,2.22,2022AJ....163..179P,59.98,5,4,1,--,,> 93
11442793,K00351.06,Kepler-90 b,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,1.3,2022AJ....163..179P,7.01,9,0,1,--,,> 95
11442793,K00351.05,Kepler-90 c,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,1.53,2022AJ....163..179P,8.72,9,0,1,--,,> 95
11442793,K00351.03,Kepler-90 d,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,2.87,2022AJ....163..179P,59.74,9,0,1,--,,> 95
11442793,K00351.04,Kepler-90 e,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,2.66,2022AJ....163..179P,91.94,9,0,1,--,,> 95
11442793,K00351.07,Kepler-90 f,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,2.68,2022AJ....163..179P,124.92,9,4,1,--,,> 95
11442793,K00351.02,Kepler-90 g,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,7.69,2022AJ....163..179P,210.6,9,0,1,--,,> 95
11442793,K00351.01,Kepler-90 h,CONFIRMED,6226,106,2020AJ....159..280B,nan,nan,,43,2,,,,,,,,,10.78,2020AJ....160..108B,331.6,9,0,1,--,,> 95
10337258,K00333.01,Kepler-527 b,CONFIRMED,6325,117,2020AJ....159..280B,6.87,0.07,2021ApJS..255...17S,37,3,,,,,,,,,2.6,2020AJ....160..108B,13.29,1,0,1,--,,> 97
11019987,K03060.01,Kepler-1421 b,CONFIRMED,6425,143,2020AJ....159..280B,14.05,0.14,2021ApJS..255...17S,-8,8,,,,,,,,,1.05,2022AJ....163..179P,6.91,7,0,1,--,,> 98
4914423,K00108.01,Kepler-103 b,CONFIRMED,6382,122,2020AJ....159..280B,nan,nan,,32,2,,,,,,,,,3.3,2022AJ....163..179P,15.97,5,0,1,--,,> 99
4914423,K00108.02,Kepler-103 c,CONFIRMED,6382,122,2020AJ....159..280B,nan,nan,,32,2,,,,,,,,,5.46,2022AJ....163..179P,179.61,5,0,1,--,,> 99
10795103,K03683.01,Kepler-1515 b,CONFIRMED,6310,137,2020AJ....159..280B,6.79,0.07,2021ApJS..255...17S,-13,4,,,,,,,,,10.44,2022AJ....163..179P,214.31,7,0,1,--,,> 99
10063802,K01888.01,Kepler-1000 b,CONFIRMED,6498,130,2020AJ....159..280B,nan,nan,,0,9,,,,,,,,,5.44,2022AJ....163..179P,120.02,7,0,1,--,,> 100
10227020,K00730.04,Kepler-223 b,CONFIRMED,5947,117,2020AJ....159..280B,nan,nan,,54,33,,,,,,,,,2.8,2020AJ....160..108B,7.38,518,0,1,--,,> 101
10227020,K00730.02,Kepler-223 c,CONFIRMED,5947,117,2020AJ....159..280B,nan,nan,,54,33,,,,,,,,,3.11,2020AJ....160..108B,9.85,518,0,1,--,,> 101
10227020,K00730.01,Kepler-223 d,CONFIRMED,5947,117,2020AJ....159..280B,nan,nan,,54,33,,,,,,,,,4.0,2020AJ....160..108B,14.79,518,0,1,--,,> 101
10227020,K00730.03,Kepler-223 e,CONFIRMED,5947,117,2020AJ....159..280B,nan,nan,,54,33,,,,,,,,,4.14,2020AJ....160..108B,19.72,518,4,1,--,,> 101
7021681,K00255.01,Kepler-505 b,CONFIRMED,4066,76,2020AJ....159..280B,nan,nan,,10,20,,,,,,,,,3.07,2020AJ....160..108B,27.52,256,0,1,--,,> 101
11811193,K02260.01,Kepler-1163 b,CONFIRMED,6338,128,2020AJ....159..280B,nan,nan,,34,3,,,,,,,,,1.05,2022AJ....163..179P,6.12,1029,0,1,--,,> 102
8494142,K00370.02,Kepler-145 b,CONFIRMED,6429,131,2020AJ....159..280B,nan,nan,,27,2,,,,,,,,,2.16,2022AJ....163..179P,22.95,7,0,1,--,,> 105
8494142,K00370.01,Kepler-145 c,CONFIRMED,6429,131,2020AJ....159..280B,nan,nan,,27,2,,,,,,,,,3.83,2022AJ....163..179P,42.88,7,0,1,--,,> 105
6599975,K03438.01,Kepler-1501 b,CONFIRMED,6271,114,2020AJ....159..280B,nan,nan,,38,3,,,,,,,,,1.15,2022AJ....163..179P,14.56,1,0,1,--,,> 106
8235924,K02347.01,Kepler-1203 b,CONFIRMED,4192,75,2020AJ....159..280B,nan,nan,,19,23,,,,,,,,,1.18,2020AJ....160..108B,0.59,512,0,1,--,,> 107
8212002,K02593.01,Kepler-1285 b,CONFIRMED,6285,124,2020AJ....159..280B,8.59,0.09,2021ApJS..255...17S,37,3,,,,,,,,,1.12,2022AJ....163..179P,14.8,5,0,1,--,,> 107
3098810,K01878.01,Kepler-1773 b,CONFIRMED,6358,124,2020AJ....159..280B,8.94,0.09,2021ApJS..255...17S,32,3,,,,,,,,,2.86,2022AJ....163..179P,40.81,5,4,1,--,,> 107
8151055,K03298.01,Kepler-1460 b,CONFIRMED,4404,79,2020AJ....159..280B,nan,nan,,36,21,,,,,,,,,1.95,2022AJ....163..179P,29.96,0,4,1,--,,> 108
9757613,K00250.01,Kepler-26 b,CONFIRMED,4124,55,2020AJ....159..280B,nan,nan,,-8,34,,,,,,,,,3.19,2022AJ....163..179P,12.28,0,0,1,--,,> 108
9757613,K00250.02,Kepler-26 c,CONFIRMED,4124,55,2020AJ....159..280B,nan,nan,,-8,34,,,,,,,,,2.75,2022AJ....163..179P,17.25,0,0,1,--,,> 108
9757613,K00250.03,Kepler-26 d,CONFIRMED,4124,55,2020AJ....159..280B,nan,nan,,-8,34,,,,,,,,,1.37,2022AJ....163..179P,3.54,0,0,1,--,,> 108
9757613,K00250.04,Kepler-26 e,CONFIRMED,4124,55,2020AJ....159..280B,nan,nan,,-8,34,,,,,,,,,2.38,2022AJ....163..179P,46.83,0,0,1,--,,> 108
3867615,K02289.02,Kepler-379 b,CONFIRMED,6167,121,2020AJ....159..280B,nan,nan,,44,4,,,,,,,,,1.63,2022AJ....163..179P,20.1,0,0,1,--,,> 108
3867615,K02289.01,Kepler-379 c,CONFIRMED,6167,121,2020AJ....159..280B,nan,nan,,44,4,,,,,,,,,2.34,2022AJ....163..179P,62.78,0,0,1,--,,> 108
3852655,K03002.01,Kepler-1406 b,CONFIRMED,6377,135,2020AJ....159..280B,nan,nan,,29,7,,,,,,,,,1.31,10.26133/NEA4,11.63,135,4,1,--,,> 109
8219268,K02133.01,Kepler-91 b,CONFIRMED,4672,81,2020AJ....159..280B,nan,nan,,38,8,,,,,,,,,15.09,2020AJ....160..108B,6.25,1542,4,1,--,,> 109
9003401,K02319.01,Kepler-1823 b,CONFIRMED,6188,112,2020AJ....159..280B,nan,nan,,43,3,,,,,,,,,1.72,2022AJ....163..179P,21.1,0,0,1,--,,> 111
6058816,K03500.01,Kepler-1927 b,CONFIRMED,6191,126,2020AJ....159..280B,nan,nan,,42,5,,,,,,,,,3.2,2022AJ....163..179P,73.75,518,0,1,--,,> 112
5561278,K01621.01,Kepler-911 b,CONFIRMED,6458,137,2020AJ....159..280B,17.69,0.28,2018MNRAS.474.2094A,2,9,,,,,,,,,2.54,2022AJ....163..179P,20.31,4615,0,1,--,,> 113
5437945,K03791.01,Kepler-460 b,CONFIRMED,6340,209,2021ApJS..255...17S,17.68,0.28,2021ApJS..255...17S,-10,14,,,,,,,,,7.23,10.26133/NEA4,440.78,775,0,1,--,,> 115
5437945,K03791.02,Kepler-460 c,CONFIRMED,6340,209,2021ApJS..255...17S,17.68,0.28,2021ApJS..255...17S,-10,14,,,,,,,,,5.94,10.26133/NEA4,220.14,775,0,1,--,,> 115
10583066,K00747.01,Kepler-661 b,CONFIRMED,4435,80,2020AJ....159..280B,nan,nan,,29,58,,,,,,,,,2.85,2022AJ....163..179P,6.03,0,0,1,--,,> 115
4263293,K01895.01,Kepler-331 b,CONFIRMED,4457,76,2020AJ....159..280B,nan,nan,,29,8,,,,,,,,,2.41,2022AJ....163..179P,8.46,0,0,1,--,,> 117
4263293,K01895.02,Kepler-331 c,CONFIRMED,4457,76,2020AJ....159..280B,nan,nan,,29,8,,,,,,,,,2.62,2022AJ....163..179P,17.28,0,0,1,--,,> 117
4263293,K01895.03,Kepler-331 d,CONFIRMED,4457,76,2020AJ....159..280B,nan,nan,,29,8,,,,,,,,,2.35,2020AJ....160..108B,32.13,0,0,1,--,,> 117
12506770,K01577.01,Kepler-895 b,CONFIRMED,4328,78,2020AJ....159..280B,nan,nan,,-8,60,,,,,,,,,1.56,2022AJ....163..179P,2.81,0,0,1,--,,> 119
6105462,K02098.01,Kepler-1093 b,CONFIRMED,6429,,2017ApJS..229...30M,nan,nan,,20,5,,,,,,,,,2.26,10.26133/NEA4,25.08,262,4,1,--,,> 120
6105462,K02098.02,Kepler-1093 c,CONFIRMED,6429,,2017ApJS..229...30M,nan,nan,,20,5,,,,,,,,,2.21,10.26133/NEA4,89.72,262,0,1,--,,> 120
3342970,K00800.01,Kepler-234 b,CONFIRMED,6290,120,2020AJ....159..280B,nan,nan,,33,7,,,,,,,,,3.42,2020AJ....160..108B,2.71,1,0,1,--,,> 124
3342970,K00800.02,Kepler-234 c,CONFIRMED,6290,120,2020AJ....159..280B,nan,nan,,33,7,,,,,,,,,3.64,2020AJ....160..108B,7.21,1,0,1,--,,> 124
3353050,K00384.01,Kepler-541 b,CONFIRMED,6339,130,2020AJ....159..280B,21.35,0.47,2021ApJS..255...17S,-8,5,,,,,,,,,3.22,2022AJ....163..179P,5.08,1543,0,1,--,,> 127
3732035,K03966.01,Kepler-1535 b,CONFIRMED,6156,110,2020AJ....159..280B,nan,nan,,42,3,,,,,,,,,2.6,2020AJ....160..108B,138.94,1024,0,1,--,,> 130
11176127,K01430.01,Kepler-298 b,CONFIRMED,4543,77,2020AJ....159..280B,nan,nan,,31,19,,,,,,,,,2.19,2022AJ....163..179P,10.48,0,0,1,--,,> 133
11176127,K01430.02,Kepler-298 c,CONFIRMED,4543,77,2020AJ....159..280B,nan,nan,,31,19,,,,,,,,,2.02,2022AJ....163..179P,22.93,0,4,1,--,,> 133
11176127,K01430.03,Kepler-298 d,CONFIRMED,4543,77,2020AJ....159..280B,nan,nan,,31,19,,,,,,,,,2.63,2022AJ....163..179P,77.47,0,0,1,--,,> 133
9886361,K02732.01,Kepler-403 b,CONFIRMED,6332,128,2020AJ....159..280B,20.80,0.44,2018MNRAS.474.2094A,-8,5,,,,,,,,,1.71,2022AJ....163..179P,7.03,4103,0,1,--,,> 133
9886361,K02732.03,Kepler-403 c,CONFIRMED,6332,128,2020AJ....159..280B,20.80,0.44,2018MNRAS.474.2094A,-8,5,,,,,,,,,2.24,2022AJ....163..179P,54.28,4103,4,1,--,,> 133
9886361,K02732.02,Kepler-403 d,CONFIRMED,6332,128,2020AJ....159..280B,20.80,0.44,2018MNRAS.474.2094A,-8,5,,,,,,,,,1.8,2022AJ....163..179P,13.61,4103,0,1,--,,> 133
5871985,K02703.01,Kepler-1318 b,CONFIRMED,4536,77,2020AJ....159..280B,nan,nan,,29,15,,,,,,,,,3.07,2022AJ....163..179P,213.26,0,0,1,--,,> 136
10057494,K03234.01,Kepler-1443 b,CONFIRMED,6411,142,2020AJ....159..280B,3.650,0.037,2021ApJS..255...17S,17,4,,,,,,,,,0.85,10.26133/NEA4,2.42,135,0,1,--,,> 137
11622600,K01876.01,Kepler-991 b,CONFIRMED,4269,78,2020AJ....159..280B,nan,nan,,7,20,,,,,,,,,2.73,2022AJ....163..179P,82.53,0,0,1,--,,> 137
5042210,K02462.01,Kepler-1838 b,CONFIRMED,6123,123,2020AJ....159..280B,nan,nan,,42,4,,,,,,,,,1.45,2022AJ....163..179P,12.15,518,0,1,--,,> 139
6960913,K01361.01,Kepler-61 b,CONFIRMED,4216,63,2020AJ....159..280B,nan,nan,,8,8,,,,,,,,,2.19,10.26133/NEA4,59.88,128,0,1,--,,> 140
5175024,K02563.01,Kepler-1279 b,CONFIRMED,6420,130,2020AJ....159..280B,12.39,0.12,2018MNRAS.474.2094A,11,4,,,,,,,,,2.36,2022AJ....163..179P,23.48,4615,0,1,--,,> 142
11853905,K00007.01,Kepler-4 b,CONFIRMED,5968,110,2020AJ....159..280B,nan,nan,,51,3,,,,,,,,,4.07,2022AJ....163..179P,3.21,518,0,1,--,,> 142
12254909,K02372.01,Kepler-1213 b,CONFIRMED,6138,120,2020AJ....159..280B,nan,nan,,41,4,,,,,,,,,1.37,2022AJ....163..179P,5.35,518,4,1,--,,> 144
11460462,K02110.01,Kepler-1104 b,CONFIRMED,6372,122,2020AJ....159..280B,4.230,0.042,2021ApJS..255...17S,0,11,,,,,,,,,1.28,2022AJ....163..179P,5.04,5,4,1,--,,> 145
6269070,K02608.01,Kepler-1288 b,CONFIRMED,6328,122,2020AJ....159..280B,19.91,0.40,2021ApJS..255...17S,-8,8,,,,,,,,,1.84,10.26133/NEA4,2.76,1157,0,1,--,,> 145
4155328,K01335.01,Kepler-820 b,CONFIRMED,6318,130,2020AJ....159..280B,4.220,0.042,2021ApJS..255...17S,-8,7,,,,,,,,,8.28,2020AJ....160..108B,127.83,519,0,1,--,,> 145
8978528,K01874.02,Kepler-329 b,CONFIRMED,4784,101,2020AJ....159..280B,nan,nan,,38,28,,,,,,,,,1.63,2022AJ....163..179P,7.42,1024,0,1,--,,> 147
8978528,K01874.01,Kepler-329 c,CONFIRMED,4784,101,2020AJ....159..280B,nan,nan,,38,28,,,,,,,,,2.57,2022AJ....163..179P,18.68,1024,0,1,--,,> 147
11807274,K00262.01,Kepler-50 b,CONFIRMED,6402,142,2020AJ....159..280B,7.86,0.08,2018MNRAS.474.2094A,12,4,,,,,,,,,1.76,2022AJ....163..179P,7.81,4103,0,1,--,,> 147
11807274,K00262.02,Kepler-50 c,CONFIRMED,6402,142,2020AJ....159..280B,7.86,0.08,2018MNRAS.474.2094A,12,4,,,,,,,,,1.77,2022AJ....163..179P,9.38,4103,4,1,--,,> 147
7747457,K04561.01,Kepler-1613 b,CONFIRMED,5902,155,2020AJ....159..280B,nan,nan,,52,5,,,,,,,,,1.85,10.26133/NEA4,1.52,646,0,1,--,,> 148
11086270,K00124.01,Kepler-110 b,CONFIRMED,6211,117,2020AJ....159..280B,nan,nan,,35,3,,,,,,,,,1.92,2020AJ....160..108B,12.69,9,0,1,--,,> 152
11086270,K00124.02,Kepler-110 c,CONFIRMED,6211,117,2020AJ....159..280B,nan,nan,,35,3,,,,,,,,,2.38,2022AJ....163..179P,31.72,9,0,1,--,,> 152
6693640,K01245.01,Kepler-798 b,CONFIRMED,6180,117,2020AJ....159..280B,nan,nan,,36,8,,,,,,,,,2.1,2022AJ....163..179P,13.72,0,0,1,--,,> 152
5530112,K04067.01,Kepler-1937 b,CONFIRMED,6212,112,2020AJ....159..280B,8.31,0.08,2021ApJS..255...17S,35,4,,,,,,,,,2.86,2022AJ....163..179P,9.69,1,0,1,--,,> 154
5706966,K01908.01,Kepler-333 b,CONFIRMED,4355,70,2020AJ....159..280B,nan,nan,,3,21,,,,,,,,,1.46,2022AJ....163..179P,12.55,0,0,1,--,,> 154
5706966,K01908.02,Kepler-333 c,CONFIRMED,4355,70,2020AJ....159..280B,nan,nan,,3,21,,,,,,,,,1.29,2022AJ....163..179P,24.09,0,0,1,--,,> 154
3833007,K00443.01,Kepler-555 b,CONFIRMED,5969,119,2020AJ....159..280B,nan,nan,,49,5,,,,,,,,,2.22,10.26133/NEA4,16.22,512,0,1,--,,> 154
12365184,K01474.01,Kepler-419 b,CONFIRMED,6346,129,2020AJ....159..280B,4.720,0.047,2021ApJS..255...17S,-1,4,,,,,,,,,12.3,2022AJ....163..179P,69.73,1031,0,1,--,,> 155
7287995,K00877.01,Kepler-81 b,CONFIRMED,4331,84,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,2.34,2022AJ....163..179P,5.95,0,0,1,--,,> 155
7287995,K00877.02,Kepler-81 c,CONFIRMED,4331,84,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,2.21,2022AJ....163..179P,12.04,0,0,1,--,,> 155
7287995,K00877.03,Kepler-81 d,CONFIRMED,4331,84,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,1.32,2022AJ....163..179P,20.84,0,0,1,--,,> 155
10790387,K01288.01,Kepler-807 b,CONFIRMED,6124,115,2020AJ....159..280B,nan,nan,,40,4,,,,,,,,,11.63,2020AJ....160..108B,117.93,0,0,1,--,,> 159
10026502,K04706.01,Kepler-1620 b,CONFIRMED,6210,,2017ApJS..229...30M,nan,nan,,31,4,,,,,,,,,1.31,10.26133/NEA4,101.95,1538,0,1,--,,> 162
8230616,K01713.02,Kepler-316 b,CONFIRMED,4339,73,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.39,2022AJ....163..179P,2.24,0,0,1,--,,> 162
8230616,K01713.01,Kepler-316 c,CONFIRMED,4339,73,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.56,2022AJ....163..179P,6.83,0,0,1,--,,> 162
11401767,K02195.03,Kepler-372 b,CONFIRMED,6230,120,2020AJ....159..280B,nan,nan,,32,4,,,,,,,,,1.92,2020AJ....160..108B,6.85,1,4,1,--,,> 162
11401767,K02195.01,Kepler-372 c,CONFIRMED,6230,120,2020AJ....159..280B,nan,nan,,32,4,,,,,,,,,2.76,2020AJ....160..108B,20.05,1,4,1,--,,> 162
11401767,K02195.02,Kepler-372 d,CONFIRMED,6230,120,2020AJ....159..280B,nan,nan,,32,4,,,,,,,,,2.36,2020AJ....160..108B,30.09,1,4,1,--,,> 162
11189311,K03220.01,Kepler-1442 b,CONFIRMED,6317,134,2020AJ....159..280B,4.930,0.049,2021ApJS..255...17S,-3,6,,,,,,,,,4.81,2022AJ....163..179P,81.42,7,4,1,--,,> 164
6696580,K02092.02,Kepler-359 b,CONFIRMED,6228,,2017ApJS..229...30M,nan,nan,,-8,23,,,,,,,,,4.0,10.26133/NEA4,25.56,2,4,1,--,,> 164
6696580,K02092.01,Kepler-359 c,CONFIRMED,6228,,2017ApJS..229...30M,nan,nan,,-8,23,,,,,,,,,5.14,10.26133/NEA4,57.69,2,4,1,--,,> 164
6696580,K02092.03,Kepler-359 d,CONFIRMED,6228,,2017ApJS..229...30M,nan,nan,,-8,23,,,,,,,,,29.77,10.26133/NEA4,77.09,2,4,1,--,,> 164
6448890,K01241.02,Kepler-56 b,CONFIRMED,4756,75,2020AJ....159..280B,nan,nan,,27,5,,,,,,,,,5.45,2020AJ....160..108B,10.5,518,0,1,--,,> 164
6448890,K01241.01,Kepler-56 c,CONFIRMED,4756,75,2020AJ....159..280B,nan,nan,,27,5,,,,,,,,,11.18,2020AJ....160..108B,21.41,518,4,1,--,,> 164
6922244,K00010.01,Kepler-8 b,CONFIRMED,6365,140,2020AJ....159..280B,7.46,0.07,2018MNRAS.474.2094A,15,2,,,,,,,,,15.51,2022AJ....163..179P,3.52,4103,0,1,--,,> 164
11954842,K01530.01,Kepler-883 b,CONFIRMED,6208,123,2020AJ....159..280B,nan,nan,,33,5,,,,,,,,,2.02,2022AJ....163..179P,12.98,1025,0,1,--,,> 164
11043167,K01444.01,Kepler-852 b,CONFIRMED,6300,121,2020AJ....159..280B,nan,nan,,-4,20,,,,,,,,,4.5,2022AJ....163..179P,44.93,1543,0,1,--,,> 166
4141376,K00280.01,Kepler-1655 b,CONFIRMED,6088,113,2020AJ....159..280B,nan,nan,,41,4,,,,,,,,,1.92,2022AJ....163..179P,11.87,0,4,1,--,,> 168
10027323,K01596.01,Kepler-309 b,CONFIRMED,4626,71,2020AJ....159..280B,nan,nan,,22,15,,,,,,,,,1.54,2022AJ....163..179P,5.92,0,0,1,--,,> 168
10027323,K01596.02,Kepler-309 c,CONFIRMED,4626,71,2020AJ....159..280B,nan,nan,,22,15,,,,,,,,,2.85,2020AJ....160..108B,105.36,0,0,1,--,,> 168
4939346,K01873.02,Kepler-328 b,CONFIRMED,6240,131,2020AJ....159..280B,nan,nan,,21,16,,,,,,,,,3.1,2020AJ....160..108B,34.92,5,0,1,--,,> 170
4939346,K01873.01,Kepler-328 c,CONFIRMED,6240,131,2020AJ....159..280B,nan,nan,,21,16,,,,,,,,,6.4,2020AJ....160..108B,71.31,5,0,1,--,,> 170
7376983,K01358.04,Kepler-1987 b,CONFIRMED,4651,80,2020AJ....159..280B,nan,nan,,21,18,,,,,,,,,1.28,2022AJ....163..179P,2.35,0,0,1,--,,> 172
7376983,K01358.03,Kepler-1987 c,CONFIRMED,4651,80,2020AJ....159..280B,nan,nan,,21,18,,,,,,,,,1.39,2022AJ....163..179P,3.65,0,0,1,--,,> 172
7376983,K01358.01,Kepler-1987 d,CONFIRMED,4651,80,2020AJ....159..280B,nan,nan,,21,18,,,,,,,,,2.69,2022AJ....163..179P,5.64,0,0,1,--,,> 172
7376983,K01358.02,Kepler-1987 e,CONFIRMED,4651,80,2020AJ....159..280B,nan,nan,,21,18,,,,,,,,,2.0,2022AJ....163..179P,8.74,0,0,1,--,,> 172
9530945,K00708.02,Kepler-216 b,CONFIRMED,6275,140,2020AJ....159..280B,10.45,0.10,2018MNRAS.474.2094A,26,2,,,,,,,,,2.73,2022AJ....163..179P,7.69,4103,0,1,--,,> 172
9530945,K00708.01,Kepler-216 c,CONFIRMED,6275,140,2020AJ....159..280B,10.45,0.10,2018MNRAS.474.2094A,26,2,,,,,,,,,3.82,2022AJ....163..179P,17.41,4103,0,1,--,,> 172
4914566,K02635.01,Kepler-1300 b,CONFIRMED,6260,125,2020AJ....159..280B,12.71,0.13,2018MNRAS.474.2094A,28,3,,,,,,,,,1.48,2022AJ....163..179P,22.24,4103,4,1,--,,> 174
9663113,K00179.02,Kepler-458 b,CONFIRMED,6240,121,2020AJ....159..280B,nan,nan,,26,11,,,,,,,,,9.87,2020AJ....160..108B,572.38,519,0,1,--,,> 174
9663113,K00179.01,Kepler-458 c,CONFIRMED,6240,121,2020AJ....159..280B,nan,nan,,26,11,,,,,,,,,7.06,2022AJ....163..179P,20.74,519,0,1,--,,> 174
4833421,K00232.02,Kepler-122 b,CONFIRMED,6069,119,2020AJ....159..280B,nan,nan,,39,13,,,,,,,,,2.38,2020AJ....160..108B,5.77,512,0,1,--,,> 176
4833421,K00232.01,Kepler-122 c,CONFIRMED,6069,119,2020AJ....159..280B,nan,nan,,39,13,,,,,,,,,5.9,2020AJ....160..108B,12.47,512,0,1,--,,> 176
4833421,K00232.03,Kepler-122 d,CONFIRMED,6069,119,2020AJ....159..280B,nan,nan,,39,13,,,,,,,,,2.28,2020AJ....160..108B,21.59,512,0,1,--,,> 176
4833421,K00232.04,Kepler-122 e,CONFIRMED,6069,119,2020AJ....159..280B,nan,nan,,39,13,,,,,,,,,2.5,2020AJ....160..108B,38.0,512,0,1,--,,> 176
4833421,K00232.05,Kepler-122 f,CONFIRMED,6069,119,2020AJ....159..280B,nan,nan,,39,13,,,,,,,,,2.32,2020AJ....160..108B,56.26,512,0,1,--,,> 176
3942670,K00392.02,Kepler-147 b,CONFIRMED,6128,133,2020AJ....159..280B,nan,nan,,37,3,,,,,,,,,1.5,2022AJ....163..179P,12.61,518,0,1,--,,> 176
3942670,K00392.01,Kepler-147 c,CONFIRMED,6128,133,2020AJ....159..280B,nan,nan,,37,3,,,,,,,,,2.59,2022AJ....163..179P,33.42,518,4,1,--,,> 176
7670943,K00269.01,Kepler-1713 b,CONFIRMED,6352,125,2020AJ....159..280B,5.14,0.05,2021ApJS..255...17S,11,4,,,,,,,,,1.51,2022AJ....163..179P,18.01,5,4,1,--,,> 176
8644365,K03384.02,Kepler-1485 b,CONFIRMED,6179,116,2020AJ....159..280B,nan,nan,,33,3,,,,,,,,,1.52,2022AJ....163..179P,19.92,0,0,1,--,,> 180
4570949,K01658.01,Kepler-76 b,CONFIRMED,6282,133,2020AJ....159..280B,nan,nan,,19,10,,,,,,,,,12.83,2022AJ....163..179P,1.54,5,4,1,--,,> 180
11138155,K00760.01,Kepler-1976 b,CONFIRMED,5853,100,2020AJ....159..280B,nan,nan,,45,25,,,,,,,,,11.68,2020AJ....160..108B,4.96,8,4,1,--,,> 182
11236244,K02460.01,Kepler-1246 b,CONFIRMED,4541,82,2020AJ....159..280B,nan,nan,,9,16,,,,,,,,,1.51,10.26133/NEA4,11.32,128,4,1,--,,> 184
5794379,K00842.01,Kepler-241 b,CONFIRMED,4652,96,2020AJ....159..280B,nan,nan,,-15,39,,,,,,,,,2.31,10.26133/NEA4,12.72,640,0,1,--,,> 188
5794379,K00842.02,Kepler-241 c,CONFIRMED,4652,96,2020AJ....159..280B,nan,nan,,-15,39,,,,,,,,,2.64,10.26133/NEA4,36.07,640,0,1,--,,> 188
5880320,K01060.01,Kepler-758 b,CONFIRMED,6266,121,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,3.19,2020AJ....160..108B,12.11,7,4,1,--,,> 188
5880320,K01060.02,Kepler-758 c,CONFIRMED,6266,121,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,1.82,2020AJ....160..108B,4.76,7,0,1,--,,> 188
5880320,K01060.03,Kepler-758 d,CONFIRMED,6266,121,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,3.16,2020AJ....160..108B,20.5,7,4,1,--,,> 188
3969687,K02904.01,Kepler-1382 b,CONFIRMED,6274,130,2020AJ....159..280B,28.35,0.82,2018MNRAS.474.2094A,-8,18,,,,,,,,,2.23,10.26133/NEA4,16.36,4743,4,1,--,,> 190
3939150,K01215.01,Kepler-277 b,CONFIRMED,6131,121,2020AJ....159..280B,nan,nan,,36,3,,,,,,,,,2.75,2022AJ....163..179P,17.32,518,0,1,--,,> 190
3939150,K01215.02,Kepler-277 c,CONFIRMED,6131,121,2020AJ....159..280B,nan,nan,,36,3,,,,,,,,,2.94,2022AJ....163..179P,33.01,518,0,1,--,,> 190
5009743,K01609.01,Kepler-906 b,CONFIRMED,6124,119,2020AJ....159..280B,nan,nan,,36,3,,,,,,,,,2.18,2022AJ....163..179P,41.7,0,0,1,--,,> 190
10925104,K00156.02,Kepler-114 b,CONFIRMED,4472,66,2020AJ....159..280B,nan,nan,,4,9,,,,,,,,,1.37,2022AJ....163..179P,5.19,520,0,1,--,,> 192
10925104,K00156.01,Kepler-114 c,CONFIRMED,4472,66,2020AJ....159..280B,nan,nan,,4,9,,,,,,,,,1.74,2020AJ....160..108B,8.04,520,0,1,--,,> 192
10925104,K00156.03,Kepler-114 d,CONFIRMED,4472,66,2020AJ....159..280B,nan,nan,,4,9,,,,,,,,,2.73,2022AJ....163..179P,11.78,520,0,1,--,,> 192
12505503,K04190.01,Kepler-1563 b,CONFIRMED,5874,119,2020AJ....159..280B,nan,nan,,48,12,,,,,,,,,0.75,10.26133/NEA4,3.43,646,0,1,--,,> 192
6946199,K01359.01,Kepler-1744 b,CONFIRMED,6257,104,2020AJ....159..280B,nan,nan,,21,10,,,,,,,,,3.61,2020AJ....160..108B,37.1,1,0,1,--,,> 192
8583696,K01275.01,Kepler-803 b,CONFIRMED,6311,118,2020AJ....159..280B,nan,nan,,15,6,,,,,,,,,3.98,2022AJ....163..179P,50.29,1,0,1,--,,> 192
10074466,K01917.01,Kepler-1776 b,CONFIRMED,6164,109,2020AJ....159..280B,nan,nan,,33,4,,,,,,,,,2.29,2022AJ....163..179P,35.01,0,4,1,--,,> 194
11121752,K02333.01,Kepler-380 b,CONFIRMED,6028,116,2020AJ....159..280B,nan,nan,,41,5,,,,,,,,,1.2,10.26133/NEA4,3.93,640,0,1,--,,> 194
11121752,K02333.02,Kepler-380 c,CONFIRMED,6028,116,2020AJ....159..280B,nan,nan,,41,5,,,,,,,,,1.39,10.26133/NEA4,7.63,640,0,1,--,,> 194
10318874,K00104.01,Kepler-94 b,CONFIRMED,4606,65,2020AJ....159..280B,nan,nan,,14,7,,,,,,,,,3.21,2022AJ....163..179P,2.51,0,0,1,--,,> 194
7449136,K01890.01,Kepler-1002 b,CONFIRMED,6246,182,2020AJ....159..280B,nan,nan,,22,4,,,,,,,,,1.75,10.26133/NEA4,4.34,135,0,1,--,,> 197
3546060,K02126.01,Kepler-1110 b,CONFIRMED,4727,83,2020AJ....159..280B,nan,nan,,16,21,,,,,,,,,2.36,2022AJ....163..179P,9.69,0,0,1,--,,> 197
7439316,K01501.01,Kepler-866 b,CONFIRMED,4600,78,2020AJ....159..280B,nan,nan,,9,16,,,,,,,,,1.52,2022AJ....163..179P,2.62,0,0,1,--,,> 197
12058931,K00546.02,Kepler-182 b,CONFIRMED,5975,114,2020AJ....159..280B,nan,nan,,41,15,,,,,,,,,3.31,2020AJ....160..108B,9.83,516,4,1,--,,> 199
12058931,K00546.01,Kepler-182 c,CONFIRMED,5975,114,2020AJ....159..280B,nan,nan,,41,15,,,,,,,,,4.09,2020AJ....160..108B,20.68,516,0,1,--,,> 199
4478168,K00626.01,Kepler-624 b,CONFIRMED,6184,119,2020AJ....159..280B,nan,nan,,31,3,,,,,,,,,2.34,2022AJ....163..179P,14.59,0,0,1,--,,> 199
8559152,K02488.01,Kepler-1256 b,CONFIRMED,6272,136,2020AJ....159..280B,nan,nan,,21,3,,,,,,,,,1.49,2022AJ....163..179P,12.41,5,0,1,--,,> 201
10005758,K01783.01,Kepler-1662 b,CONFIRMED,6065,104,2020AJ....159..280B,nan,nan,,35,15,,,,,,,,,9.04,2022AJ....163..179P,134.48,0,4,1,--,,> 201
10005758,K01783.02,Kepler-1662 c,CONFIRMED,6065,104,2020AJ....159..280B,nan,nan,,35,15,,,,,,,,,5.61,2022AJ....163..179P,284.06,0,4,1,--,,> 201
3835670,K00149.01,Kepler-473 b,CONFIRMED,5852,122,2020AJ....159..280B,nan,nan,,48,3,,,,,,,,,5.77,2022AJ....163..179P,14.56,518,0,1,--,,> 201
8505670,K00912.02,Kepler-252 b,CONFIRMED,4511,80,2020AJ....159..280B,nan,nan,,-8,14,,,,,,,,,1.25,2022AJ....163..179P,6.67,0,0,1,--,,> 204
8505670,K00912.01,Kepler-252 c,CONFIRMED,4511,80,2020AJ....159..280B,nan,nan,,-8,14,,,,,,,,,2.67,2022AJ....163..179P,10.85,0,0,1,--,,> 204
8686373,K04066.01,Kepler-1936 b,CONFIRMED,6205,130,2020AJ....159..280B,5.32,0.05,2021ApJS..255...17S,27,5,,,,,,,,,3.4,2020AJ....160..108B,126.56,5,4,1,--,,> 206
3234598,K02413.01,Kepler-383 b,CONFIRMED,4513,,2017ApJS..229...30M,nan,nan,,-2,11,,,,,,,,,1.49,10.26133/NEA4,12.9,802,0,1,--,,> 206
3234598,K02413.02,Kepler-383 c,CONFIRMED,4513,,2017ApJS..229...30M,nan,nan,,-2,11,,,,,,,,,1.47,10.26133/NEA4,31.2,802,0,1,--,,> 206
8822366,K01282.01,Kepler-805 b,CONFIRMED,6213,122,2020AJ....159..280B,nan,nan,,27,3,,,,,,,,,2.64,2022AJ....163..179P,30.86,7,4,1,--,,> 206
8758204,K02841.01,Kepler-1881 b,CONFIRMED,5397,101,2020AJ....159..280B,nan,nan,,-8,72,,,,,,,,,2.48,2020AJ....160..108B,159.39,256,0,1,--,,> 210
9964801,K00721.01,Kepler-654 b,CONFIRMED,5905,108,2020AJ....159..280B,nan,nan,,46,4,,,,,,,,,2.74,2022AJ....163..179P,13.72,518,0,1,--,,> 210
5183357,K01669.01,Kepler-924 b,CONFIRMED,6099,118,2020AJ....159..280B,nan,nan,,35,5,,,,,,,,,2.76,2022AJ....163..179P,61.04,512,0,1,--,,> 210
9009036,K04585.01,Kepler-1616 b,CONFIRMED,6266,126,2020AJ....159..280B,9.69,0.10,2018MNRAS.474.2094A,19,4,,,,,,,,,1.32,2020AJ....160..108B,6.76,4103,0,1,--,,> 213
8494542,K02204.01,Kepler-1807 b,CONFIRMED,6278,121,2020AJ....159..280B,nan,nan,,3,10,,,,,,,,,2.41,2022AJ....163..179P,10.86,7,0,1,--,,> 213
10916600,K02623.01,Kepler-1293 b,CONFIRMED,6269,135,2020AJ....159..280B,12.30,0.12,2021ApJS..255...17S,4,10,,,,,,,,,1.27,2022AJ....163..179P,5.58,7,0,1,--,,> 215
2715695,K03077.01,Kepler-1899 b,CONFIRMED,4679,80,2020AJ....159..280B,nan,nan,,7,18,,,,,,,,,1.34,2022AJ....163..179P,4.1,0,0,1,--,,> 215
7529266,K00680.01,Kepler-435 b,CONFIRMED,6276,117,2020AJ....159..280B,nan,nan,,-1,8,,,,,,,,,14.51,2022AJ....163..179P,8.6,519,0,1,--,,> 215
11821363,K01494.01,Kepler-1754 b,CONFIRMED,4632,80,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,2.19,2022AJ....163..179P,8.2,0,0,1,--,,> 218
11611600,K01424.01,Kepler-842 b,CONFIRMED,4736,81,2020AJ....159..280B,nan,nan,,15,12,,,,,,,,,1.6,2022AJ....163..179P,1.22,0,0,1,--,,> 218
6803855,K01695.01,Kepler-930 b,CONFIRMED,6194,129,2020AJ....159..280B,nan,nan,,27,4,,,,,,,,,2.03,2022AJ....163..179P,71.45,0,0,1,--,,> 218
9696358,K02545.01,Kepler-1274 b,CONFIRMED,6265,122,2020AJ....159..280B,17.11,0.26,2021ApJS..255...17S,12,9,,,,,,,,,1.42,2020AJ....160..108B,6.98,7,0,1,--,,> 220
8210018,K02762.01,Kepler-1341 b,CONFIRMED,4694,78,2020AJ....159..280B,nan,nan,,7,18,,,,,,,,,2.66,2022AJ....163..179P,133.0,0,0,1,--,,> 220
10526549,K00746.01,Kepler-660 b,CONFIRMED,4710,76,2020AJ....159..280B,nan,nan,,6,21,,,,,,,,,2.6,2022AJ....163..179P,9.27,0,0,1,--,,> 220
6345732,K02857.01,Kepler-1370 b,CONFIRMED,6229,133,2020AJ....159..280B,8.20,0.08,2018MNRAS.474.2094A,22,4,,,,,,,,,2.12,10.26133/NEA4,20.26,4101,4,1,--,,> 223
6345732,K02857.02,Kepler-1370 c,CONFIRMED,6229,133,2020AJ....159..280B,8.20,0.08,2018MNRAS.474.2094A,22,4,,,,,,,,,1.33,10.26133/NEA4,7.44,4101,4,1,--,,> 223
4548011,K04288.01,Kepler-1581 b,CONFIRMED,6014,117,2020AJ....159..280B,nan,nan,,39,3,,,,,,,,,0.83,2022AJ....163..179P,6.28,516,0,1,--,,> 223
3661886,K02279.02,Kepler-377 b,CONFIRMED,6203,109,2020AJ....159..280B,nan,nan,,25,6,,,,,,,,,1.49,2022AJ....163..179P,12.51,1,0,1,--,,> 223
3661886,K02279.01,Kepler-377 c,CONFIRMED,6203,109,2020AJ....159..280B,nan,nan,,25,6,,,,,,,,,2.03,2022AJ....163..179P,27.01,1,0,1,--,,> 223
9112931,K02256.01,Kepler-1161 b,CONFIRMED,4743,99,2020AJ....159..280B,nan,nan,,12,15,,,,,,,,,2.37,2022AJ....163..179P,10.71,0,0,1,--,,> 225
11918099,K00780.01,Kepler-675 b,CONFIRMED,4802,76,2020AJ....159..280B,nan,nan,,18,10,,,,,,,,,2.35,2020AJ....160..108B,2.34,0,0,1,--,,> 225
11560897,K02365.01,Kepler-430 b,CONFIRMED,5890,109,2020AJ....159..280B,nan,nan,,45,4,,,,,,,,,2.23,2022AJ....163..179P,35.97,512,4,1,--,,> 228
11560897,K02365.02,Kepler-430 c,CONFIRMED,5890,109,2020AJ....159..280B,nan,nan,,45,4,,,,,,,,,1.64,2022AJ....163..179P,110.98,512,0,1,--,,> 228
6786037,K00564.01,Kepler-603 b,CONFIRMED,5812,108,2020AJ....159..280B,nan,nan,,47,6,,,,,,,,,2.75,10.26133/NEA4,21.05,646,0,1,--,,> 230
6786037,K00564.02,Kepler-603 c,CONFIRMED,5812,108,2020AJ....159..280B,nan,nan,,47,6,,,,,,,,,8.03,10.26133/NEA4,127.91,646,0,1,--,,> 230
6786037,K00564.03,Kepler-603 d,CONFIRMED,5812,108,2020AJ....159..280B,nan,nan,,47,6,,,,,,,,,1.81,10.26133/NEA4,6.22,646,0,1,--,,> 230
5613330,K00649.01,Kepler-635 b,CONFIRMED,6260,123,2020AJ....159..280B,nan,nan,,1,7,,,,,,,,,3.69,2022AJ....163..179P,23.45,519,0,1,--,,> 230
5609593,K02834.01,Kepler-1362 b,CONFIRMED,4775,87,2020AJ....159..280B,nan,nan,,-8,32,,,,,,,,,2.41,2022AJ....163..179P,136.21,0,0,1,--,,> 233
11968463,K02433.02,Kepler-385 b,CONFIRMED,6036,109,2020AJ....159..280B,nan,nan,,30,17,,,,,,,,,2.91,2020AJ....160..108B,10.04,0,4,1,--,,> 233
11968463,K02433.01,Kepler-385 c,CONFIRMED,6036,109,2020AJ....159..280B,nan,nan,,30,17,,,,,,,,,3.09,2020AJ....160..108B,15.16,0,4,1,--,,> 233
11968463,K02433.03,Kepler-385 d,CONFIRMED,6036,109,2020AJ....159..280B,nan,nan,,30,17,,,,,,,,,2.86,2020AJ....160..108B,56.41,0,4,1,--,,> 233
5094751,K00123.01,Kepler-109 b,CONFIRMED,6202,118,2020AJ....159..280B,nan,nan,,24,1,,,,,,,,,2.34,2022AJ....163..179P,6.48,5,4,1,--,,> 238
5094751,K00123.02,Kepler-109 c,CONFIRMED,6202,118,2020AJ....159..280B,nan,nan,,24,1,,,,,,,,,2.6,2022AJ....163..179P,21.22,5,0,1,--,,> 238
6278762,K03158.01,Kepler-444 b,CONFIRMED,4993,69,2020AJ....159..280B,nan,nan,,14,35,,,,,,,,,0.59,2022AJ....163..179P,3.6,512,0,1,--,,> 238
6278762,K03158.02,Kepler-444 c,CONFIRMED,4993,69,2020AJ....159..280B,nan,nan,,14,35,,,,,,,,,0.73,2022AJ....163..179P,4.55,512,0,1,--,,> 238
6278762,K03158.03,Kepler-444 d,CONFIRMED,4993,69,2020AJ....159..280B,nan,nan,,14,35,,,,,,,,,0.75,2022AJ....163..179P,6.19,512,0,1,--,,> 238
6278762,K03158.04,Kepler-444 e,CONFIRMED,4993,69,2020AJ....159..280B,nan,nan,,14,35,,,,,,,,,0.73,2022AJ....163..179P,7.74,512,0,1,--,,> 238
6278762,K03158.05,Kepler-444 f,CONFIRMED,4993,69,2020AJ....159..280B,nan,nan,,14,35,,,,,,,,,0.91,2022AJ....163..179P,9.74,512,4,1,--,,> 238
10395381,K00740.01,Kepler-659 b,CONFIRMED,4848,81,2020AJ....159..280B,nan,nan,,-8,37,,,,,,,,,2.37,2022AJ....163..179P,17.67,0,4,1,--,,> 238
4149450,K01864.01,Kepler-1772 b,CONFIRMED,5766,116,2020AJ....159..280B,nan,nan,,47,5,,,,,,,,,2.25,2022AJ....163..179P,3.22,1542,4,1,--,,> 241
12306058,K02541.01,Kepler-391 b,CONFIRMED,4997,96,2020AJ....159..280B,nan,nan,,27,6,,,,,,,,,2.78,2020AJ....160..108B,7.42,518,4,1,--,,> 241
12306058,K02541.02,Kepler-391 c,CONFIRMED,4997,96,2020AJ....159..280B,nan,nan,,27,6,,,,,,,,,2.98,2020AJ....160..108B,20.49,518,4,1,--,,> 241
4138008,K04742.01,Kepler-442 b,CONFIRMED,4602,80,2020AJ....159..280B,nan,nan,,-4,9,,,,,,,,,1.4,2022AJ....163..179P,112.3,0,0,1,--,,> 241
10098844,K02964.01,Kepler-1397 b,CONFIRMED,6218,135,2020AJ....159..280B,nan,nan,,20,4,,,,,,,,,2.49,2022AJ....163..179P,47.45,519,0,1,--,,> 244
11241912,K03346.01,Kepler-1473 b,CONFIRMED,6174,110,2020AJ....159..280B,nan,nan,,25,5,,,,,,,,,1.26,2022AJ....163..179P,14.43,0,4,1,--,,> 247
9701962,K04617.01,Kepler-1617 b,CONFIRMED,6110,113,2020AJ....159..280B,nan,nan,,31,3,,,,,,,,,1.23,2022AJ....163..179P,27.48,516,0,1,--,,> 250
1871056,K01001.01,Kepler-264 b,CONFIRMED,6216,125,2020AJ....159..280B,10.95,0.11,2021ApJS..255...17S,-8,9,,,,,,,,,3.53,2022AJ....163..179P,40.81,519,0,1,--,,> 250
1871056,K01001.02,Kepler-264 c,CONFIRMED,6216,125,2020AJ....159..280B,10.95,0.11,2021ApJS..255...17S,-8,9,,,,,,,,,3.26,2022AJ....163..179P,140.11,519,0,1,--,,> 250
11493431,K01434.01,Kepler-847 b,CONFIRMED,4798,,2017ApJS..229...30M,nan,nan,,13,12,,,,,,,,,1.18,10.26133/NEA4,2.34,2,0,1,--,,> 252
9992325,K02205.01,Kepler-1140 b,CONFIRMED,4828,83,2020AJ....159..280B,nan,nan,,13,14,,,,,,,,,2.38,2022AJ....163..179P,24.09,0,4,1,--,,> 255
10586004,K00275.01,Kepler-129 b,CONFIRMED,5208,101,2020AJ....159..280B,nan,nan,,38,2,,,,,,,,,2.33,2022AJ....163..179P,15.79,1542,0,1,--,,> 255
10586004,K00275.02,Kepler-129 c,CONFIRMED,5208,101,2020AJ....159..280B,nan,nan,,38,2,,,,,,,,,2.49,2022AJ....163..179P,82.2,1542,0,1,--,,> 255
4665571,K02393.01,Kepler-1834 b,CONFIRMED,4755,80,2020AJ....159..280B,nan,nan,,7,12,,,,,,,,,1.25,2022AJ....163..179P,4.6,0,0,1,--,,> 258
4665571,K02393.02,Kepler-1834 c,CONFIRMED,4755,80,2020AJ....159..280B,nan,nan,,7,12,,,,,,,,,1.12,2022AJ....163..179P,0.77,0,0,1,--,,> 258
2989404,K01824.02,Kepler-323 b,CONFIRMED,6000,112,2020AJ....159..280B,nan,nan,,37,1,,,,,,,,,1.33,2022AJ....163..179P,1.68,0,4,1,--,,> 258
2989404,K01824.01,Kepler-323 c,CONFIRMED,6000,112,2020AJ....159..280B,nan,nan,,37,1,,,,,,,,,1.52,2022AJ....163..179P,3.55,0,0,1,--,,> 258
1717722,K03145.01,Kepler-1977 b,CONFIRMED,4706,86,2020AJ....159..280B,nan,nan,,-22,20,,,,,,,,,1.5,2022AJ....163..179P,4.54,0,0,1,--,,> 261
6206214,K02252.01,Kepler-1158 b,CONFIRMED,6234,116,2020AJ....159..280B,13.30,0.13,SantosPrivComm,12,5,,,,,,,,,2.66,2022AJ....163..179P,13.54,519,0,1,--,,> 264
8087812,K04343.01,Kepler-1952 b,CONFIRMED,5620,181,2020AJ....159..280B,nan,nan,,19,40,,,,,,,,,1.73,10.26133/NEA4,27.21,644,4,1,--,,> 264
10587105,K00339.01,Kepler-529 b,CONFIRMED,6143,129,2020AJ....159..280B,nan,nan,,25,4,,,,,,,,,2.1,10.26133/NEA4,1.98,646,0,1,--,,> 273
10587105,K00339.02,Kepler-529 c,CONFIRMED,6143,129,2020AJ....159..280B,nan,nan,,25,4,,,,,,,,,2.55,10.26133/NEA4,12.83,646,4,1,--,,> 273
10587105,K00339.03,Kepler-529 d,CONFIRMED,6143,129,2020AJ....159..280B,nan,nan,,25,4,,,,,,,,,2.44,10.26133/NEA4,35.87,646,4,1,--,,> 273
5128673,K02698.01,Kepler-1316 b,CONFIRMED,6216,109,2020AJ....159..280B,nan,nan,,-2,8,,,,,,,,,3.49,2022AJ....163..179P,87.97,1,0,1,--,,> 279
4458082,K02303.01,Kepler-1181 b,CONFIRMED,6208,119,2020AJ....159..280B,nan,nan,,-2,8,,,,,,,,,1.66,2020AJ....160..108B,4.89,7,0,1,--,,> 282
4458082,K02303.02,Kepler-1181 c,CONFIRMED,6208,119,2020AJ....159..280B,nan,nan,,-2,8,,,,,,,,,1.88,2020AJ....160..108B,8.93,7,4,1,--,,> 282
9872831,K04230.01,Kepler-1572 b,CONFIRMED,6100,121,2020AJ....159..280B,nan,nan,,28,3,,,,,,,,,1.36,2022AJ....163..179P,5.5,1542,0,1,--,,> 285
5164255,K00824.01,Kepler-693 b,CONFIRMED,5019,94,2020AJ....159..280B,nan,nan,,-8,39,,,,,,,,,10.83,2020AJ....160..108B,15.38,0,0,1,--,,> 285
11612280,K04304.01,Kepler-1587 b,CONFIRMED,5943,111,2020AJ....159..280B,nan,nan,,37,4,,,,,,,,,1.21,2022AJ....163..179P,9.41,516,0,1,--,,> 289
12121570,K02290.01,Kepler-1816 b,CONFIRMED,4944,75,2020AJ....159..280B,nan,nan,,17,13,,,,,,,,,1.77,2020AJ....160..108B,91.5,0,0,1,--,,> 289
7102316,K02028.02,Kepler-351 b,CONFIRMED,5213,94,2020AJ....159..280B,nan,nan,,26,28,,,,,,,,,3.04,2020AJ....160..108B,37.06,0,4,1,--,,> 289
7102316,K02028.01,Kepler-351 c,CONFIRMED,5213,94,2020AJ....159..280B,nan,nan,,26,28,,,,,,,,,3.04,2020AJ....160..108B,57.25,0,0,1,--,,> 289
7102316,K02028.03,Kepler-351 d,CONFIRMED,5213,94,2020AJ....159..280B,nan,nan,,26,28,,,,,,,,,2.4,2020AJ....160..108B,142.54,0,0,1,--,,> 289
9026749,K02564.01,Kepler-1280 b,CONFIRMED,6185,123,2020AJ....159..280B,nan,nan,,17,4,,,,,,,,,2.87,2022AJ....163..179P,66.56,518,0,1,--,,> 292
8689373,K00921.03,Kepler-253 b,CONFIRMED,5020,84,2020AJ....159..280B,nan,nan,,21,12,,,,,,,,,1.78,2020AJ....160..108B,3.78,0,0,1,--,,> 292
8689373,K00921.01,Kepler-253 c,CONFIRMED,5020,84,2020AJ....159..280B,nan,nan,,21,12,,,,,,,,,2.64,2020AJ....160..108B,10.28,0,0,1,--,,> 292
8689373,K00921.02,Kepler-253 d,CONFIRMED,5020,84,2020AJ....159..280B,nan,nan,,21,12,,,,,,,,,3.08,2020AJ....160..108B,18.12,0,0,1,--,,> 292
8480285,K00691.02,Kepler-647 b,CONFIRMED,6120,116,2020AJ....159..280B,nan,nan,,26,2,,,,,,,,,1.61,2022AJ....163..179P,16.23,518,0,1,--,,> 292
8480285,K00691.01,Kepler-647 c,CONFIRMED,6120,116,2020AJ....159..280B,nan,nan,,26,2,,,,,,,,,3.79,2022AJ....163..179P,29.67,518,0,1,--,,> 292
11673802,K01894.01,Kepler-1004 b,CONFIRMED,4875,89,2020AJ....159..280B,nan,nan,,14,5,,,,,,,,,6.72,2020AJ....160..108B,5.29,1542,0,1,--,,> 295
3640905,K01221.01,Kepler-278 b,CONFIRMED,5009,112,2020AJ....159..280B,nan,nan,,21,8,,,,,,,,,4.19,2020AJ....160..108B,30.16,518,4,1,--,,> 295
3640905,K01221.02,Kepler-278 c,CONFIRMED,5009,112,2020AJ....159..280B,nan,nan,,21,8,,,,,,,,,3.38,2020AJ....160..108B,51.08,518,0,1,--,,> 295
9183378,K04222.01,Kepler-1571 b,CONFIRMED,6206,129,2020AJ....159..280B,15.19,0.16,2021ApJS..255...17S,9,4,,,,,,,,,1.39,2022AJ....163..179P,3.39,1,0,1,--,,> 299
7277317,K00674.01,Kepler-643 b,CONFIRMED,4861,94,2020AJ....159..280B,nan,nan,,12,5,,,,,,,,,10.48,2020AJ....160..108B,16.34,518,0,1,--,,> 299
7983117,K03214.01,Kepler-1988 b,CONFIRMED,6033,,2017ApJS..229...30M,nan,nan,,28,5,,,,,,,,,1.53,10.26133/NEA4,11.5,130,4,1,--,,> 301
6205897,K01967.01,Kepler-1029 b,CONFIRMED,4766,,2017ApJS..229...30M,nan,nan,,-8,14,,,,,,,,,1.57,10.26133/NEA4,4.42,2,4,1,--,,> 305
10663396,K02046.01,Kepler-1069 b,CONFIRMED,5744,96,2020AJ....159..280B,nan,nan,,42,4,,,,,,,,,2.71,2022AJ....163..179P,23.9,518,0,1,--,,> 305
7778621,K04725.01,Kepler-1967 b,CONFIRMED,4732,73,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,0.77,2022AJ....163..179P,7.28,0,4,1,--,,> 305
8878187,K00697.01,Kepler-650 b,CONFIRMED,5600,113,2020AJ....159..280B,nan,nan,,43,4,,,,,,,,,3.62,10.26133/NEA4,3.03,802,4,1,--,,> 305
4136466,K01344.01,Kepler-826 b,CONFIRMED,6064,122,2020AJ....159..280B,nan,nan,,28,3,,,,,,,,,1.47,2022AJ....163..179P,4.49,514,0,1,--,,> 305
8081187,K01951.01,Kepler-1025 b,CONFIRMED,5880,115,2020AJ....159..280B,nan,nan,,38,3,,,,,,,,,2.352,2018ApJ...866...99B,37.32,642,0,1,--,,> 309
3239945,K00490.01,Kepler-167 b,CONFIRMED,4761,74,2020AJ....159..280B,nan,nan,,2,4,,,,,,,,,1.57,2022AJ....163..179P,4.39,0,0,1,--,,> 309
3239945,K00490.03,Kepler-167 c,CONFIRMED,4761,74,2020AJ....159..280B,nan,nan,,2,4,,,,,,,,,1.52,2022AJ....163..179P,7.41,0,0,1,--,,> 309
3239945,K00490.04,Kepler-167 d,CONFIRMED,4761,74,2020AJ....159..280B,nan,nan,,2,4,,,,,,,,,1.16,2022AJ....163..179P,21.8,0,0,1,--,,> 309
3239945,K00490.02,Kepler-167 e,CONFIRMED,4761,74,2020AJ....159..280B,nan,nan,,2,4,,,,,,,,,9.88,2020AJ....160..108B,1071.23,0,0,1,--,,> 309
12735830,K03311.01,Kepler-1465 b,CONFIRMED,4816,107,2020AJ....159..280B,nan,nan,,1,12,,,,,,,,,4.98,10.26133/NEA4,31.83,128,0,1,--,,> 312
6937529,K04382.01,Kepler-1597 b,CONFIRMED,6092,116,2020AJ....159..280B,nan,nan,,22,10,,,,,,,,,1.05,2022AJ....163..179P,2.95,516,0,1,--,,> 312
8631504,K02503.01,Kepler-1846 b,CONFIRMED,4840,83,2020AJ....159..280B,nan,nan,,2,13,,,,,,,,,1.04,2022AJ....163..179P,14.82,0,0,1,--,,> 316
5211199,K02158.01,Kepler-1800 b,CONFIRMED,5503,102,2020AJ....159..280B,nan,nan,,23,33,,,,,,,,,0.84,2022AJ....163..179P,4.56,0,4,1,--,,> 319
5963582,K02479.01,Kepler-1843 b,CONFIRMED,5348,112,2020AJ....159..280B,nan,nan,,38,5,,,,,,,,,2.62,2020AJ....160..108B,25.54,518,0,1,--,,> 319
10585852,K01314.01,Kepler-815 b,CONFIRMED,4952,82,2020AJ....159..280B,nan,nan,,6,20,,,,,,,,,4.47,2020AJ....160..108B,8.58,518,0,1,--,,> 319
11401755,K00277.02,Kepler-36 b,CONFIRMED,5804,114,2020AJ....159..280B,nan,nan,,39,0,,,,,,,,,1.52,2020AJ....160..108B,13.85,518,0,1,--,,> 323
11401755,K00277.01,Kepler-36 c,CONFIRMED,5804,114,2020AJ....159..280B,nan,nan,,39,0,,,,,,,,,3.66,2022AJ....163..179P,16.23,518,0,1,--,,> 323
11804465,K00020.01,Kepler-12 b,CONFIRMED,5912,103,2020AJ....159..280B,nan,nan,,36,2,,,,,,,,,19.15,2022AJ....163..179P,4.44,518,0,1,--,,> 327
10289119,K02390.01,Kepler-1219 b,CONFIRMED,6178,109,2020AJ....159..280B,nan,nan,,0,9,,,,,,,,,3.04,2022AJ....163..179P,16.1,518,0,1,--,,> 327
12008872,K02729.01,Kepler-1327 b,CONFIRMED,6143,,2017ApJS..229...30M,nan,nan,,5,6,,,,,,,,,1.96,10.26133/NEA4,14.89,2,0,1,--,,> 327
10599206,K00476.01,Kepler-566 b,CONFIRMED,5043,88,2020AJ....159..280B,nan,nan,,17,15,,,,,,,,,1.95,2022AJ....163..179P,18.43,0,0,1,--,,> 327
6468138,K01826.01,Kepler-965 b,CONFIRMED,6029,111,2020AJ....159..280B,nan,nan,,28,6,,,,,,,,,3.16,2022AJ....163..179P,134.25,0,0,1,--,,> 327
4736644,K03330.01,Kepler-1470 b,CONFIRMED,4946,84,2020AJ....159..280B,nan,nan,,-15,30,,,,,,,,,1.11,2022AJ....163..179P,16.3,0,0,1,--,,> 331
5956342,K01052.02,Kepler-265 b,CONFIRMED,5891,105,2020AJ....159..280B,nan,nan,,34,10,,,,,,,,,1.51,2020AJ....160..108B,6.85,1024,0,1,--,,> 331
5956342,K01052.01,Kepler-265 c,CONFIRMED,5891,105,2020AJ....159..280B,nan,nan,,34,10,,,,,,,,,2.3,2020AJ....160..108B,17.03,1024,0,1,--,,> 331
5956342,K01052.03,Kepler-265 e,CONFIRMED,5891,105,2020AJ....159..280B,nan,nan,,34,10,,,,,,,,,2.17,2020AJ....160..108B,67.83,1024,0,1,--,,> 331
10600261,K00597.02,Kepler-194 b,CONFIRMED,5970,101,2020AJ....159..280B,nan,nan,,23,17,,,,,,,,,1.41,2020AJ....160..108B,2.09,1024,0,1,--,,> 334
10600261,K00597.01,Kepler-194 c,CONFIRMED,5970,101,2020AJ....159..280B,nan,nan,,23,17,,,,,,,,,2.44,2020AJ....160..108B,17.31,1024,0,1,--,,> 334
10600261,K00597.03,Kepler-194 d,CONFIRMED,5970,101,2020AJ....159..280B,nan,nan,,23,17,,,,,,,,,2.28,2020AJ....160..108B,52.81,1024,0,1,--,,> 334
7747425,K01952.03,Kepler-341 b,CONFIRMED,5847,115,2020AJ....159..280B,nan,nan,,12,29,,,,,,,,,1.27,2020AJ....160..108B,5.2,512,0,1,--,,> 334
7747425,K01952.01,Kepler-341 c,CONFIRMED,5847,115,2020AJ....159..280B,nan,nan,,12,29,,,,,,,,,2.02,2020AJ....160..108B,8.01,512,0,1,--,,> 334
7747425,K01952.02,Kepler-341 d,CONFIRMED,5847,115,2020AJ....159..280B,nan,nan,,12,29,,,,,,,,,2.2,2020AJ....160..108B,27.67,512,0,1,--,,> 334
7747425,K01952.04,Kepler-341 e,CONFIRMED,5847,115,2020AJ....159..280B,nan,nan,,12,29,,,,,,,,,2.19,2020AJ....160..108B,42.47,512,0,1,--,,> 334
8494617,K02389.01,Kepler-1218 b,CONFIRMED,6102,114,2020AJ....159..280B,nan,nan,,21,5,,,,,,,,,1.67,2022AJ....163..179P,22.92,516,0,1,--,,> 345
11651712,K03363.01,Kepler-1479 b,CONFIRMED,5914,114,2020AJ....159..280B,nan,nan,,12,25,,,,,,,,,2.17,2022AJ....163..179P,14.53,512,0,1,--,,> 345
4484336,K02547.01,Kepler-1857 b,CONFIRMED,6065,117,2020AJ....159..280B,nan,nan,,25,4,,,,,,,,,1.48,10.26133/NEA4,8.94,128,0,1,--,,> 345
11308499,K02168.01,Kepler-366 b,CONFIRMED,6002,112,2020AJ....159..280B,nan,nan,,27,9,,,,,,,,,1.6,10.26133/NEA4,3.28,646,0,1,--,,> 345
11308499,K02168.02,Kepler-366 c,CONFIRMED,6002,112,2020AJ....159..280B,nan,nan,,27,9,,,,,,,,,1.87,10.26133/NEA4,12.52,646,0,1,--,,> 345
9821454,K01529.02,Kepler-59 b,CONFIRMED,6068,118,2020AJ....159..280B,nan,nan,,24,5,,,,,,,,,1.45,2020AJ....160..108B,11.87,516,0,1,--,,> 345
9821454,K01529.01,Kepler-59 c,CONFIRMED,6068,118,2020AJ....159..280B,nan,nan,,24,5,,,,,,,,,2.1,2020AJ....160..108B,17.98,516,0,1,--,,> 345
6768394,K02086.01,Kepler-60 b,CONFIRMED,6024,109,2020AJ....159..280B,nan,nan,,28,4,,,,,,,,,1.75,2022AJ....163..179P,7.13,518,0,1,--,,> 345
6768394,K02086.02,Kepler-60 c,CONFIRMED,6024,109,2020AJ....159..280B,nan,nan,,28,4,,,,,,,,,1.96,2022AJ....163..179P,8.92,518,0,1,--,,> 345
6768394,K02086.03,Kepler-60 d,CONFIRMED,6024,109,2020AJ....159..280B,nan,nan,,28,4,,,,,,,,,1.76,2022AJ....163..179P,11.9,518,4,1,--,,> 345
11135308,K02805.01,Kepler-1352 b,CONFIRMED,6166,122,2020AJ....159..280B,nan,nan,,10,3,,,,,,,,,0.88,2022AJ....163..179P,1.88,512,0,1,--,,> 349
8773015,K04301.01,Kepler-1586 b,CONFIRMED,5856,112,2020AJ....159..280B,nan,nan,,35,5,,,,,,,,,0.98,2022AJ....163..179P,15.6,1536,0,1,--,,> 349
5436502,K00834.04,Kepler-238 b,CONFIRMED,5825,104,2020AJ....159..280B,nan,nan,,27,19,,,,,,,,,1.87,2020AJ....160..108B,2.09,518,0,1,--,,> 349
5436502,K00834.03,Kepler-238 c,CONFIRMED,5825,104,2020AJ....159..280B,nan,nan,,27,19,,,,,,,,,2.69,2020AJ....160..108B,6.16,518,0,1,--,,> 349
5436502,K00834.02,Kepler-238 d,CONFIRMED,5825,104,2020AJ....159..280B,nan,nan,,27,19,,,,,,,,,3.55,2020AJ....160..108B,13.23,518,0,1,--,,> 349
5436502,K00834.01,Kepler-238 e,CONFIRMED,5825,104,2020AJ....159..280B,nan,nan,,27,19,,,,,,,,,9.14,2020AJ....160..108B,23.65,518,0,1,--,,> 349
5436502,K00834.05,Kepler-238 f,CONFIRMED,5825,104,2020AJ....159..280B,nan,nan,,27,19,,,,,,,,,3.1,2020AJ....160..108B,50.45,518,0,1,--,,> 349
10055126,K01608.01,Kepler-311 b,CONFIRMED,6128,111,2020AJ....159..280B,nan,nan,,18,4,,,,,,,,,1.66,2022AJ....163..179P,9.18,0,0,1,--,,> 349
10055126,K01608.02,Kepler-311 c,CONFIRMED,6128,111,2020AJ....159..280B,nan,nan,,18,4,,,,,,,,,1.5,2022AJ....163..179P,19.74,0,0,1,--,,> 349
10055126,K01608.03,Kepler-311 d,CONFIRMED,6128,111,2020AJ....159..280B,nan,nan,,18,4,,,,,,,,,2.0,2022AJ....163..179P,232.04,0,0,1,--,,> 349
3247268,K01089.01,Kepler-418 b,CONFIRMED,5925,104,2020AJ....159..280B,nan,nan,,21,19,,,,,,,,,9.91,2020AJ....160..108B,86.68,0,0,1,--,,> 349
3247268,K01089.02,Kepler-418 c,CONFIRMED,5925,104,2020AJ....159..280B,nan,nan,,21,19,,,,,,,,,5.14,2020AJ....160..108B,12.22,0,0,1,--,,> 349
8711794,K00105.01,Kepler-463 b,CONFIRMED,6112,130,2020AJ....159..280B,nan,nan,,-11,3,,,,,,,,,3.55,2022AJ....163..179P,8.98,0,0,1,--,,> 349
7808587,K01533.01,Kepler-886 b,CONFIRMED,5999,107,2020AJ....159..280B,nan,nan,,30,3,,,,,,,,,1.26,2022AJ....163..179P,6.24,0,0,1,--,,> 349
5456651,K00835.01,Kepler-239 b,CONFIRMED,4926,96,2020AJ....159..280B,nan,nan,,7,10,,,,,,,,,2.46,2022AJ....163..179P,11.76,0,0,1,--,,> 353
5456651,K00835.02,Kepler-239 c,CONFIRMED,4926,96,2020AJ....159..280B,nan,nan,,7,10,,,,,,,,,2.25,2022AJ....163..179P,56.23,0,0,1,--,,> 353
10290666,K00332.01,Kepler-526 b,CONFIRMED,5708,90,2020AJ....159..280B,nan,nan,,38,8,,,,,,,,,2.45,2022AJ....163..179P,5.46,646,0,1,--,,> 353
5780885,K00097.01,Kepler-7 b,CONFIRMED,6164,114,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,17.39,2022AJ....163..179P,4.89,518,0,1,--,,> 358
3342794,K02278.02,Kepler-376 b,CONFIRMED,6082,113,2020AJ....159..280B,nan,nan,,22,3,,,,,,,,,1.29,2022AJ....163..179P,4.92,518,0,1,--,,> 362
3342794,K02278.01,Kepler-376 c,CONFIRMED,6082,113,2020AJ....159..280B,nan,nan,,22,3,,,,,,,,,2.27,2022AJ....163..179P,14.17,518,4,1,--,,> 362
10272442,K00734.01,Kepler-657 b,CONFIRMED,5955,,2017ApJS..229...30M,nan,nan,,27,8,,,,,,,,,3.08,10.26133/NEA4,24.54,258,0,1,--,,> 362
6755944,K04072.01,Kepler-1547 b,CONFIRMED,6084,112,2020AJ....159..280B,nan,nan,,17,9,,,,,,,,,0.96,2022AJ....163..179P,0.69,0,4,1,--,,> 365
8806123,K00523.02,Kepler-177 b,CONFIRMED,5741,112,2020AJ....159..280B,nan,nan,,24,23,,,,,,,,,3.57,2020AJ....160..108B,36.86,514,0,1,--,,> 365
8806123,K00523.01,Kepler-177 c,CONFIRMED,5741,112,2020AJ....159..280B,nan,nan,,24,23,,,,,,,,,9.01,2020AJ....160..108B,49.41,514,4,1,--,,> 365
11391018,K00189.01,Kepler-486 b,CONFIRMED,4888,80,2020AJ....159..280B,nan,nan,,5,6,,,,,,,,,11.12,2022AJ....163..179P,30.36,0,0,1,--,,> 365
10933561,K00291.02,Kepler-133 b,CONFIRMED,5809,102,2020AJ....159..280B,nan,nan,,36,4,,,,,,,,,2.04,10.26133/NEA4,8.13,646,4,1,--,,> 369
10933561,K00291.01,Kepler-133 c,CONFIRMED,5809,102,2020AJ....159..280B,nan,nan,,36,4,,,,,,,,,2.72,10.26133/NEA4,31.52,646,0,1,--,,> 369
8355239,K00574.02,Kepler-189 b,CONFIRMED,5087,87,2020AJ....159..280B,nan,nan,,15,14,,,,,,,,,1.24,2022AJ....163..179P,10.4,0,0,1,--,,> 369
8355239,K00574.01,Kepler-189 c,CONFIRMED,5087,87,2020AJ....159..280B,nan,nan,,15,14,,,,,,,,,2.41,2022AJ....163..179P,20.13,0,0,1,--,,> 369
12058147,K02072.01,Kepler-1082 b,CONFIRMED,6147,117,2020AJ....159..280B,nan,nan,,10,2,,,,,,,,,1.3,2022AJ....163..179P,1.54,512,0,1,--,,> 374
10212441,K02342.01,Kepler-1199 b,CONFIRMED,5917,117,2020AJ....159..280B,nan,nan,,32,3,,,,,,,,,1.51,10.26133/NEA4,15.04,640,0,1,--,,> 374
9447166,K03296.01,Kepler-1459 b,CONFIRMED,4890,82,2020AJ....159..280B,nan,nan,,3,6,,,,,,,,,1.43,2022AJ....163..179P,62.87,0,4,1,--,,> 374
12120307,K02597.01,Kepler-394 b,CONFIRMED,6010,105,2020AJ....159..280B,nan,nan,,24,8,,,,,,,,,1.38,2020AJ....160..108B,8.01,0,0,1,--,,> 374
12120307,K02597.02,Kepler-394 c,CONFIRMED,6010,105,2020AJ....159..280B,nan,nan,,24,8,,,,,,,,,1.47,2020AJ....160..108B,12.13,0,0,1,--,,> 374
12120307,K02597.03,Kepler-394 d,CONFIRMED,6010,105,2020AJ....159..280B,nan,nan,,24,8,,,,,,,,,1.29,2020AJ....160..108B,5.61,0,0,1,--,,> 374
8890924,K04269.01,Kepler-1993 b,CONFIRMED,4915,87,2020AJ....159..280B,nan,nan,,6,2,,,,,,,,,4.17,2020AJ....160..108B,26.66,518,0,1,--,,> 378
9590976,K00710.01,Kepler-217 b,CONFIRMED,6143,113,2020AJ....159..280B,nan,nan,,1,7,,,,,,,,,2.22,2022AJ....163..179P,5.37,518,0,1,--,,> 382
9590976,K00710.02,Kepler-217 c,CONFIRMED,6143,113,2020AJ....159..280B,nan,nan,,1,7,,,,,,,,,1.8,2022AJ....163..179P,8.59,518,0,1,--,,> 382
9590976,K00710.03,Kepler-217 d,CONFIRMED,6143,113,2020AJ....159..280B,nan,nan,,1,7,,,,,,,,,1.36,2022AJ....163..179P,3.89,518,0,1,--,,> 382
7303253,K00878.01,Kepler-711 b,CONFIRMED,4935,92,2020AJ....159..280B,nan,nan,,2,11,,,,,,,,,2.76,2022AJ....163..179P,23.59,0,4,1,--,,> 387
8689793,K01893.01,Kepler-1003 b,CONFIRMED,6107,117,2020AJ....159..280B,nan,nan,,2,12,,,,,,,,,2.0,2022AJ....163..179P,3.55,0,0,1,--,,> 391
10593535,K04204.01,Kepler-1568 b,CONFIRMED,6072,111,2020AJ....159..280B,nan,nan,,20,4,,,,,,,,,1.28,2022AJ....163..179P,20.93,0,0,1,--,,> 391
8017703,K00518.01,Kepler-174 b,CONFIRMED,4918,89,2020AJ....159..280B,nan,nan,,2,8,,,,,,,,,2.3,2022AJ....163..179P,13.98,0,0,1,--,,> 391
8017703,K00518.02,Kepler-174 c,CONFIRMED,4918,89,2020AJ....159..280B,nan,nan,,2,8,,,,,,,,,1.76,2022AJ....163..179P,44.0,0,0,1,--,,> 391
8017703,K00518.03,Kepler-174 d,CONFIRMED,4918,89,2020AJ....159..280B,nan,nan,,2,8,,,,,,,,,2.61,2022AJ....163..179P,247.35,0,0,1,--,,> 391
11512246,K00168.03,Kepler-23 b,CONFIRMED,5879,111,2020AJ....159..280B,nan,nan,,32,2,,,,,,,,,1.73,2022AJ....163..179P,7.11,518,0,1,--,,> 391
11512246,K00168.01,Kepler-23 c,CONFIRMED,5879,111,2020AJ....159..280B,nan,nan,,32,2,,,,,,,,,3.06,2022AJ....163..179P,10.74,518,0,1,--,,> 391
11512246,K00168.02,Kepler-23 d,CONFIRMED,5879,111,2020AJ....159..280B,nan,nan,,32,2,,,,,,,,,2.17,2022AJ....163..179P,15.27,518,0,1,--,,> 391
8158127,K01015.01,Kepler-750 b,CONFIRMED,5990,112,2020AJ....159..280B,nan,nan,,26,5,,,,,,,,,3.26,2020AJ....160..108B,9.43,514,0,1,--,,> 391
8158127,K01015.02,Kepler-750 c,CONFIRMED,5990,112,2020AJ....159..280B,nan,nan,,26,5,,,,,,,,,1.75,2020AJ....160..108B,4.09,514,0,1,--,,> 391
5962262,K04661.01,Kepler-1966 b,CONFIRMED,4931,89,2020AJ....159..280B,nan,nan,,-8,16,,,,,,,,,1.01,10.26133/NEA4,8.62,128,0,1,--,,> 396
10864656,K01299.01,Kepler-432 b,CONFIRMED,4993,98,2020AJ....159..280B,nan,nan,,9,8,,,,,,,,,11.75,2020AJ....160..108B,52.5,518,0,1,--,,> 396
11133306,K00276.01,Kepler-509 b,CONFIRMED,5945,110,2020AJ....159..280B,nan,nan,,29,2,,,,,,,,,2.46,2022AJ....163..179P,41.75,512,0,1,--,,> 396
2304320,K02033.01,Kepler-1064 b,CONFIRMED,5064,,2017ApJS..229...30M,nan,nan,,13,8,,,,,,,,,1.57,10.26133/NEA4,16.54,514,0,1,--,,> 399
6945786,K03136.01,Kepler-1909 b,CONFIRMED,4904,90,2020AJ....159..280B,nan,nan,,-24,19,,,,,,,,,1.02,2022AJ....163..179P,2.39,0,0,1,--,,> 399
4077526,K01336.01,Kepler-58 b,CONFIRMED,5747,104,2020AJ....159..280B,nan,nan,,27,17,,,,,,,,,2.11,2020AJ....160..108B,10.22,0,0,1,--,,> 399
4077526,K01336.02,Kepler-58 c,CONFIRMED,5747,104,2020AJ....159..280B,nan,nan,,27,17,,,,,,,,,2.66,2020AJ....160..108B,15.57,0,4,1,--,,> 399
4077526,K01336.03,Kepler-58 d,CONFIRMED,5747,104,2020AJ....159..280B,nan,nan,,27,17,,,,,,,,,2.65,2020AJ....160..108B,40.1,0,4,1,--,,> 399
4077526,K01336.04,Kepler-58 e,CONFIRMED,5747,104,2020AJ....159..280B,nan,nan,,27,17,,,,,,,,,1.46,2020AJ....160..108B,4.46,0,0,1,--,,> 399
11074835,K02533.01,Kepler-1270 b,CONFIRMED,4972,90,2020AJ....159..280B,nan,nan,,6,7,,,,,,,,,2.88,2020AJ....160..108B,6.03,518,0,1,--,,> 404
10713616,K01311.01,Kepler-1667 b,CONFIRMED,5926,113,2020AJ....159..280B,nan,nan,,29,3,,,,,,,,,2.68,2022AJ....163..179P,83.58,0,0,1,--,,> 404
5374854,K00645.01,Kepler-633 b,CONFIRMED,5877,,2017ApJS..229...30M,nan,nan,,31,3,,,,,,,,,1.95,10.26133/NEA4,8.5,6,4,1,--,,> 404
5374854,K00645.02,Kepler-633 c,CONFIRMED,5877,,2017ApJS..229...30M,nan,nan,,31,3,,,,,,,,,2.01,10.26133/NEA4,23.78,6,0,1,--,,> 404
11752632,K02492.01,Kepler-1258 b,CONFIRMED,5768,108,2020AJ....159..280B,nan,nan,,34,3,,,,,,,,,0.99,2022AJ....163..179P,0.98,512,0,1,--,,> 409
6021275,K00284.03,Kepler-132 b,CONFIRMED,5940,116,2020AJ....159..280B,nan,nan,,28,2,,,,,,,,,1.22,10.26133/NEA4,6.18,416,0,1,--,,> 409
6021275,K00284.02,Kepler-132 c,CONFIRMED,5940,116,2020AJ....159..280B,nan,nan,,28,2,,,,,,,,,1.4,10.26133/NEA4,6.41,416,4,1,--,,> 409
6021275,K00284.01,Kepler-132 d,CONFIRMED,5940,116,2020AJ....159..280B,nan,nan,,28,2,,,,,,,,,1.93,10.26133/NEA4,18.01,416,4,1,--,,> 409
12469800,K02543.01,Kepler-1856 b,CONFIRMED,5114,86,2020AJ....159..280B,nan,nan,,12,15,,,,,,,,,1.37,10.26133/NEA4,1.3,0,0,1,--,,> 409
9651234,K01938.01,Kepler-1020 b,CONFIRMED,5086,84,2020AJ....159..280B,nan,nan,,2,20,,,,,,,,,2.18,2022AJ....163..179P,96.92,0,0,1,--,,> 413
6605493,K02559.01,Kepler-1686 b,CONFIRMED,5927,104,2020AJ....159..280B,nan,nan,,27,7,,,,,,,,,1.2,2022AJ....163..179P,9.31,0,0,1,--,,> 413
8680979,K01891.02,Kepler-330 b,CONFIRMED,4992,81,2020AJ....159..280B,nan,nan,,7,8,,,,,,,,,1.34,2022AJ....163..179P,8.26,0,0,1,--,,> 413
8680979,K01891.01,Kepler-330 c,CONFIRMED,4992,81,2020AJ....159..280B,nan,nan,,7,8,,,,,,,,,2.14,2022AJ....163..179P,15.96,0,0,1,--,,> 413
6849046,K00201.01,Kepler-491 b,CONFIRMED,5658,84,2020AJ....159..280B,nan,nan,,10,29,,,,,,,,,8.42,2022AJ....163..179P,4.23,0,0,1,--,,> 413
3966801,K00494.01,Kepler-577 b,CONFIRMED,4892,85,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,2.43,2022AJ....163..179P,25.7,0,0,1,--,,> 413
4841374,K00633.01,Kepler-630 b,CONFIRMED,6113,125,2020AJ....159..280B,nan,nan,,2,6,,,,,,,,,3.9,2022AJ....163..179P,161.47,512,0,1,--,,> 418
9886255,K01846.01,Kepler-976 b,CONFIRMED,5109,92,2020AJ....159..280B,nan,nan,,14,9,,,,,,,,,3.9,2020AJ....160..108B,105.96,256,0,1,--,,> 418
8558011,K00577.02,Kepler-607 b,CONFIRMED,5238,99,2020AJ....159..280B,nan,nan,,4,26,,,,,,,,,0.85,2020AJ....160..108B,0.64,0,0,1,--,,> 423
8558011,K00577.01,Kepler-607 c,CONFIRMED,5238,99,2020AJ....159..280B,nan,nan,,4,26,,,,,,,,,2.14,2020AJ....160..108B,39.68,0,0,1,--,,> 423
7366258,K00880.01,Kepler-82 b,CONFIRMED,5535,89,2020AJ....159..280B,nan,nan,,-8,37,,,,,,,,,3.63,2020AJ....160..108B,26.44,0,0,1,--,,> 423
7366258,K00880.02,Kepler-82 c,CONFIRMED,5535,89,2020AJ....159..280B,nan,nan,,-8,37,,,,,,,,,5.12,2020AJ....160..108B,51.54,0,0,1,--,,> 423
7366258,K00880.04,Kepler-82 d,CONFIRMED,5535,89,2020AJ....159..280B,nan,nan,,-8,37,,,,,,,,,1.73,2020AJ....160..108B,2.38,0,0,1,--,,> 423
7366258,K00880.03,Kepler-82 e,CONFIRMED,5535,89,2020AJ....159..280B,nan,nan,,-8,37,,,,,,,,,2.25,2020AJ....160..108B,5.9,0,0,1,--,,> 423
10857519,K02075.01,Kepler-1084 b,CONFIRMED,6043,116,2020AJ....159..280B,nan,nan,,19,3,,,,,,,,,1.44,10.26133/NEA4,2.05,648,4,1,--,,> 428
7375348,K00266.01,Kepler-508 b,CONFIRMED,5506,100,2020AJ....159..280B,nan,nan,,33,3,,,,,,,,,1.48,2022AJ....163..179P,25.31,514,0,1,--,,> 428
6265792,K02753.01,Kepler-1338 b,CONFIRMED,5945,116,2020AJ....159..280B,nan,nan,,22,10,,,,,,,,,1.05,2022AJ....163..179P,0.94,512,0,1,--,,> 433
7584650,K02631.01,Kepler-1863 b,CONFIRMED,5894,120,2020AJ....159..280B,nan,nan,,29,2,,,,,,,,,2.02,2022AJ....163..179P,45.0,518,4,1,--,,> 433
9006449,K01413.01,Kepler-295 b,CONFIRMED,5357,111,2020AJ....159..280B,nan,nan,,27,8,,,,,,,,,4.03,2020AJ....160..108B,12.65,518,4,1,--,,> 433
9006449,K01413.02,Kepler-295 c,CONFIRMED,5357,111,2020AJ....159..280B,nan,nan,,27,8,,,,,,,,,3.52,2020AJ....160..108B,21.53,518,4,1,--,,> 433
9006449,K01413.03,Kepler-295 d,CONFIRMED,5357,111,2020AJ....159..280B,nan,nan,,27,8,,,,,,,,,4.51,2020AJ....160..108B,33.88,518,4,1,--,,> 433
9631995,K00022.01,Kepler-422 b,CONFIRMED,6003,112,2020AJ....159..280B,nan,nan,,20,6,,,,,,,,,12.82,2022AJ....163..179P,7.89,512,0,1,--,,> 437
12301181,K02059.01,Kepler-1076 b,CONFIRMED,4997,,2017ApJS..229...30M,nan,nan,,3,7,,,,,,,,,0.79,10.26133/NEA4,6.15,138,0,1,--,,> 442
6521045,K00041.02,Kepler-100 b,CONFIRMED,5818,100,2020AJ....159..280B,nan,nan,,30,2,,,,,,,,,1.27,2022AJ....163..179P,6.89,518,0,1,--,,> 447
6521045,K00041.01,Kepler-100 c,CONFIRMED,5818,100,2020AJ....159..280B,nan,nan,,30,2,,,,,,,,,2.27,2022AJ....163..179P,12.82,518,0,1,--,,> 447
6521045,K00041.03,Kepler-100 d,CONFIRMED,5818,100,2020AJ....159..280B,nan,nan,,30,2,,,,,,,,,1.53,2022AJ....163..179P,35.33,518,0,1,--,,> 447
6508221,K00416.01,Kepler-152 b,CONFIRMED,5083,88,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,3.15,2020AJ....160..108B,18.21,0,0,1,--,,> 452
6508221,K00416.02,Kepler-152 c,CONFIRMED,5083,88,2020AJ....159..280B,nan,nan,,-8,21,,,,,,,,,3.03,2020AJ....160..108B,88.26,0,4,1,--,,> 452
9597345,K00711.02,Kepler-218 b,CONFIRMED,5623,92,2020AJ....159..280B,nan,nan,,8,27,,,,,,,,,1.49,2022AJ....163..179P,3.62,0,0,1,--,,> 452
9597345,K00711.01,Kepler-218 c,CONFIRMED,5623,92,2020AJ....159..280B,nan,nan,,8,27,,,,,,,,,3.06,2020AJ....160..108B,44.7,0,0,1,--,,> 452
9597345,K00711.03,Kepler-218 d,CONFIRMED,5623,92,2020AJ....159..280B,nan,nan,,8,27,,,,,,,,,2.71,2022AJ....163..179P,124.52,0,0,1,--,,> 452
6267535,K00660.01,Kepler-638 b,CONFIRMED,5272,116,2020AJ....159..280B,nan,nan,,22,5,,,,,,,,,3.81,2020AJ....160..108B,6.08,518,0,1,--,,> 452
10136549,K01929.02,Kepler-337 b,CONFIRMED,5758,113,2020AJ....159..280B,nan,nan,,30,3,,,,,,,,,1.63,2022AJ....163..179P,3.29,518,0,1,--,,> 463
10136549,K01929.01,Kepler-337 c,CONFIRMED,5758,113,2020AJ....159..280B,nan,nan,,30,3,,,,,,,,,2.16,2022AJ....163..179P,9.69,518,0,1,--,,> 463
9349482,K02020.01,Kepler-1058 b,CONFIRMED,4965,110,2020AJ....159..280B,nan,nan,,-18,13,,,,,,,,,2.11,10.26133/NEA4,110.96,640,0,1,--,,> 468
7977197,K00459.02,Kepler-162 b,CONFIRMED,6026,118,2020AJ....159..280B,nan,nan,,5,12,,,,,,,,,1.66,2020AJ....160..108B,6.92,0,4,1,--,,> 468
7977197,K00459.01,Kepler-162 c,CONFIRMED,6026,118,2020AJ....159..280B,nan,nan,,5,12,,,,,,,,,3.85,2020AJ....160..108B,19.45,0,4,1,--,,> 468
3645438,K04385.02,Kepler-1600 b,CONFIRMED,5215,96,2020AJ....159..280B,nan,nan,,14,11,,,,,,,,,2.98,2020AJ....160..108B,386.37,0,0,1,--,,> 474
3645438,K04385.01,Kepler-1600 c,CONFIRMED,5215,96,2020AJ....159..280B,nan,nan,,14,11,,,,,,,,,1.61,2020AJ....160..108B,7.3,0,0,1,--,,> 474
10723367,K02236.02,Kepler-375 b,CONFIRMED,5626,97,2020AJ....159..280B,nan,nan,,16,21,,,,,,,,,1.79,2020AJ....160..108B,12.13,0,4,1,--,,> 474
10723367,K02236.01,Kepler-375 c,CONFIRMED,5626,97,2020AJ....159..280B,nan,nan,,16,21,,,,,,,,,3.03,2020AJ....160..108B,19.99,0,4,1,--,,> 474
8107380,K00162.01,Kepler-476 b,CONFIRMED,5788,,2017ApJS..229...30M,nan,nan,,28,5,,,,,,,,,3.11,10.26133/NEA4,14.01,514,0,1,--,,> 474
10468940,K01163.01,Kepler-273 b,CONFIRMED,5329,89,2020AJ....159..280B,nan,nan,,16,16,,,,,,,,,1.49,2020AJ....160..108B,2.94,0,0,1,--,,> 478
10468940,K01163.02,Kepler-273 c,CONFIRMED,5329,89,2020AJ....159..280B,nan,nan,,16,16,,,,,,,,,1.55,2020AJ....160..108B,8.02,0,0,1,--,,> 478
8022244,K00519.01,Kepler-175 b,CONFIRMED,5980,114,2020AJ....159..280B,nan,nan,,5,15,,,,,,,,,2.99,2020AJ....160..108B,11.9,0,0,1,--,,> 484
8022244,K00519.02,Kepler-175 c,CONFIRMED,5980,114,2020AJ....159..280B,nan,nan,,5,15,,,,,,,,,3.23,2020AJ....160..108B,34.04,0,0,1,--,,> 484
12401863,K02331.01,Kepler-1193 b,CONFIRMED,5995,115,2020AJ....159..280B,nan,nan,,16,6,,,,,,,,,1.49,2022AJ....163..179P,2.83,516,0,1,--,,> 489
6349881,K04121.01,Kepler-1554 b,CONFIRMED,5237,88,2020AJ....159..280B,nan,nan,,-41,38,,,,,,,,,2.52,2020AJ....160..108B,198.09,0,0,1,--,,> 489
6936909,K01363.01,Kepler-291 b,CONFIRMED,5515,107,2020AJ....159..280B,nan,nan,,12,22,,,,,,,,,2.68,2020AJ....160..108B,3.55,512,0,1,--,,> 489
6936909,K01363.02,Kepler-291 c,CONFIRMED,5515,107,2020AJ....159..280B,nan,nan,,12,22,,,,,,,,,2.5,2020AJ....160..108B,5.7,512,0,1,--,,> 489
11080405,K02442.02,Kepler-386 b,CONFIRMED,5080,88,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.48,2020AJ....160..108B,12.31,0,0,1,--,,> 489
11080405,K02442.01,Kepler-386 c,CONFIRMED,5080,88,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.91,2020AJ....160..108B,25.19,0,0,1,--,,> 489
11669125,K01535.01,Kepler-888 b,CONFIRMED,5768,105,2020AJ....159..280B,nan,nan,,28,4,,,,,,,,,1.75,2022AJ....163..179P,70.7,0,0,1,--,,> 489
7626506,K00150.01,Kepler-112 b,CONFIRMED,5965,110,2020AJ....159..280B,nan,nan,,6,15,,,,,,,,,2.55,2022AJ....163..179P,8.41,0,0,1,--,,> 495
7626506,K00150.02,Kepler-112 c,CONFIRMED,5965,110,2020AJ....159..280B,nan,nan,,6,15,,,,,,,,,2.61,2022AJ....163..179P,28.57,0,0,1,--,,> 495
5088536,K00282.02,Kepler-130 b,CONFIRMED,6059,114,2020AJ....159..280B,nan,nan,,10,0,,,,,,,,,1.01,2022AJ....163..179P,8.46,0,0,1,--,,> 495
5088536,K00282.01,Kepler-130 c,CONFIRMED,6059,114,2020AJ....159..280B,nan,nan,,10,0,,,,,,,,,2.89,2022AJ....163..179P,27.51,0,0,1,--,,> 495
5088536,K00282.03,Kepler-130 d,CONFIRMED,6059,114,2020AJ....159..280B,nan,nan,,10,0,,,,,,,,,1.32,2022AJ....163..179P,87.52,0,4,1,--,,> 495
6878240,K02681.02,Kepler-397 b,CONFIRMED,5150,121,2020AJ....159..280B,nan,nan,,-8,20,,,,,,,,,2.07,10.26133/NEA4,22.25,384,0,1,--,,> 495
6878240,K02681.01,Kepler-397 c,CONFIRMED,5150,121,2020AJ....159..280B,nan,nan,,-8,20,,,,,,,,,6.01,10.26133/NEA4,135.5,384,4,1,--,,> 495
1161345,K00984.01,Kepler-1973 b,CONFIRMED,5753,72,2020AJ....159..280B,nan,nan,,26,8,,,,,,,,,2.29,10.26133/NEA4,4.29,288,0,1,--,,> 501
8030148,K00155.01,Kepler-474 b,CONFIRMED,5945,120,2020AJ....159..280B,nan,nan,,14,11,,,,,,,,,4.39,2022AJ....163..179P,5.66,518,0,1,--,,> 501
8554701,K03315.01,Kepler-1466 b,CONFIRMED,5777,120,2020AJ....159..280B,nan,nan,,14,17,,,,,,,,,1.38,2022AJ....163..179P,31.17,0,0,1,--,,> 506
11450414,K01992.01,Kepler-347 b,CONFIRMED,5930,113,2020AJ....159..280B,nan,nan,,10,14,,,,,,,,,2.85,2020AJ....160..108B,12.8,518,0,1,--,,> 506
11450414,K01992.02,Kepler-347 c,CONFIRMED,5930,113,2020AJ....159..280B,nan,nan,,10,14,,,,,,,,,3.57,2020AJ....160..108B,27.32,518,4,1,--,,> 506
11450414,K01992.03,Kepler-347 d,CONFIRMED,5930,113,2020AJ....159..280B,nan,nan,,10,14,,,,,,,,,3.01,2020AJ....160..108B,85.52,518,4,1,--,,> 506
9962455,K02748.01,Kepler-1336 b,CONFIRMED,5534,110,2020AJ....159..280B,nan,nan,,27,2,,,,,,,,,2.63,2022AJ....163..179P,23.2,518,0,1,--,,> 512
9962455,K02748.02,Kepler-1336 c,CONFIRMED,5534,110,2020AJ....159..280B,nan,nan,,27,2,,,,,,,,,2.04,2022AJ....163..179P,5.78,518,0,1,--,,> 512
11823054,K00543.02,Kepler-181 b,CONFIRMED,5238,92,2020AJ....159..280B,nan,nan,,9,14,,,,,,,,,1.38,2020AJ....160..108B,3.14,0,0,1,--,,> 512
11823054,K00543.01,Kepler-181 c,CONFIRMED,5238,92,2020AJ....159..280B,nan,nan,,9,14,,,,,,,,,2.26,2020AJ....160..108B,4.3,0,0,1,--,,> 512
6359320,K01127.01,Kepler-269 b,CONFIRMED,5452,115,2020AJ....159..280B,nan,nan,,9,21,,,,,,,,,4.11,2020AJ....160..108B,5.33,514,0,1,--,,> 512
6359320,K01127.02,Kepler-269 c,CONFIRMED,5452,115,2020AJ....159..280B,nan,nan,,9,21,,,,,,,,,2.52,2020AJ....160..108B,8.13,514,0,1,--,,> 512
11568987,K00354.01,Kepler-534 b,CONFIRMED,5936,,2017ApJS..229...30M,nan,nan,,21,3,,,,,,,,,2.27,10.26133/NEA4,15.96,1162,0,1,--,,> 512
11568987,K00354.02,Kepler-534 c,CONFIRMED,5936,,2017ApJS..229...30M,nan,nan,,21,3,,,,,,,,,1.11,10.26133/NEA4,7.38,1162,0,1,--,,> 512
9517393,K02076.02,Kepler-1085 b,CONFIRMED,5978,104,2020AJ....159..280B,nan,nan,,7,12,,,,,,,,,6.18,2020AJ....160..108B,219.32,0,0,1,--,,> 524
9517393,K02076.01,Kepler-1085 c,CONFIRMED,5978,104,2020AJ....159..280B,nan,nan,,7,12,,,,,,,,,3.25,2020AJ....160..108B,56.78,0,0,1,--,,> 524
11360805,K02422.01,Kepler-1232 b,CONFIRMED,5278,91,2020AJ....159..280B,nan,nan,,-3,22,,,,,,,,,1.46,2020AJ....160..108B,26.78,0,0,1,--,,> 529
10329196,K04446.01,Kepler-1605 b,CONFIRMED,5178,101,2020AJ....159..280B,nan,nan,,6,10,,,,,,,,,2.74,2020AJ....160..108B,85.76,518,0,1,--,,> 535
10141900,K01082.03,Kepler-763 b,CONFIRMED,5252,102,2020AJ....159..280B,nan,nan,,3,17,,,,,,,,,1.26,2022AJ....163..179P,1.2,0,0,1,--,,> 535
10141900,K01082.02,Kepler-763 c,CONFIRMED,5252,102,2020AJ....159..280B,nan,nan,,3,17,,,,,,,,,1.4,2020AJ....160..108B,4.1,0,0,1,--,,> 535
10141900,K01082.01,Kepler-763 d,CONFIRMED,5252,102,2020AJ....159..280B,nan,nan,,3,17,,,,,,,,,1.7,2022AJ....163..179P,6.5,0,0,1,--,,> 535
6587002,K00612.01,Kepler-196 b,CONFIRMED,5192,91,2020AJ....159..280B,nan,nan,,5,11,,,,,,,,,1.95,2022AJ....163..179P,20.74,0,0,1,--,,> 542
6587002,K00612.02,Kepler-196 c,CONFIRMED,5192,91,2020AJ....159..280B,nan,nan,,5,11,,,,,,,,,2.24,2022AJ....163..179P,47.43,0,0,1,--,,> 542
6587002,K00612.03,Kepler-196 d,CONFIRMED,5192,91,2020AJ....159..280B,nan,nan,,5,11,,,,,,,,,2.19,2022AJ....163..179P,122.08,0,4,1,--,,> 542
9025971,K03680.01,Kepler-1657 b,CONFIRMED,5868,92,2020AJ....159..280B,nan,nan,,3,18,,,,,,,,,11.43,2020AJ....160..108B,141.24,0,0,1,--,,> 548
3548044,K02194.01,Kepler-371 b,CONFIRMED,5965,119,2020AJ....159..280B,nan,nan,,6,11,,,,,,,,,2.17,2022AJ....163..179P,34.76,512,0,1,--,,> 548
3548044,K02194.02,Kepler-371 c,CONFIRMED,5965,119,2020AJ....159..280B,nan,nan,,6,11,,,,,,,,,2.27,2022AJ....163..179P,67.97,512,0,1,--,,> 548
10528068,K01162.01,Kepler-782 b,CONFIRMED,5994,116,2020AJ....159..280B,nan,nan,,-8,14,,,,,,,,,3.35,2022AJ....163..179P,158.69,0,0,1,--,,> 554
7939330,K01581.02,Kepler-896 b,CONFIRMED,5152,109,2020AJ....159..280B,nan,nan,,-9,16,,,,,,,,,7.98,2020AJ....160..108B,144.55,518,4,1,--,,> 554
7939330,K01581.01,Kepler-896 c,CONFIRMED,5152,109,2020AJ....159..280B,nan,nan,,-9,16,,,,,,,,,8.22,2020AJ....160..108B,29.54,518,4,1,--,,> 554
11904151,K00072.01,Kepler-10 b,CONFIRMED,5730,105,2020AJ....159..280B,nan,nan,,7,19,,,,,,,,,1.46,2020AJ....160..108B,0.84,512,0,1,--,,> 561
11904151,K00072.02,Kepler-10 c,CONFIRMED,5730,105,2020AJ....159..280B,nan,nan,,7,19,,,,,,,,,2.36,2022AJ....163..179P,45.29,512,0,1,--,,> 561
7050989,K00312.01,Kepler-136 b,CONFIRMED,5983,109,2020AJ....159..280B,nan,nan,,10,6,,,,,,,,,2.3,2022AJ....163..179P,11.58,518,0,1,--,,> 561
7050989,K00312.02,Kepler-136 c,CONFIRMED,5983,109,2020AJ....159..280B,nan,nan,,10,6,,,,,,,,,2.19,2022AJ....163..179P,16.4,518,0,1,--,,> 561
9715631,K05706.01,Kepler-1636 b,CONFIRMED,5849,117,2020AJ....159..280B,nan,nan,,-21,26,,,,,,,,,3.89,2020AJ....160..108B,425.48,512,0,1,--,,> 561
10577994,K00475.01,Kepler-165 b,CONFIRMED,5131,88,2020AJ....159..280B,nan,nan,,-42,26,,,,,,,,,2.03,2020AJ....160..108B,8.18,0,0,1,--,,> 561
10577994,K00475.02,Kepler-165 c,CONFIRMED,5131,88,2020AJ....159..280B,nan,nan,,-42,26,,,,,,,,,2.26,2020AJ....160..108B,15.31,0,0,1,--,,> 561
10937029,K00433.01,Kepler-553 b,CONFIRMED,5317,92,2020AJ....159..280B,nan,nan,,6,16,,,,,,,,,4.38,2020AJ....160..108B,4.03,0,0,1,--,,> 561
10937029,K00433.02,Kepler-553 c,CONFIRMED,5317,92,2020AJ....159..280B,nan,nan,,6,16,,,,,,,,,10.75,2020AJ....160..108B,328.24,0,0,1,--,,> 561
5602588,K02369.01,Kepler-1211 b,CONFIRMED,5634,106,2020AJ....159..280B,nan,nan,,18,13,,,,,,,,,3.07,2020AJ....160..108B,11.02,512,4,1,--,,> 567
10453588,K02484.01,Kepler-1253 b,CONFIRMED,5996,118,2020AJ....159..280B,nan,nan,,9,4,,,,,,,,,1.79,2022AJ....163..179P,68.89,518,0,1,--,,> 567
11502867,K00195.01,Kepler-426 b,CONFIRMED,5609,104,2020AJ....159..280B,nan,nan,,-22,31,,,,,,,,,11.26,2020AJ....160..108B,3.22,0,0,1,--,,> 567
10024051,K02409.01,Kepler-1228 b,CONFIRMED,5100,86,2020AJ....159..280B,nan,nan,,-15,14,,,,,,,,,1.39,2020AJ....160..108B,0.58,0,0,1,--,,> 574
5213230,K03474.01,Kepler-1923 b,CONFIRMED,5881,,2017ApJS..229...30M,nan,nan,,19,5,,,,,,,,,1.83,10.26133/NEA4,52.61,642,0,1,--,,> 574
3962243,K01203.02,Kepler-276 b,CONFIRMED,5931,107,2020AJ....159..280B,nan,nan,,4,13,,,,,,,,,2.51,2020AJ....160..108B,14.13,0,4,1,--,,> 574
3962243,K01203.01,Kepler-276 c,CONFIRMED,5931,107,2020AJ....159..280B,nan,nan,,4,13,,,,,,,,,3.4,2020AJ....160..108B,31.88,0,4,1,--,,> 574
3962243,K01203.03,Kepler-276 d,CONFIRMED,5931,107,2020AJ....159..280B,nan,nan,,4,13,,,,,,,,,3.81,2020AJ....160..108B,48.65,0,4,1,--,,> 574
6522242,K00855.01,Kepler-706 b,CONFIRMED,5446,92,2020AJ....159..280B,nan,nan,,9,17,,,,,,,,,13.82,2020AJ....160..108B,41.41,0,0,1,--,,> 574
4466677,K01338.01,Kepler-822 b,CONFIRMED,5942,106,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.48,2020AJ....160..108B,3.22,0,0,1,--,,> 574
6185331,K01727.01,Kepler-943 b,CONFIRMED,5314,119,2020AJ....159..280B,nan,nan,,12,9,,,,,,,,,10.94,2020AJ....160..108B,49.77,518,0,1,--,,> 574
9941859,K00528.01,Kepler-178 b,CONFIRMED,5476,98,2020AJ....159..280B,nan,nan,,6,19,,,,,,,,,2.37,2020AJ....160..108B,9.58,0,0,1,--,,> 579
9941859,K00528.03,Kepler-178 c,CONFIRMED,5476,98,2020AJ....159..280B,nan,nan,,6,19,,,,,,,,,2.46,2020AJ....160..108B,20.55,0,0,1,--,,> 579
9941859,K00528.02,Kepler-178 d,CONFIRMED,5476,98,2020AJ....159..280B,nan,nan,,6,19,,,,,,,,,2.71,2020AJ....160..108B,96.68,0,0,1,--,,> 579
6962977,K01364.05,Kepler-292 b,CONFIRMED,5330,109,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,1.35,2020AJ....160..108B,2.58,0,0,1,--,,> 579
6962977,K01364.04,Kepler-292 c,CONFIRMED,5330,109,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,1.51,2020AJ....160..108B,3.72,0,0,1,--,,> 579
6962977,K01364.02,Kepler-292 d,CONFIRMED,5330,109,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,2.19,2020AJ....160..108B,7.06,0,0,1,--,,> 579
6962977,K01364.03,Kepler-292 e,CONFIRMED,5330,109,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,2.17,2020AJ....160..108B,11.98,0,0,1,--,,> 579
6962977,K01364.01,Kepler-292 f,CONFIRMED,5330,109,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,2.33,2020AJ....160..108B,20.83,0,0,1,--,,> 579
5534941,K02332.01,Kepler-1827 b,CONFIRMED,5308,118,2020AJ....159..280B,nan,nan,,12,6,,,,,,,,,1.7,2020AJ....160..108B,3.7,518,0,1,--,,> 586
8804283,K01276.02,Kepler-1991 b,CONFIRMED,5534,97,2020AJ....159..280B,nan,nan,,9,17,,,,,,,,,1.35,2020AJ....160..108B,13.26,0,0,1,--,,> 586
8804283,K01276.01,Kepler-1991 c,CONFIRMED,5534,97,2020AJ....159..280B,nan,nan,,9,17,,,,,,,,,2.37,2020AJ....160..108B,22.79,0,0,1,--,,> 586
7265298,K02051.02,Kepler-355 b,CONFIRMED,5871,112,2020AJ....159..280B,nan,nan,,10,12,,,,,,,,,1.61,2020AJ....160..108B,11.03,512,0,1,--,,> 586
7265298,K02051.01,Kepler-355 c,CONFIRMED,5871,112,2020AJ....159..280B,nan,nan,,10,12,,,,,,,,,2.95,2020AJ....160..108B,25.76,512,0,1,--,,> 586
9364290,K02374.01,Kepler-382 b,CONFIRMED,5919,121,2020AJ....159..280B,nan,nan,,9,10,,,,,,,,,1.69,2020AJ....160..108B,5.26,0,0,1,--,,> 586
9364290,K02374.02,Kepler-382 c,CONFIRMED,5919,121,2020AJ....159..280B,nan,nan,,9,10,,,,,,,,,2.72,2020AJ....160..108B,12.16,0,4,1,--,,> 586
5959719,K02498.01,Kepler-390 b,CONFIRMED,5102,82,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,0.78,2022AJ....163..179P,6.74,0,0,1,--,,> 586
4644604,K00628.01,Kepler-626 b,CONFIRMED,5766,118,2020AJ....159..280B,nan,nan,,21,5,,,,,,,,,2.08,2022AJ....163..179P,14.49,0,4,1,--,,> 586
8125580,K01014.01,Kepler-749 b,CONFIRMED,5183,104,2020AJ....159..280B,nan,nan,,-26,22,,,,,,,,,2.82,2022AJ....163..179P,17.32,0,0,1,--,,> 586
2849805,K01116.01,Kepler-773 b,CONFIRMED,5987,100,2020AJ....159..280B,nan,nan,,2,9,,,,,,,,,1.43,2022AJ....163..179P,3.75,0,4,1,--,,> 586
6607357,K02838.01,Kepler-1365 b,CONFIRMED,5796,104,2020AJ....159..280B,nan,nan,,19,6,,,,,,,,,1.38,2022AJ....163..179P,7.7,518,0,1,--,,> 592
6607357,K02838.02,Kepler-1365 c,CONFIRMED,5796,104,2020AJ....159..280B,nan,nan,,19,6,,,,,,,,,1.21,2022AJ....163..179P,4.77,518,0,1,--,,> 592
8022489,K02674.02,Kepler-1311 b,CONFIRMED,5818,109,2020AJ....159..280B,nan,nan,,20,3,,,,,,,,,1.49,2022AJ....163..179P,11.17,518,0,1,--,,> 599
8022489,K02674.03,Kepler-1311 c,CONFIRMED,5818,109,2020AJ....159..280B,nan,nan,,20,3,,,,,,,,,1.4,2022AJ....163..179P,2.54,518,0,1,--,,> 599
8022489,K02674.01,Kepler-1311 d,CONFIRMED,5818,109,2020AJ....159..280B,nan,nan,,20,3,,,,,,,,,9.61,2022AJ....163..179P,197.51,518,4,1,--,,> 599
6766634,K01375.01,Kepler-1746 b,CONFIRMED,5987,113,2020AJ....159..280B,nan,nan,,5,5,,,,,,,,,7.25,10.26133/NEA4,321.21,646,4,1,--,,> 599
8361905,K00689.01,Kepler-646 b,CONFIRMED,5587,106,2020AJ....159..280B,nan,nan,,7,18,,,,,,,,,1.72,2022AJ....163..179P,15.87,0,0,1,--,,> 599
6266741,K00508.01,Kepler-170 b,CONFIRMED,5563,93,2020AJ....159..280B,nan,nan,,-8,24,,,,,,,,,2.96,2020AJ....160..108B,7.93,0,0,1,--,,> 606
6266741,K00508.02,Kepler-170 c,CONFIRMED,5563,93,2020AJ....159..280B,nan,nan,,-8,24,,,,,,,,,2.76,2020AJ....160..108B,16.67,0,0,1,--,,> 606
8751933,K01257.01,Kepler-420 b,CONFIRMED,5522,,2017ApJS..229...30M,nan,nan,,6,18,,,,,,,,,9.4,10.26133/NEA4,86.65,646,0,1,--,,> 606
11802615,K00296.01,Kepler-513 b,CONFIRMED,5968,110,2020AJ....159..280B,nan,nan,,2,9,,,,,,,,,2.31,2022AJ....163..179P,28.86,0,0,1,--,,> 606
6665695,K00561.01,Kepler-601 b,CONFIRMED,5102,88,2020AJ....159..280B,nan,nan,,-8,6,,,,,,,,,1.66,2022AJ....163..179P,5.38,1024,0,1,--,,> 606
9411166,K01922.01,Kepler-1016 b,CONFIRMED,5857,113,2020AJ....159..280B,nan,nan,,15,7,,,,,,,,,2.38,2020AJ....160..108B,1.95,512,0,1,--,,> 613
9411166,K01922.03,Kepler-1016 c,CONFIRMED,5857,113,2020AJ....159..280B,nan,nan,,15,7,,,,,,,,,4.21,2020AJ....160..108B,105.66,512,0,1,--,,> 613
9836959,K01715.01,Kepler-1766 b,CONFIRMED,5920,113,2020AJ....159..280B,nan,nan,,2,12,,,,,,,,,1.98,2022AJ....163..179P,105.01,512,4,1,--,,> 613
8456679,K00102.01,Kepler-1990 b,CONFIRMED,5751,,2017ApJS..229...30M,nan,nan,,20,5,,,,,,,,,3.27,10.26133/NEA4,1.74,1282,0,1,--,,> 613
8456679,K00102.02,Kepler-1990 c,CONFIRMED,5751,,2017ApJS..229...30M,nan,nan,,20,5,,,,,,,,,0.98,10.26133/NEA4,4.07,1282,0,1,--,,> 613
6849310,K00864.01,Kepler-244 b,CONFIRMED,5396,98,2020AJ....159..280B,nan,nan,,6,15,,,,,,,,,2.97,2020AJ....160..108B,4.31,0,0,1,--,,> 613
6849310,K00864.03,Kepler-244 c,CONFIRMED,5396,98,2020AJ....159..280B,nan,nan,,6,15,,,,,,,,,2.55,2020AJ....160..108B,9.77,0,4,1,--,,> 613
6849310,K00864.02,Kepler-244 d,CONFIRMED,5396,98,2020AJ....159..280B,nan,nan,,6,15,,,,,,,,,2.57,2020AJ....160..108B,20.05,0,0,1,--,,> 613
6021193,K02148.03,Kepler-363 b,CONFIRMED,5804,109,2020AJ....159..280B,nan,nan,,11,12,,,,,,,,,1.3,2020AJ....160..108B,3.61,1542,0,1,--,,> 613
6021193,K02148.02,Kepler-363 c,CONFIRMED,5804,109,2020AJ....159..280B,nan,nan,,11,12,,,,,,,,,1.84,2022AJ....163..179P,7.54,1542,0,1,--,,> 613
6021193,K02148.01,Kepler-363 d,CONFIRMED,5804,109,2020AJ....159..280B,nan,nan,,11,12,,,,,,,,,2.15,2022AJ....163..179P,11.93,1542,0,1,--,,> 613
5339567,K02440.01,Kepler-1240 b,CONFIRMED,5889,118,2020AJ....159..280B,nan,nan,,4,12,,,,,,,,,1.32,10.26133/NEA4,4.87,640,0,1,--,,> 620
7419318,K00313.02,Kepler-137 b,CONFIRMED,5260,97,2020AJ....159..280B,nan,nan,,6,7,,,,,,,,,1.57,2022AJ....163..179P,8.44,0,0,1,--,,> 620
7419318,K00313.01,Kepler-137 c,CONFIRMED,5260,97,2020AJ....159..280B,nan,nan,,6,7,,,,,,,,,2.02,2022AJ....163..179P,18.74,0,0,1,--,,> 620
10722485,K04312.01,Kepler-1588 b,CONFIRMED,5953,119,2020AJ....159..280B,nan,nan,,8,4,,,,,,,,,1.18,2022AJ....163..179P,7.85,1538,0,1,--,,> 620
11014932,K01432.03,Kepler-299 b,CONFIRMED,5495,98,2020AJ....159..280B,nan,nan,,7,16,,,,,,,,,1.29,2020AJ....160..108B,2.93,0,0,1,--,,> 620
11014932,K01432.01,Kepler-299 c,CONFIRMED,5495,98,2020AJ....159..280B,nan,nan,,7,16,,,,,,,,,2.69,2020AJ....160..108B,6.89,0,4,1,--,,> 620
11014932,K01432.02,Kepler-299 d,CONFIRMED,5495,98,2020AJ....159..280B,nan,nan,,7,16,,,,,,,,,1.6,2020AJ....160..108B,15.05,0,0,1,--,,> 620
11014932,K01432.04,Kepler-299 e,CONFIRMED,5495,98,2020AJ....159..280B,nan,nan,,7,16,,,,,,,,,1.78,2020AJ....160..108B,38.29,0,0,1,--,,> 620
6949061,K01960.01,Kepler-343 b,CONFIRMED,5861,108,2020AJ....159..280B,nan,nan,,12,9,,,,,,,,,1.87,2022AJ....163..179P,8.97,512,0,1,--,,> 620
6949061,K01960.02,Kepler-343 c,CONFIRMED,5861,108,2020AJ....159..280B,nan,nan,,12,9,,,,,,,,,1.76,2022AJ....163..179P,23.22,512,4,1,--,,> 620
5358241,K00829.01,Kepler-53 b,CONFIRMED,5567,105,2020AJ....159..280B,nan,nan,,13,13,,,,,,,,,3.21,2020AJ....160..108B,18.65,512,0,1,--,,> 620
5358241,K00829.03,Kepler-53 c,CONFIRMED,5567,105,2020AJ....159..280B,nan,nan,,13,13,,,,,,,,,4.14,2020AJ....160..108B,38.56,512,4,1,--,,> 620
5358241,K00829.02,Kepler-53 d,CONFIRMED,5567,105,2020AJ....159..280B,nan,nan,,13,13,,,,,,,,,2.84,2020AJ....160..108B,9.75,512,4,1,--,,> 620
11288051,K00241.03,Kepler-124 b,CONFIRMED,5112,83,2020AJ....159..280B,nan,nan,,-14,9,,,,,,,,,0.87,2022AJ....163..179P,3.41,0,4,1,--,,> 628
11288051,K00241.01,Kepler-124 c,CONFIRMED,5112,83,2020AJ....159..280B,nan,nan,,-14,9,,,,,,,,,2.06,2022AJ....163..179P,13.82,0,4,1,--,,> 628
11288051,K00241.02,Kepler-124 d,CONFIRMED,5112,83,2020AJ....159..280B,nan,nan,,-14,9,,,,,,,,,1.29,2022AJ....163..179P,30.95,0,4,1,--,,> 628
3348082,K01196.02,Kepler-274 b,CONFIRMED,5842,119,2020AJ....159..280B,nan,nan,,12,9,,,,,,,,,2.07,2020AJ....160..108B,11.63,512,0,1,--,,> 628
9205938,K02162.01,Kepler-1126 b,CONFIRMED,5814,114,2020AJ....159..280B,nan,nan,,16,6,,,,,,,,,1.69,2022AJ....163..179P,108.59,0,0,1,--,,> 633
9205938,K02162.02,Kepler-1126 c,CONFIRMED,5814,114,2020AJ....159..280B,nan,nan,,16,6,,,,,,,,,1.45,2022AJ....163..179P,199.67,0,0,1,--,,> 633
4760478,K05084.01,Kepler-1625 b,CONFIRMED,5542,143,2020AJ....159..280B,nan,nan,,9,14,,,,,,,,,11.32,2020AJ....160..108B,287.38,514,0,1,--,,> 633
9141355,K05622.01,Kepler-1635 b,CONFIRMED,5260,94,2020AJ....159..280B,nan,nan,,-8,16,,,,,,,,,3.62,2020AJ....160..108B,469.61,1024,4,1,--,,> 633
3116412,K01115.01,Kepler-772 b,CONFIRMED,5719,120,2020AJ....159..280B,nan,nan,,17,7,,,,,,,,,2.98,2022AJ....163..179P,12.99,518,0,1,--,,> 633
6268648,K01613.01,Kepler-907 b,CONFIRMED,5907,133,2020AJ....159..280B,nan,nan,,11,5,,,,,,,,,1.31,10.26133/NEA4,15.87,132,4,1,--,,> 633
9458343,K02246.01,Kepler-1156 b,CONFIRMED,5866,102,2020AJ....159..280B,nan,nan,,11,8,,,,,,,,,1.26,2022AJ....163..179P,11.9,0,0,1,--,,> 641
9602613,K02612.01,Kepler-1994 b,CONFIRMED,5434,97,2020AJ....159..280B,nan,nan,,14,6,,,,,,,,,0.55,2022AJ....163..179P,4.61,512,0,1,--,,> 641
6541920,K00157.06,Kepler-11 b,CONFIRMED,5969,106,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,1.93,2022AJ....163..179P,10.3,0,0,1,--,,> 648
6541920,K00157.01,Kepler-11 c,CONFIRMED,5969,106,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,3.02,2022AJ....163..179P,13.02,0,0,1,--,,> 648
6541920,K00157.02,Kepler-11 d,CONFIRMED,5969,106,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,3.36,2022AJ....163..179P,22.69,0,0,1,--,,> 648
6541920,K00157.03,Kepler-11 e,CONFIRMED,5969,106,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,4.03,2022AJ....163..179P,32.0,0,0,1,--,,> 648
6541920,K00157.04,Kepler-11 f,CONFIRMED,5969,106,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,2.63,2022AJ....163..179P,46.69,0,0,1,--,,> 648
6541920,K00157.05,Kepler-11 g,CONFIRMED,5969,106,2020AJ....159..280B,nan,nan,,1,5,,,,,,,,,3.55,2022AJ....163..179P,118.38,0,0,1,--,,> 648
11403530,K03015.01,Kepler-1412 b,CONFIRMED,5942,104,2020AJ....159..280B,nan,nan,,6,6,,,,,,,,,1.01,2022AJ....163..179P,3.61,518,0,1,--,,> 648
8609450,K01278.03,Kepler-282 b,CONFIRMED,5912,118,2020AJ....159..280B,nan,nan,,-20,18,,,,,,,,,1.31,2020AJ....160..108B,9.22,512,0,1,--,,> 648
8609450,K01278.04,Kepler-282 c,CONFIRMED,5912,118,2020AJ....159..280B,nan,nan,,-20,18,,,,,,,,,1.42,2020AJ....160..108B,13.64,512,0,1,--,,> 648
8609450,K01278.01,Kepler-282 d,CONFIRMED,5912,118,2020AJ....159..280B,nan,nan,,-20,18,,,,,,,,,2.78,2020AJ....160..108B,24.81,512,0,1,--,,> 648
8609450,K01278.02,Kepler-282 e,CONFIRMED,5912,118,2020AJ....159..280B,nan,nan,,-20,18,,,,,,,,,3.15,2020AJ....160..108B,44.35,512,0,1,--,,> 648
10538176,K01301.01,Kepler-284 b,CONFIRMED,5448,102,2020AJ....159..280B,nan,nan,,0,17,,,,,,,,,2.3,2020AJ....160..108B,12.7,0,0,1,--,,> 648
10538176,K01301.02,Kepler-284 c,CONFIRMED,5448,102,2020AJ....159..280B,nan,nan,,0,17,,,,,,,,,2.35,2020AJ....160..108B,37.51,0,0,1,--,,> 648
8142787,K04005.01,Kepler-439 b,CONFIRMED,5545,94,2020AJ....159..280B,nan,nan,,12,11,,,,,,,,,2.36,2020AJ....160..108B,178.14,0,0,1,--,,> 648
12404305,K00486.01,Kepler-573 b,CONFIRMED,5874,115,2020AJ....159..280B,nan,nan,,1,13,,,,,,,,,2.88,2022AJ....163..179P,22.18,0,0,1,--,,> 648
6678383,K00111.01,Kepler-104 b,CONFIRMED,5911,115,2020AJ....159..280B,nan,nan,,11,1,,,,,,,,,2.34,2022AJ....163..179P,11.43,0,0,1,--,,> 656
6678383,K00111.02,Kepler-104 c,CONFIRMED,5911,115,2020AJ....159..280B,nan,nan,,11,1,,,,,,,,,2.23,2022AJ....163..179P,23.67,0,0,1,--,,> 656
6678383,K00111.03,Kepler-104 d,CONFIRMED,5911,115,2020AJ....159..280B,nan,nan,,11,1,,,,,,,,,2.6,2022AJ....163..179P,51.76,0,0,1,--,,> 656
5652893,K02790.01,Kepler-1347 b,CONFIRMED,5153,,2017ApJS..229...30M,nan,nan,,-15,9,,,,,,,,,0.98,10.26133/NEA4,14.01,514,0,1,--,,> 663
7455981,K03096.01,Kepler-1425 b,CONFIRMED,5526,108,2020AJ....159..280B,nan,nan,,15,7,,,,,,,,,1.5,2022AJ....163..179P,14.45,518,0,1,--,,> 663
5966322,K00303.01,Kepler-517 b,CONFIRMED,5584,102,2020AJ....159..280B,nan,nan,,11,11,,,,,,,,,2.76,2022AJ....163..179P,60.93,512,0,1,--,,> 663
8805348,K00695.01,Kepler-649 b,CONFIRMED,5950,109,2020AJ....159..280B,nan,nan,,6,3,,,,,,,,,2.25,2022AJ....163..179P,29.91,0,0,1,--,,> 663
3218908,K01108.01,Kepler-770 b,CONFIRMED,5686,102,2020AJ....159..280B,nan,nan,,3,16,,,,,,,,,2.78,2022AJ....163..179P,18.93,0,4,1,--,,> 663
3218908,K01108.02,Kepler-770 c,CONFIRMED,5686,102,2020AJ....159..280B,nan,nan,,3,16,,,,,,,,,1.37,2022AJ....163..179P,1.48,0,0,1,--,,> 663
3218908,K01108.03,Kepler-770 d,CONFIRMED,5686,102,2020AJ....159..280B,nan,nan,,3,16,,,,,,,,,1.63,2022AJ....163..179P,4.15,0,0,1,--,,> 663
8557374,K00692.01,Kepler-213 b,CONFIRMED,5772,102,2020AJ....159..280B,nan,nan,,3,14,,,,,,,,,1.47,2022AJ....163..179P,2.46,0,0,1,--,,> 671
8557374,K00692.02,Kepler-213 c,CONFIRMED,5772,102,2020AJ....159..280B,nan,nan,,3,14,,,,,,,,,2.04,2022AJ....163..179P,4.82,0,4,1,--,,> 671
6871071,K02220.03,Kepler-374 b,CONFIRMED,5856,111,2020AJ....159..280B,nan,nan,,3,11,,,,,,,,,1.54,2020AJ....160..108B,1.9,512,0,1,--,,> 671
6871071,K02220.01,Kepler-374 c,CONFIRMED,5856,111,2020AJ....159..280B,nan,nan,,3,11,,,,,,,,,1.6,2020AJ....160..108B,3.28,512,0,1,--,,> 671
6871071,K02220.02,Kepler-374 d,CONFIRMED,5856,111,2020AJ....159..280B,nan,nan,,3,11,,,,,,,,,1.81,2020AJ....160..108B,5.03,512,0,1,--,,> 671
9527915,K00165.01,Kepler-478 b,CONFIRMED,5259,124,2020AJ....159..280B,nan,nan,,-1,8,,,,,,,,,2.38,10.26133/NEA4,13.22,640,0,1,--,,> 671
6504954,K01790.01,Kepler-952 b,CONFIRMED,5828,112,2020AJ....159..280B,nan,nan,,9,9,,,,,,,,,8.3,2020AJ....160..108B,130.35,0,0,1,--,,> 671
11656918,K01945.01,Kepler-1023 b,CONFIRMED,5335,90,2020AJ....159..280B,nan,nan,,8,5,,,,,,,,,2.93,2020AJ....160..108B,62.14,0,0,1,--,,> 679
10601284,K00749.02,Kepler-226 b,CONFIRMED,5389,97,2020AJ....159..280B,nan,nan,,3,12,,,,,,,,,1.64,2020AJ....160..108B,3.94,0,0,1,--,,> 679
10601284,K00749.01,Kepler-226 c,CONFIRMED,5389,97,2020AJ....159..280B,nan,nan,,3,12,,,,,,,,,2.47,2020AJ....160..108B,5.35,0,0,1,--,,> 679
10358759,K00738.01,Kepler-29 b,CONFIRMED,5625,111,2020AJ....159..280B,nan,nan,,9,12,,,,,,,,,2.54,2020AJ....160..108B,10.34,1024,0,1,--,,> 679
10358759,K00738.02,Kepler-29 c,CONFIRMED,5625,111,2020AJ....159..280B,nan,nan,,9,12,,,,,,,,,2.38,2020AJ....160..108B,13.29,1024,0,1,--,,> 679
8552719,K01792.01,Kepler-953 b,CONFIRMED,5378,140,2020AJ....159..280B,nan,nan,,8,5,,,,,,,,,4.55,10.26133/NEA4,88.41,902,0,1,--,,> 679
8552719,K01792.03,Kepler-953 c,CONFIRMED,5378,140,2020AJ....159..280B,nan,nan,,8,5,,,,,,,,,1.32,10.26133/NEA4,9.11,902,0,1,--,,> 679
10387742,K02583.01,Kepler-1998 b,CONFIRMED,5576,92,2020AJ....159..280B,nan,nan,,-8,20,,,,,,,,,0.62,2022AJ....163..179P,3.03,0,0,1,--,,> 687
9366617,K04215.01,Kepler-1570 b,CONFIRMED,5733,143,2020AJ....159..280B,nan,nan,,13,6,,,,,,,,,2.03,2020AJ....160..108B,26.55,514,0,1,--,,> 693
11295426,K00246.01,Kepler-68 b,CONFIRMED,5811,104,2020AJ....159..280B,nan,nan,,14,2,,,,,,,,,2.34,2022AJ....163..179P,5.4,512,0,1,--,,> 693
11295426,K00246.02,Kepler-68 c,CONFIRMED,5811,104,2020AJ....159..280B,nan,nan,,14,2,,,,,,,,,0.94,2022AJ....163..179P,9.61,512,0,1,--,,> 693
1718189,K00993.02,Kepler-262 b,CONFIRMED,5762,154,2020AJ....159..280B,nan,nan,,10,8,,,,,,,,,1.3,2020AJ....160..108B,13.06,0,0,1,--,,> 701
1718189,K00993.01,Kepler-262 c,CONFIRMED,5762,154,2020AJ....159..280B,nan,nan,,10,8,,,,,,,,,1.58,2020AJ....160..108B,21.85,0,0,1,--,,> 701
9209624,K02443.01,Kepler-387 b,CONFIRMED,5865,115,2020AJ....159..280B,nan,nan,,9,4,,,,,,,,,1.16,2022AJ....163..179P,6.79,512,0,1,--,,> 701
9209624,K02443.02,Kepler-387 c,CONFIRMED,5865,115,2020AJ....159..280B,nan,nan,,9,4,,,,,,,,,1.11,2022AJ....163..179P,11.84,512,0,1,--,,> 701
11600889,K01442.01,Kepler-407 b,CONFIRMED,5485,95,2020AJ....159..280B,nan,nan,,13,4,,,,,,,,,1.17,2022AJ....163..179P,0.67,0,0,1,--,,> 701
5374403,K02556.01,Kepler-1277 b,CONFIRMED,5530,100,2020AJ....159..280B,nan,nan,,9,9,,,,,,,,,1.38,2022AJ....163..179P,40.84,0,0,1,--,,> 709
9693006,K02913.01,Kepler-1385 b,CONFIRMED,5866,106,2020AJ....159..280B,nan,nan,,2,9,,,,,,,,,0.84,10.26133/NEA4,2.89,1670,0,1,--,,> 709
5972334,K00191.01,Kepler-487 b,CONFIRMED,5679,110,2020AJ....159..280B,nan,nan,,-12,20,,,,,,,,,11.2,2020AJ....160..108B,15.36,1024,0,1,--,,> 709
5972334,K00191.04,Kepler-487 c,CONFIRMED,5679,110,2020AJ....159..280B,nan,nan,,-12,20,,,,,,,,,2.13,2020AJ....160..108B,38.65,1024,0,1,--,,> 709
5972334,K00191.02,Kepler-487 d,CONFIRMED,5679,110,2020AJ....159..280B,nan,nan,,-12,20,,,,,,,,,2.31,2020AJ....160..108B,2.42,1024,0,1,--,,> 709
8415200,K02730.01,Kepler-1328 b,CONFIRMED,5900,112,2020AJ....159..280B,nan,nan,,-1,7,,,,,,,,,1.34,2022AJ....163..179P,4.52,512,0,1,--,,> 726
10360722,K04051.01,Kepler-1545 b,CONFIRMED,5351,99,2020AJ....159..280B,nan,nan,,-11,15,,,,,,,,,2.78,2022AJ....163..179P,163.69,0,0,1,--,,> 726
10028792,K01574.01,Kepler-87 b,CONFIRMED,5885,123,2020AJ....159..280B,nan,nan,,-8,11,,,,,,,,,10.28,2020AJ....160..108B,114.74,514,0,1,--,,> 726
10028792,K01574.02,Kepler-87 c,CONFIRMED,5885,123,2020AJ....159..280B,nan,nan,,-8,11,,,,,,,,,5.41,2020AJ....160..108B,191.24,514,4,1,--,,> 726
7668663,K01898.01,Kepler-1005 b,CONFIRMED,5828,110,2020AJ....159..280B,nan,nan,,-1,11,,,,,,,,,1.62,2022AJ....163..179P,6.5,512,4,1,--,,> 734
3433668,K03415.01,Kepler-1493 b,CONFIRMED,5898,121,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,1.77,10.26133/NEA4,15.02,932,4,1,--,,> 734
3234843,K03057.02,Kepler-405 b,CONFIRMED,5266,98,2020AJ....159..280B,nan,nan,,-20,14,,,,,,,,,1.9,2020AJ....160..108B,10.61,0,0,1,--,,> 734
3234843,K03057.01,Kepler-405 c,CONFIRMED,5266,98,2020AJ....159..280B,nan,nan,,-20,14,,,,,,,,,2.78,2020AJ....160..108B,29.73,0,0,1,--,,> 734
1865042,K01002.01,Kepler-746 b,CONFIRMED,5550,147,2020AJ....159..280B,nan,nan,,10,5,,,,,,,,,1.17,10.26133/NEA4,3.48,644,0,1,--,,> 734
3442055,K01218.01,Kepler-795 b,CONFIRMED,5618,,2017ApJS..229...30M,nan,nan,,12,5,,,,,,,,,1.74,10.26133/NEA4,29.62,2,0,1,--,,> 734
12400538,K01503.01,Kepler-867 b,CONFIRMED,5602,113,2020AJ....159..280B,nan,nan,,2,13,,,,,,,,,4.6,10.26133/NEA4,150.24,644,0,1,--,,> 734
3217264,K00401.01,Kepler-149 b,CONFIRMED,5516,88,2020AJ....159..280B,nan,nan,,11,3,,,,,,,,,4.4,2022AJ....163..179P,29.2,0,0,1,--,,> 743
3217264,K00401.03,Kepler-149 c,CONFIRMED,5516,88,2020AJ....159..280B,nan,nan,,11,3,,,,,,,,,1.77,2022AJ....163..179P,55.33,0,0,1,--,,> 743
3217264,K00401.02,Kepler-149 d,CONFIRMED,5516,88,2020AJ....159..280B,nan,nan,,11,3,,,,,,,,,3.89,2022AJ....163..179P,160.02,0,4,1,--,,> 743
8962094,K00700.02,Kepler-215 b,CONFIRMED,5705,111,2020AJ....159..280B,nan,nan,,4,11,,,,,,,,,1.39,2022AJ....163..179P,9.36,0,4,1,--,,> 743
8962094,K00700.03,Kepler-215 c,CONFIRMED,5705,111,2020AJ....159..280B,nan,nan,,4,11,,,,,,,,,1.27,2022AJ....163..179P,14.67,0,0,1,--,,> 743
8962094,K00700.01,Kepler-215 d,CONFIRMED,5705,111,2020AJ....159..280B,nan,nan,,4,11,,,,,,,,,2.12,2022AJ....163..179P,30.86,0,4,1,--,,> 743
8962094,K00700.04,Kepler-215 e,CONFIRMED,5705,111,2020AJ....159..280B,nan,nan,,4,11,,,,,,,,,1.55,2022AJ....163..179P,68.16,0,0,1,--,,> 743
9823457,K00954.01,Kepler-259 b,CONFIRMED,5573,97,2020AJ....159..280B,nan,nan,,7,10,,,,,,,,,3.17,2020AJ....160..108B,8.12,0,4,1,--,,> 743
9823457,K00954.02,Kepler-259 c,CONFIRMED,5573,97,2020AJ....159..280B,nan,nan,,7,10,,,,,,,,,3.08,2020AJ....160..108B,36.93,0,4,1,--,,> 743
7033671,K00670.01,Kepler-641 b,CONFIRMED,5486,109,2020AJ....159..280B,nan,nan,,8,7,,,,,,,,,2.62,2022AJ....163..179P,9.49,518,0,1,--,,> 743
5445681,K03039.01,Kepler-1417 b,CONFIRMED,5815,119,2020AJ....159..280B,nan,nan,,-8,13,,,,,,,,,1.56,2022AJ....163..179P,20.35,518,0,1,--,,> 751
5860968,K04384.01,Kepler-1599 b,CONFIRMED,5895,116,2020AJ....159..280B,nan,nan,,-8,8,,,,,,,,,2.41,2020AJ....160..108B,122.36,512,0,1,--,,> 751
3239671,K02066.01,Kepler-1678 b,CONFIRMED,5765,93,2020AJ....159..280B,nan,nan,,8,7,,,,,,,,,2.98,2020AJ....160..108B,147.97,0,0,1,--,,> 751
6356692,K02948.01,Kepler-1888 b,CONFIRMED,5699,113,2020AJ....159..280B,nan,nan,,9,7,,,,,,,,,1.16,2022AJ....163..179P,11.39,518,4,1,--,,> 751
8685497,K01629.01,Kepler-914 b,CONFIRMED,5877,112,2020AJ....159..280B,nan,nan,,2,5,,,,,,,,,1.46,2022AJ....163..179P,4.41,512,4,1,--,,> 751
4247991,K02311.03,Kepler-1185 b,CONFIRMED,5586,104,2020AJ....159..280B,nan,nan,,11,4,,,,,,,,,2.1,2022AJ....163..179P,104.35,514,0,1,--,,> 758
11018648,K00759.01,Kepler-230 b,CONFIRMED,5270,92,2020AJ....159..280B,nan,nan,,-20,12,,,,,,,,,3.31,2020AJ....160..108B,32.63,0,0,1,--,,> 758
11018648,K00759.02,Kepler-230 c,CONFIRMED,5270,92,2020AJ....159..280B,nan,nan,,-20,12,,,,,,,,,2.09,2020AJ....160..108B,91.77,0,0,1,--,,> 758
6690082,K01240.01,Kepler-280 b,CONFIRMED,5682,96,2020AJ....159..280B,nan,nan,,1,12,,,,,,,,,1.59,2020AJ....160..108B,2.14,0,0,1,--,,> 758
6690082,K01240.02,Kepler-280 c,CONFIRMED,5682,96,2020AJ....159..280B,nan,nan,,1,12,,,,,,,,,2.67,2020AJ....160..108B,4.81,0,4,1,--,,> 758
8692861,K00172.01,Kepler-69 b,CONFIRMED,5890,116,2020AJ....159..280B,nan,nan,,-4,7,,,,,,,,,2.88,2022AJ....163..179P,13.72,512,0,1,--,,> 758
8692861,K00172.02,Kepler-69 c,CONFIRMED,5890,116,2020AJ....159..280B,nan,nan,,-4,7,,,,,,,,,2.17,2020AJ....160..108B,242.47,512,0,1,--,,> 758
3328080,K03075.01,Kepler-1898 b,CONFIRMED,5826,125,2020AJ....159..280B,nan,nan,,6,4,,,,,,,,,0.7,2022AJ....163..179P,4.77,0,0,1,--,,> 767
6442340,K00664.02,Kepler-206 b,CONFIRMED,5872,105,2020AJ....159..280B,nan,nan,,-2,7,,,,,,,,,1.12,2022AJ....163..179P,7.78,0,4,1,--,,> 767
6442340,K00664.01,Kepler-206 c,CONFIRMED,5872,105,2020AJ....159..280B,nan,nan,,-2,7,,,,,,,,,1.59,2022AJ....163..179P,13.14,0,0,1,--,,> 767
6442340,K00664.03,Kepler-206 d,CONFIRMED,5872,105,2020AJ....159..280B,nan,nan,,-2,7,,,,,,,,,1.0,2022AJ....163..179P,23.44,0,4,1,--,,> 767
9650808,K01970.01,Kepler-344 b,CONFIRMED,5585,97,2020AJ....159..280B,nan,nan,,2,11,,,,,,,,,2.36,2020AJ....160..108B,21.96,0,0,1,--,,> 767
9650808,K01970.02,Kepler-344 c,CONFIRMED,5585,97,2020AJ....159..280B,nan,nan,,2,11,,,,,,,,,2.66,2020AJ....160..108B,125.6,0,0,1,--,,> 767
7898352,K01486.02,Kepler-302 b,CONFIRMED,5814,104,2020AJ....159..280B,nan,nan,,-8,12,,,,,,,,,3.28,2020AJ....160..108B,30.18,1024,0,1,--,,> 776
7898352,K01486.01,Kepler-302 c,CONFIRMED,5814,104,2020AJ....159..280B,nan,nan,,-8,12,,,,,,,,,10.82,2020AJ....160..108B,127.28,1024,4,1,--,,> 776
7703955,K01707.01,Kepler-315 b,CONFIRMED,5766,136,2020AJ....159..280B,nan,nan,,1,9,,,,,,,,,4.12,2020AJ....160..108B,96.11,0,4,1,--,,> 776
7703955,K01707.02,Kepler-315 c,CONFIRMED,5766,136,2020AJ....159..280B,nan,nan,,1,9,,,,,,,,,4.32,2020AJ....160..108B,265.48,0,4,1,--,,> 776
8611832,K02414.01,Kepler-384 b,CONFIRMED,5756,115,2020AJ....159..280B,nan,nan,,4,8,,,,,,,,,1.93,2022AJ....163..179P,22.6,518,0,1,--,,> 776
8611832,K02414.02,Kepler-384 c,CONFIRMED,5756,115,2020AJ....159..280B,nan,nan,,4,8,,,,,,,,,2.06,2022AJ....163..179P,45.35,518,4,1,--,,> 776
8686097,K00374.01,Kepler-540 b,CONFIRMED,5856,109,2020AJ....159..280B,nan,nan,,-8,10,,,,,,,,,3.12,2022AJ....163..179P,172.7,512,0,1,--,,> 776
3745690,K00442.02,Kepler-157 b,CONFIRMED,5611,113,2020AJ....159..280B,nan,nan,,4,9,,,,,,,,,1.47,2022AJ....163..179P,1.73,512,0,1,--,,> 785
3745690,K00442.01,Kepler-157 c,CONFIRMED,5611,113,2020AJ....159..280B,nan,nan,,4,9,,,,,,,,,2.33,2022AJ....163..179P,13.54,512,0,1,--,,> 785
3745690,K00442.03,Kepler-157 d,CONFIRMED,5611,113,2020AJ....159..280B,nan,nan,,4,9,,,,,,,,,1.49,2022AJ....163..179P,7.03,512,4,1,--,,> 785
6803202,K00177.01,Kepler-1711 b,CONFIRMED,5706,,2017ApJS..229...30M,nan,nan,,6,7,,,,,,,,,1.78,10.26133/NEA4,21.06,514,0,1,--,,> 785
4270253,K00551.02,Kepler-183 b,CONFIRMED,5736,106,2020AJ....159..280B,nan,nan,,-14,16,,,,,,,,,2.41,2020AJ....160..108B,5.69,0,0,1,--,,> 785
4270253,K00551.01,Kepler-183 c,CONFIRMED,5736,106,2020AJ....159..280B,nan,nan,,-14,16,,,,,,,,,2.54,2020AJ....160..108B,11.64,0,0,1,--,,> 785
10872983,K00756.03,Kepler-228 b,CONFIRMED,5850,117,2020AJ....159..280B,nan,nan,,-23,14,,,,,,,,,1.81,2020AJ....160..108B,2.57,0,0,1,--,,> 785
10872983,K00756.02,Kepler-228 c,CONFIRMED,5850,117,2020AJ....159..280B,nan,nan,,-23,14,,,,,,,,,3.16,2020AJ....160..108B,4.13,0,0,1,--,,> 785
10872983,K00756.01,Kepler-228 d,CONFIRMED,5850,117,2020AJ....159..280B,nan,nan,,-23,14,,,,,,,,,4.44,2020AJ....160..108B,11.09,0,0,1,--,,> 785
10426656,K01161.03,Kepler-272 b,CONFIRMED,5512,123,2020AJ....159..280B,nan,nan,,-2,11,,,,,,,,,1.84,2020AJ....160..108B,2.97,1536,0,1,--,,> 785
10426656,K01161.01,Kepler-272 c,CONFIRMED,5512,123,2020AJ....159..280B,nan,nan,,-2,11,,,,,,,,,2.34,2020AJ....160..108B,6.06,1536,0,1,--,,> 785
10426656,K01161.02,Kepler-272 d,CONFIRMED,5512,123,2020AJ....159..280B,nan,nan,,-2,11,,,,,,,,,2.92,2020AJ....160..108B,10.94,1536,4,1,--,,> 785
10874614,K00017.01,Kepler-6 b,CONFIRMED,5741,110,2020AJ....159..280B,nan,nan,,7,6,,,,,,,,,12.73,2022AJ....163..179P,3.23,512,0,1,--,,> 785
12154526,K02004.01,Kepler-1047 b,CONFIRMED,5783,129,2020AJ....159..280B,nan,nan,,2,7,,,,,,,,,3.01,2022AJ....163..179P,56.19,646,4,1,--,,> 794
12154526,K02004.02,Kepler-1047 c,CONFIRMED,5783,129,2020AJ....159..280B,nan,nan,,2,7,,,,,,,,,1.32,2022AJ....163..179P,3.19,646,0,1,--,,> 794
11359879,K00128.01,Kepler-15 b,CONFIRMED,5735,107,2020AJ....159..280B,nan,nan,,6,6,,,,,,,,,13.17,2022AJ....163..179P,4.94,512,0,1,--,,> 794
3545135,K02755.01,Kepler-1689 b,CONFIRMED,5776,103,2020AJ....159..280B,nan,nan,,6,4,,,,,,,,,0.81,2022AJ....163..179P,8.48,0,0,1,--,,> 794
5438757,K01601.01,Kepler-903 b,CONFIRMED,5605,118,2020AJ....159..280B,nan,nan,,2,10,,,,,,,,,2.93,2020AJ....160..108B,10.35,514,0,1,--,,> 794
5438757,K01601.02,Kepler-903 c,CONFIRMED,5605,118,2020AJ....159..280B,nan,nan,,2,10,,,,,,,,,4.09,2020AJ....160..108B,62.92,514,4,1,--,,> 794
10908248,K03146.01,Kepler-1440 b,CONFIRMED,5742,98,2020AJ....159..280B,nan,nan,,6,5,,,,,,,,,1.92,2022AJ....163..179P,39.86,518,0,1,--,,> 803
10404582,K02147.01,Kepler-362 c,CONFIRMED,5647,115,2020AJ....159..280B,nan,nan,,-13,16,,,,,,,,,2.01,10.26133/NEA4,37.87,1666,0,1,--,,> 803
5706595,K02183.02,Kepler-370 b,CONFIRMED,5753,103,2020AJ....159..280B,nan,nan,,1,8,,,,,,,,,1.48,2020AJ....160..108B,4.58,0,0,1,--,,> 803
5706595,K02183.01,Kepler-370 c,CONFIRMED,5753,103,2020AJ....159..280B,nan,nan,,1,8,,,,,,,,,2.22,2020AJ....160..108B,19.02,0,0,1,--,,> 803
8753657,K00321.01,Kepler-406 b,CONFIRMED,5472,99,2020AJ....159..280B,nan,nan,,4,4,,,,,,,,,1.45,2022AJ....163..179P,2.43,512,0,1,--,,> 803
8753657,K00321.02,Kepler-406 c,CONFIRMED,5472,99,2020AJ....159..280B,nan,nan,,4,4,,,,,,,,,0.84,2022AJ....163..179P,4.62,512,0,1,--,,> 803
11015323,K00479.01,Kepler-569 b,CONFIRMED,5619,99,2020AJ....159..280B,nan,nan,,-8,14,,,,,,,,,3.02,2022AJ....163..179P,34.19,0,0,1,--,,> 803
11153121,K01647.01,Kepler-313 b,CONFIRMED,5623,107,2020AJ....159..280B,nan,nan,,2,9,,,,,,,,,2.53,10.26133/NEA4,14.97,646,0,1,--,,> 812
11153121,K01647.02,Kepler-313 c,CONFIRMED,5623,107,2020AJ....159..280B,nan,nan,,2,9,,,,,,,,,2.31,10.26133/NEA4,32.28,646,0,1,--,,> 812
3102384,K00273.01,Kepler-454 b,CONFIRMED,5669,93,2020AJ....159..280B,nan,nan,,8,4,,,,,,,,,1.84,2022AJ....163..179P,10.57,0,0,1,--,,> 812
11402995,K00173.01,Kepler-481 b,CONFIRMED,5821,111,2020AJ....159..280B,nan,nan,,-3,7,,,,,,,,,2.69,2022AJ....163..179P,10.06,512,0,1,--,,> 812
10586208,K01308.01,Kepler-811 b,CONFIRMED,5667,107,2020AJ....159..280B,nan,nan,,1,9,,,,,,,,,2.98,2022AJ....163..179P,23.58,514,0,1,--,,> 812
6851425,K00163.01,Kepler-477 b,CONFIRMED,5354,75,2020AJ....159..280B,nan,nan,,-11,9,,,,,,,,,2.08,10.26133/NEA4,11.12,930,0,1,--,,> 831
7269974,K00456.02,Kepler-160 b,CONFIRMED,5651,103,2020AJ....159..280B,nan,nan,,-3,10,,,,,,,,,1.84,2020AJ....160..108B,4.31,0,0,1,--,,> 839
7269974,K00456.01,Kepler-160 c,CONFIRMED,5651,103,2020AJ....159..280B,nan,nan,,-3,10,,,,,,,,,3.74,2020AJ....160..108B,13.7,0,0,1,--,,> 839
11498128,K02296.01,Kepler-1177 b,CONFIRMED,5725,141,2020AJ....159..280B,nan,nan,,-1,7,,,,,,,,,3.14,2020AJ....160..108B,106.25,518,0,1,--,,> 849
10480915,K02040.01,Kepler-1785 b,CONFIRMED,5713,101,2020AJ....159..280B,nan,nan,,-4,9,,,,,,,,,2.29,2022AJ....163..179P,19.59,0,4,1,--,,> 849
8280511,K01151.01,Kepler-271 b,CONFIRMED,5532,98,2020AJ....159..280B,nan,nan,,-3,9,,,,,,,,,1.22,10.26133/NEA4,10.44,128,0,1,--,,> 849
8280511,K01151.02,Kepler-271 c,CONFIRMED,5532,98,2020AJ....159..280B,nan,nan,,-3,9,,,,,,,,,0.94,10.26133/NEA4,7.41,128,0,1,--,,> 849
8280511,K01151.03,Kepler-271 d,CONFIRMED,5532,98,2020AJ....159..280B,nan,nan,,-3,9,,,,,,,,,0.67,10.26133/NEA4,5.25,128,0,1,--,,> 849
8344004,K00573.02,Kepler-188 b,CONFIRMED,5842,97,2020AJ....159..280B,nan,nan,,-8,0,,,,,,,,,1.55,2020AJ....160..108B,2.06,0,0,1,--,,> 859
8344004,K00573.01,Kepler-188 c,CONFIRMED,5842,97,2020AJ....159..280B,nan,nan,,-8,0,,,,,,,,,2.82,2020AJ....160..108B,6.0,0,0,1,--,,> 859
9578686,K00709.01,Kepler-651 b,CONFIRMED,5508,98,2020AJ....159..280B,nan,nan,,-6,9,,,,,,,,,2.18,2022AJ....163..179P,21.39,0,0,1,--,,> 859
9873254,K00717.01,Kepler-653 b,CONFIRMED,5685,104,2020AJ....159..280B,nan,nan,,4,3,,,,,,,,,1.94,2022AJ....163..179P,14.71,512,0,1,--,,> 859
9873254,K00717.02,Kepler-653 c,CONFIRMED,5685,104,2020AJ....159..280B,nan,nan,,4,3,,,,,,,,,0.76,2022AJ....163..179P,0.9,512,0,1,--,,> 859
7211221,K01379.01,Kepler-831 b,CONFIRMED,5772,105,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,1.32,2022AJ....163..179P,5.62,0,0,1,--,,> 859
2990873,K02335.01,Kepler-1194 b,CONFIRMED,5639,115,2020AJ....159..280B,nan,nan,,-8,10,,,,,,,,,1.51,10.26133/NEA4,16.22,642,0,1,--,,> 879
11709124,K00435.03,Kepler-154 b,CONFIRMED,5746,107,2020AJ....159..280B,nan,nan,,-20,13,,,,,,,,,2.57,2020AJ....160..108B,33.04,0,0,1,--,,> 879
11709124,K00435.05,Kepler-154 c,CONFIRMED,5746,107,2020AJ....159..280B,nan,nan,,-20,13,,,,,,,,,3.32,2020AJ....160..108B,62.3,0,0,1,--,,> 879
11709124,K00435.01,Kepler-154 d,CONFIRMED,5746,107,2020AJ....159..280B,nan,nan,,-20,13,,,,,,,,,4.4,2020AJ....160..108B,20.55,0,0,1,--,,> 879
11709124,K00435.04,Kepler-154 e,CONFIRMED,5746,107,2020AJ....159..280B,nan,nan,,-20,13,,,,,,,,,1.63,2020AJ....160..108B,3.93,0,0,1,--,,> 879
11709124,K00435.06,Kepler-154 f,CONFIRMED,5746,107,2020AJ....159..280B,nan,nan,,-20,13,,,,,,,,,1.44,2020AJ....160..108B,9.92,0,0,1,--,,> 879
11547505,K01655.01,Kepler-922 b,CONFIRMED,5625,97,2020AJ....159..280B,nan,nan,,-4,8,,,,,,,,,1.35,2022AJ....163..179P,0.94,0,0,1,--,,> 879
7445445,K00567.01,Kepler-184 b,CONFIRMED,5696,103,2020AJ....159..280B,nan,nan,,-15,12,,,,,,,,,2.57,2020AJ....160..108B,10.69,0,4,1,--,,> 889
7445445,K00567.02,Kepler-184 c,CONFIRMED,5696,103,2020AJ....159..280B,nan,nan,,-15,12,,,,,,,,,2.1,2020AJ....160..108B,20.3,0,0,1,--,,> 889
7445445,K00567.03,Kepler-184 d,CONFIRMED,5696,103,2020AJ....159..280B,nan,nan,,-15,12,,,,,,,,,2.47,2020AJ....160..108B,29.02,0,4,1,--,,> 889
8700771,K01283.01,Kepler-806 b,CONFIRMED,5408,114,2020AJ....159..280B,nan,nan,,-38,12,,,,,,,,,1.28,2022AJ....163..179P,8.09,518,4,1,--,,> 889
7100673,K04032.01,Kepler-1542 b,CONFIRMED,5613,105,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,0.92,2022AJ....163..179P,3.95,640,0,1,--,,> 899
7100673,K04032.02,Kepler-1542 c,CONFIRMED,5613,105,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,0.78,2022AJ....163..179P,2.89,640,0,1,--,,> 899
7100673,K04032.03,Kepler-1542 d,CONFIRMED,5613,105,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,0.99,2022AJ....163..179P,5.99,640,0,1,--,,> 899
7100673,K04032.04,Kepler-1542 e,CONFIRMED,5613,105,2020AJ....159..280B,nan,nan,,-8,9,,,,,,,,,0.95,2022AJ....163..179P,5.1,640,0,1,--,,> 899
7762723,K02663.01,Kepler-1867 b,CONFIRMED,5647,107,2020AJ....159..280B,nan,nan,,-8,8,,,,,,,,,1.07,2022AJ....163..179P,9.89,514,0,1,--,,> 909
10063208,K04292.01,Kepler-1583 b,CONFIRMED,5659,106,2020AJ....159..280B,nan,nan,,-8,7,,,,,,,,,0.7,2022AJ....163..179P,9.33,0,0,1,--,,> 918
10386922,K00289.02,Kepler-511 b,CONFIRMED,5617,110,2020AJ....159..280B,nan,nan,,-8,7,,,,,,,,,9.0,2022AJ....163..179P,296.64,518,0,1,--,,> 918
10386922,K00289.01,Kepler-511 c,CONFIRMED,5617,110,2020AJ....159..280B,nan,nan,,-8,7,,,,,,,,,3.81,2022AJ....163..179P,26.63,518,0,1,--,,> 918
6429812,K02408.01,Kepler-1227 b,CONFIRMED,5671,100,2020AJ....159..280B,nan,nan,,-9,7,,,,,,,,,2.09,2022AJ....163..179P,94.29,0,0,1,--,,> 928
6528464,K00270.01,Kepler-449 b,CONFIRMED,5587,,2017ApJS..229...30M,nan,nan,,-13,8,,,,,,,,,1.53,10.26133/NEA4,12.58,514,0,1,--,,> 950
6528464,K00270.02,Kepler-449 c,CONFIRMED,5587,,2017ApJS..229...30M,nan,nan,,-13,8,,,,,,,,,1.86,10.26133/NEA4,33.67,514,0,1,--,,> 950
7755636,K01921.01,Kepler-1015 b,CONFIRMED,6795,234,2020AJ....159..280B,3.090,0.031,2021ApJS..255...17S,,,,,,,,,,,2.86,2022AJ....163..179P,16.0,1029,0,1,--,,
5631630,K02010.01,Kepler-1051 b,CONFIRMED,6782,139,2020AJ....159..280B,7.12,0.07,2018MNRAS.474.2094A,,,,,,,,,,,2.68,2022AJ....163..179P,25.96,5125,0,1,--,,
10617017,K02149.01,Kepler-1121 b,CONFIRMED,6561,126,2020AJ....159..280B,7.39,0.07,2021ApJS..255...17S,,,,,,,,,,,1.47,2022AJ....163..179P,13.15,5,4,1,--,,
9753154,K02457.01,Kepler-1244 b,CONFIRMED,6685,136,2020AJ....159..280B,3.200,0.032,SantosPrivComm,,,,,,,,,,,1.9,2020AJ....160..108B,3.7,7,0,1,--,,
11337566,K02632.01,Kepler-1298 b,CONFIRMED,6520,130,2020AJ....159..280B,11.13,0.11,2018MNRAS.474.2094A,,,,,,,,,,,1.53,2022AJ....163..179P,7.13,4103,0,1,--,,
8751796,K03125.01,Kepler-1435 b,CONFIRMED,6640,138,2020AJ....159..280B,6.49,0.06,2018MNRAS.474.2094A,,,,,,,,,,,0.95,2022AJ....163..179P,4.45,4101,0,1,--,,
5688790,K03144.01,Kepler-1439 b,CONFIRMED,3777,66,2020AJ....159..280B,33.52,1.08,2019ApJS..244...21S,,,,,,,,,,,1.76,2020AJ....160..108B,8.07,5,4,0,--,,
3561464,K03398.01,Kepler-1487 b,CONFIRMED,6674,134,2020AJ....159..280B,2.750,0.028,2021ApJS..255...17S,,,,,,,,,,,1.91,2020AJ....160..108B,7.32,1029,0,1,--,,
3561464,K03398.02,Kepler-1487 c,CONFIRMED,6674,134,2020AJ....159..280B,2.750,0.028,2021ApJS..255...17S,,,,,,,,,,,3.09,2022AJ....163..179P,35.8,1029,0,1,--,,
7517261,K03496.01,Kepler-1511 b,CONFIRMED,6723,142,2020AJ....159..280B,2.040,0.020,2021ApJS..255...17S,,,,,,,,,,,2.57,2020AJ....160..108B,23.24,2055,0,1,--,,
4242692,K03928.01,Kepler-1531 b,CONFIRMED,6520,121,2017ApJS..229...30M,20.81,0.44,2018MNRAS.474.2094A,,,,,,,,,,,1.45,10.26133/NEA4,1.14,4355,0,1,--,,
8636434,K03946.01,Kepler-1533 b,CONFIRMED,6620,141,2020AJ....159..280B,10.06,0.10,2018MNRAS.474.2094A,,,,,,,,,,,4.24,2022AJ....163..179P,308.54,4103,0,1,--,,
9605514,K00945.01,Kepler-1666 b,CONFIRMED,6348,214,2020AJ....159..280B,5.48,0.05,2021ApJS..255...17S,,,,,,,,,,,2.58,2020AJ....160..108B,25.85,1,0,0,--,,
9605514,K00945.02,Kepler-1666 c,CONFIRMED,6348,214,2020AJ....159..280B,5.48,0.05,2021ApJS..255...17S,,,,,,,,,,,2.9,2020AJ....160..108B,40.72,1,0,0,--,,
11566064,K00353.02,Kepler-1717 b,CONFIRMED,6747,147,2020AJ....159..280B,3.940,0.039,2021ApJS..255...17S,,,,,,,,,,,2.86,10.26133/NEA4,30.65,133,0,1,--,,
4061149,K01201.01,Kepler-1741 b,CONFIRMED,3683,88,2019ApJS..244...21S,28.98,0.85,2019ApJS..244...21S,,,,,,,,,,,1.01,10.26133/NEA4,2.76,5,0,0,--,,
5716932,K02358.01,Kepler-1830 b,CONFIRMED,6701,135,2020AJ....159..280B,5.91,0.06,2021ApJS..255...17S,,,,,,,,,,,3.32,2022AJ....163..179P,56.49,5,0,1,--,,
9117416,K03425.01,Kepler-1921 b,CONFIRMED,6557,231,2020AJ....159..280B,15.86,0.19,2018MNRAS.474.2094A,,,,,,,,,,,2.33,2022AJ....163..179P,20.03,5639,0,1,--,,
9117416,K03425.02,Kepler-1921 c,CONFIRMED,6557,231,2020AJ....159..280B,15.86,0.19,2018MNRAS.474.2094A,,,,,,,,,,,1.47,2022AJ....163..179P,3.16,5639,0,1,--,,
7679812,K03943.01,Kepler-1931 b,CONFIRMED,6604,140,2020AJ....159..280B,9.03,0.09,2021ApJS..255...17S,,,,,,,,,,,2.5,2022AJ....163..179P,38.58,5,0,1,--,,
6677841,K01236.02,Kepler-279 b,CONFIRMED,6574,144,2020AJ....159..280B,3.240,0.032,2021ApJS..255...17S,,,,,,,,,,,3.14,2020AJ....160..108B,12.31,5,4,1,--,,
6677841,K01236.01,Kepler-279 c,CONFIRMED,6574,144,2020AJ....159..280B,3.240,0.032,2021ApJS..255...17S,,,,,,,,,,,4.49,2020AJ....160..108B,35.74,5,4,1,--,,
6677841,K01236.03,Kepler-279 d,CONFIRMED,6574,144,2020AJ....159..280B,3.240,0.032,2021ApJS..255...17S,,,,,,,,,,,4.18,2020AJ....160..108B,54.42,5,4,1,--,,
5384079,K02011.01,Kepler-348 b,CONFIRMED,6744,138,2020AJ....159..280B,3.910,0.039,2021ApJS..255...17S,,,,,,,,,,,1.52,2022AJ....163..179P,7.06,5,0,1,--,,
5384079,K02011.02,Kepler-348 c,CONFIRMED,6744,138,2020AJ....159..280B,3.910,0.039,2021ApJS..255...17S,,,,,,,,,,,1.1,2022AJ....163..179P,17.27,5,0,1,--,,
10670119,K02179.02,Kepler-369 b,CONFIRMED,3755,95,2020AJ....159..280B,19.25,0.36,2019ApJS..244...21S,,,,,,,,,,,1.42,10.26133/NEA4,2.73,133,0,0,--,,
10670119,K02179.01,Kepler-369 c,CONFIRMED,3755,95,2020AJ....159..280B,19.25,0.36,2019ApJS..244...21S,,,,,,,,,,,1.59,10.26133/NEA4,14.87,133,0,0,--,,
9478990,K00423.01,Kepler-39 b,CONFIRMED,6383,132,2020AJ....159..280B,4.400,0.044,2021ApJS..255...17S,,,,,,,,,,,11.44,2020AJ....160..108B,21.09,1,0,0,--,,
6442377,K00176.01,Kepler-483 b,CONFIRMED,6566,145,2020AJ....159..280B,5.83,0.06,2018MNRAS.474.2094A,,,,,,,,,,,2.84,2022AJ....163..179P,30.23,4101,0,1,--,,
3762468,K00208.01,Kepler-493 b,CONFIRMED,6426,130,2020AJ....159..280B,3.020,0.030,SantosPrivComm,,,,,,,,,,,12.63,2020AJ....160..108B,3.0,1,0,0,--,,
8156120,K00318.01,Kepler-522 b,CONFIRMED,6550,131,2020AJ....159..280B,4.910,0.049,2021ApJS..255...17S,,,,,,,,,,,7.21,2022AJ....163..179P,38.58,1031,4,1,--,,
7124613,K00673.01,Kepler-642 b,CONFIRMED,6623,122,2020AJ....159..280B,4.730,0.047,SantosPrivComm,,,,,,,,,,,2.2,2020AJ....160..108B,4.42,5,0,1,--,,
3114811,K01117.01,Kepler-774 b,CONFIRMED,6675,135,2020AJ....159..280B,9.80,0.10,SantosPrivComm,,,,,,,,,,,2.3,2022AJ....163..179P,11.09,7,0,1,--,,
8394721,K00152.03,Kepler-79 b,CONFIRMED,6525,122,2020AJ....159..280B,4.710,0.047,2018MNRAS.474.2094A,,,,,,,,,,,3.4,2022AJ....163..179P,13.48,4101,0,1,--,,
8394721,K00152.02,Kepler-79 c,CONFIRMED,6525,122,2020AJ....159..280B,4.710,0.047,2018MNRAS.474.2094A,,,,,,,,,,,3.63,2022AJ....163..179P,27.4,4101,0,1,--,,
8394721,K00152.01,Kepler-79 d,CONFIRMED,6525,122,2020AJ....159..280B,4.710,0.047,2018MNRAS.474.2094A,,,,,,,,,,,7.1,2022AJ....163..179P,52.09,4101,0,1,--,,
8394721,K00152.04,Kepler-79 e,CONFIRMED,6525,122,2020AJ....159..280B,4.710,0.047,2018MNRAS.474.2094A,,,,,,,,,,,2.91,2022AJ....163..179P,81.06,4101,0,1,--,,
11336883,K01445.01,Kepler-853 b,CONFIRMED,6601,129,2020AJ....159..280B,5.48,0.05,2018MNRAS.474.2094A,,,,,,,,,,,1.55,2022AJ....163..179P,7.17,4101,0,1,--,,
6462863,K00094.04,Kepler-89 b,CONFIRMED,6837,140,2020AJ....159..280B,21.86,0.49,2018MNRAS.474.2094A,,,,,,,,,,,1.63,2022AJ....163..179P,3.74,4101,0,1,--,,
6462863,K00094.02,Kepler-89 c,CONFIRMED,6837,140,2020AJ....159..280B,21.86,0.49,2018MNRAS.474.2094A,,,,,,,,,,,3.92,2022AJ....163..179P,10.42,4101,0,1,--,,
6462863,K00094.01,Kepler-89 d,CONFIRMED,6837,140,2020AJ....159..280B,21.86,0.49,2018MNRAS.474.2094A,,,,,,,,,,,10.44,2022AJ....163..179P,22.34,4101,0,1,--,,
6462863,K00094.03,Kepler-89 e,CONFIRMED,6837,140,2020AJ....159..280B,21.86,0.49,2018MNRAS.474.2094A,,,,,,,,,,,6.21,2022AJ....163..179P,54.32,4101,0,1,--,,
9277896,K01632.01,Kepler-915 b,CONFIRMED,6714,136,2020AJ....159..280B,10.05,0.10,2018MNRAS.474.2094A,,,,,,,,,,,1.56,2022AJ....163..179P,4.59,4101,4,1,--,,
9549648,K01886.01,Kepler-999 b,CONFIRMED,6730,139,2020AJ....159..280B,7.61,0.08,2021ApJS..255...17S,,,,,,,,,,,2.2,2022AJ....163..179P,5.99,5,4,1,--,,
10812541,K07375.01,,CANDIDATE,4212,57,2020AJ....159..280B,3.880,0.039,2019ApJS..244...21S,117,9,104,235,72,443,99,70,37,21,1.73,2022AJ....163..179P,4.85,2560,0,1,Yes,,
10352333,K03991.01,,CANDIDATE,5226,93,2020AJ....159..280B,5.22,0.05,2021ApJS..255...17S,98,3,71,91,48,260,68,354,253,145,1.37,10.26133/NEA4,1.57,2176,0,1,Maybe,,
5475431,K01546.01,,CANDIDATE,5639,90,2020AJ....159..280B,0.900,0.009,2021ApJS..255...17S,33,24,75,134,51,405,72,,,,11.92,10.26133/NEA4,0.92,2176,0,1,Maybe,,> 316
8158429,K05482.01,,CANDIDATE,5519,115,2020AJ....159..280B,0.810,0.008,2021ApJS..255...17S,,,77,144,53,409,74,,,,2.96,10.26133/NEA4,31.71,2690,4,0,--,,
7051180,K00064.01,,CANDIDATE,5306,359,2020AJ....159..280B,2.230,0.022,2018MNRAS.474.2094A,3,4,81,129,55,393,77,,,,10.49,2020AJ....160..108B,1.95,4614,4,1,No,,> 567
8822421,K06188.01,,CANDIDATE,5209,98,2020AJ....159..280B,1.620,0.016,2021ApJS..255...17S,6,11,84,171,58,416,80,,,,2.75,2020AJ....160..108B,1.65,2048,0,1,Maybe,,> 554
5196864,K02695.01,,CANDIDATE,5174,154,2019ApJS..244...21S,2.880,0.029,2019ApJS..244...21S,,,86,176,59,418,82,,,,20.23,10.26133/NEA4,2.5,640,4,0,--,,
11495989,K07449.01,,CANDIDATE,4928,82,2020AJ....159..280B,1.310,0.013,2019ApJS..244...21S,,,92,194,63,424,87,,,,20.43,2020AJ....160..108B,1.32,2048,4,0,--,,
5428657,K06130.01,,CANDIDATE,4560,91,2020AJ....159..280B,3.020,0.030,2019ApJS..244...21S,-1,25,94,217,65,436,90,,,,1.45,2020AJ....160..108B,1.54,2976,0,1,Yes,,> 186
9153823,K06195.01,,CANDIDATE,4677,80,2020AJ....159..280B,1.420,0.014,2019ApJS..244...21S,-8,30,94,210,65,431,90,,,,2.28,2020AJ....160..108B,1.44,2048,0,1,Yes,,> 208
4947556,K03936.01,,CANDIDATE,4906,89,2020AJ....159..280B,7.10,0.07,2019ApJS..244...21S,170,4,174,106,65,236,142,115,55,49,2.69,2020AJ....160..108B,141.61,0,0,1,Yes,,
10140122,K04545.01,,CANDIDATE,4822,100,2020AJ....159..280B,7.20,0.07,2019ApJS..244...21S,,,158,109,56,270,133,,,,0.85,10.26133/NEA4,0.85,512,0,0,--,,
11856178,K06246.01,,CANDIDATE,5988,100,2020AJ....159..280B,3.570,0.036,2021ApJS..255...17S,104,6,226,114,102,309,204,358,455,223,1.63,2022AJ....163..179P,9.13,2048,0,1,Yes,,
8326342,K02680.01,,CANDIDATE,5748,117,2020AJ....159..280B,4.850,0.048,2021ApJS..255...17S,8,15,254,91,95,186,177,,,,32.13,2020AJ....160..108B,14.41,0,4,1,No,,> 613
5443837,K00554.01,,CANDIDATE,5902,109,2020AJ....159..280B,4.190,0.042,2021ApJS..255...17S,,,254,105,96,322,195,,,,14.2,2020AJ....160..108B,3.66,2566,4,0,--,,
6507433,K03815.01,,CANDIDATE,5866,106,2020AJ....159..280B,4.580,0.046,2021ApJS..255...17S,,,281,97,95,277,172,,,,7.22,2020AJ....160..108B,4.74,2048,4,0,--,,
5856571,K01839.02,,CANDIDATE,5447,89,2020AJ....159..280B,6.22,0.06,2021ApJS..255...17S,105,6,306,95,115,168,190,366,290,164,4.93,10.26133/NEA4,80.41,128,4,1,Yes,,
7009548,K05341.01,,CANDIDATE,6406,105,2020AJ....159..280B,3.090,0.031,2021ApJS..255...17S,91,7,,,,,,358,694,261,1.88,2022AJ....163..179P,15.19,2049,0,1,--,,
8905246,K03473.01,,CANDIDATE,5099,184,2020AJ....159..280B,7.71,0.08,2021ApJS..255...17S,83,4,359,138,148,239,231,438,393,194,1.96,2022AJ....163..179P,27.64,0,0,1,Yes,,
7031517,K00871.01,,CANDIDATE,5901,119,2020AJ....159..280B,5.05,0.05,2021ApJS..255...17S,-16,14,373,172,107,1003,210,,,,40.48,2020AJ....160..108B,12.94,514,4,1,Maybe,,> 701
8261920,K02174.01,,CANDIDATE,4245,85,2019ApJS..244...21S,11.45,0.11,2019ApJS..244...21S,,,379,201,109,634,170,,,,2.44,10.26133/NEA4,6.69,820,4,0,--,,
7772914,K03339.01,,CANDIDATE,5712,170,2021ApJS..255...17S,5.97,0.06,2021ApJS..255...17S,,,390,116,121,861,246,,,,2.55,10.26133/NEA4,23.13,256,4,0,--,,
4844470,K03469.01,,CANDIDATE,5568,114,2020AJ....159..280B,6.53,0.07,2021ApJS..255...17S,94,6,408,72,102,139,235,513,482,251,2.87,2022AJ....163..179P,60.53,642,0,1,Yes,,
7380537,K00883.01,,CANDIDATE,4942,102,2020AJ....159..280B,8.92,0.09,2019ApJS..244...21S,70,22,463,132,131,275,256,,,,13.95,2022AJ....163..179P,2.69,0,0,1,Yes,,> 85
10811496,K00753.01,,CANDIDATE,5640,112,2020AJ....159..280B,6.81,0.07,2021ApJS..255...17S,,,468,66,72,147,183,,,,20.74,2020AJ....160..108B,19.9,512,4,0,--,,
11125797,K03371.01,,CANDIDATE,5330,85,2020AJ....159..280B,7.70,0.08,2021ApJS..255...17S,52,3,491,76,91,150,229,1630,2285,904,1.32,10.26133/NEA4,58.13,640,0,1,Maybe,,
3248501,K02052.01,,CANDIDATE,6175,115,2020AJ....159..280B,4.130,0.041,2021ApJS..255...17S,,,495,344,167,1570,280,,,,4.23,2020AJ....160..108B,4.22,0,4,0,--,,
4147444,K03880.01,,CANDIDATE,6172,111,2020AJ....159..280B,4.160,0.042,2021ApJS..255...17S,12,5,507,356,171,1578,284,,,,1.04,2020AJ....160..108B,1.8,0,0,1,Yes,,> 331
4164922,K03864.02,,CANDIDATE,4866,79,2020AJ....159..280B,9.49,0.09,2019ApJS..244...21S,2,8,518,151,123,338,245,,,,0.89,2022AJ....163..179P,18.26,1024,0,1,Yes,,> 358
11391755,K02639.01,,CANDIDATE,5839,115,2020AJ....159..280B,nan,nan,,91,4,,,,,,573,630,324,3.5,2020AJ....160..108B,25.11,526,0,1,No,,
5283458,K01547.01,,CANDIDATE,5713,102,2020AJ....159..280B,7.60,0.08,2021ApJS..255...17S,21,10,585,87,67,264,130,,,,12.33,2020AJ....160..108B,30.69,0,0,1,Yes,,> 561
9491832,K04226.01,,CANDIDATE,6114,135,2020AJ....159..280B,13.30,0.13,2021ApJS..255...17S,87,5,2949,450,671,725,1232,587,838,380,2.11,2020AJ....160..108B,49.56,518,0,1,Maybe,,
6520753,K04504.01,,CANDIDATE,5238,100,2020AJ....159..280B,9.04,0.09,2021ApJS..255...17S,,,661,91,92,183,196,,,,1.57,2020AJ....160..108B,4.13,0,0,0,--,,
8639908,K02700.01,,CANDIDATE,4618,83,2020AJ....159..280B,10.90,0.11,2019ApJS..244...21S,-8,17,676,265,191,455,315,,,,1.38,2022AJ....163..179P,0.91,0,0,1,Yes,,> 228
3648437,K01861.01,,CANDIDATE,5944,119,2020AJ....159..280B,6.43,0.06,2021ApJS..255...17S,73,3,706,703,205,1658,301,1125,1458,667,2.77,2022AJ....163..179P,17.5,0,0,1,Yes,,
6705142,K01758.01,,CANDIDATE,5544,108,2020AJ....159..280B,9.36,0.09,2021ApJS..255...17S,,,761,80,74,174,143,,,,3.52,2020AJ....160..108B,5.6,0,0,0,--,,
9634821,K02037.02,,CANDIDATE,4746,77,2020AJ....159..280B,10.80,0.11,2021AJ....161..265D,9,21,772,213,194,371,327,,,,1.75,2020AJ....160..108B,5.48,4096,0,1,Yes,,> 223
9634821,K02037.03,,CANDIDATE,4746,77,2020AJ....159..280B,10.80,0.11,2021AJ....161..265D,9,21,772,213,194,371,327,,,,1.83,2020AJ....160..108B,8.56,4096,0,1,Yes,,> 223
6716021,K02679.01,,CANDIDATE,6246,114,2020AJ....159..280B,2.170,0.022,2021ApJS..255...17S,79,8,,,,,,821,1487,572,13.53,2020AJ....160..108B,110.76,2049,4,1,--,,
8443527,K03197.01,,CANDIDATE,6146,127,2020AJ....159..280B,7.05,0.07,2021ApJS..255...17S,76,3,1512,751,615,1302,901,899,1334,586,1.43,2022AJ....163..179P,22.6,0,0,1,Yes,,
4844367,K04498.01,,CANDIDATE,5753,102,2020AJ....159..280B,9.88,0.10,2021ApJS..255...17S,,,960,264,128,951,222,,,,21.86,2020AJ....160..108B,17.16,0,4,0,--,,
3425851,K00268.01,,CANDIDATE,5942,103,2020AJ....159..280B,7.87,0.08,2013ApJ...775L..11M,-9,11,1000,726,292,1557,417,,,,3.37,2020AJ....160..108B,110.38,4614,0,1,Yes,,> 671
6975129,K01628.03,,CANDIDATE,6325,139,2020AJ....159..280B,5.64,0.06,2021ApJS..255...17S,71,5,,,,,,1028,1830,723,2.57,2020AJ....160..108B,37.84,7,0,1,--,,
6697605,K02851.02,,CANDIDATE,5370,75,2021ApJS..255...17S,11.29,0.11,2021ApJS..255...17S,,,1034,83,81,171,162,,,,1.5,10.26133/NEA4,1.24,512,4,0,--,,
4851530,K01884.01,,CANDIDATE,5313,106,2020AJ....159..280B,11.29,0.11,2021ApJS..255...17S,,,1040,85,85,176,172,,,,4.37,10.26133/NEA4,23.12,0,4,0,--,,
4851530,K01884.02,,CANDIDATE,5313,106,2020AJ....159..280B,11.29,0.11,2021ApJS..255...17S,,,1040,85,85,176,172,,,,1.73,10.26133/NEA4,4.78,0,0,0,--,,
5898983,K03422.01,,CANDIDATE,5825,107,2020AJ....159..280B,9.68,0.10,2021ApJS..255...17S,66,3,1062,503,202,1323,317,1440,1830,820,1.92,2020AJ....160..108B,40.15,0,0,1,Yes,,
4846856,K02900.01,,CANDIDATE,5323,100,2020AJ....159..280B,11.45,0.11,2021ApJS..255...17S,,,1064,85,83,177,168,,,,2.09,2020AJ....160..108B,46.15,256,0,0,--,,
7093401,K03433.01,,CANDIDATE,5202,130,2020AJ....159..280B,11.53,0.12,2021ApJS..255...17S,,,1089,91,92,188,197,,,,36.05,10.26133/NEA4,34.08,642,4,0,--,,
9776794,K04363.01,,CANDIDATE,4965,97,2020AJ....159..280B,11.61,0.12,2019ApJS..244...21S,,,1109,108,137,212,346,,,,6.81,2020AJ....160..108B,18.22,512,4,0,--,,
1721157,K04644.01,,CANDIDATE,4917,88,2020AJ....159..280B,11.69,0.12,2019ApJS..244...21S,,,1120,113,152,219,376,,,,1.16,2020AJ....160..108B,3.45,0,0,0,--,,
7335514,K06860.01,,CANDIDATE,4405,76,2020AJ....159..280B,13.15,0.13,2019ApJS..244...21S,12,8,1161,212,355,382,583,,,,0.41,2022AJ....163..179P,0.58,0,0,1,Yes,,> 164
5184911,K02719.02,,CANDIDATE,4601,82,2020AJ....159..280B,12.53,0.13,2019ApJS..244...21S,16,15,1165,165,307,298,545,,,,1.28,2022AJ....163..179P,106.26,0,0,1,Yes,,> 180
7768451,K01527.01,,CANDIDATE,5603,105,2020AJ....159..280B,11.85,0.12,2021ApJS..255...17S,4,11,1172,155,104,510,193,,,,3.81,2020AJ....160..108B,192.67,1024,4,1,Yes,,> 751
9008103,K03283.02,,CANDIDATE,4703,85,2020AJ....159..280B,12.61,0.13,2019ApJS..244...21S,-8,24,1265,119,170,235,516,,,,1.32,2022AJ....163..179P,20.57,0,0,1,Yes,,> 233
4172013,K02386.01,,CANDIDATE,6018,110,2020AJ....159..280B,7.76,0.08,2021ApJS..255...17S,,,1294,816,480,1477,673,,,,28.42,10.26133/NEA4,16.27,132,4,0,--,,
7918652,K02984.01,,CANDIDATE,6415,145,2020AJ....159..280B,12.85,0.13,2018MNRAS.474.2094A,64,3,,,,,,1332,2369,953,1.43,2022AJ....163..179P,11.46,4615,0,1,--,,
8509442,K02992.01,,CANDIDATE,4166,68,2020AJ....159..280B,14.69,0.15,2019ApJS..244...21S,34,23,1488,235,347,518,857,,,,2.19,2022AJ....163..179P,82.66,0,0,1,Yes,,> 83
5441980,K00607.01,,CANDIDATE,5687,96,2020AJ....159..280B,13.04,0.13,2021ApJS..255...17S,,,1492,317,176,824,294,,,,11.83,2020AJ....160..108B,5.89,0,4,0,--,,
2307199,K00151.01,,CANDIDATE,6248,124,2020AJ....159..280B,nan,nan,,65,4,,,,,,1524,2479,1039,5.24,10.26133/NEA4,13.45,129,4,1,--,,
5792202,K00841.04,,CANDIDATE,5331,97,2020AJ....159..280B,14.69,0.15,2021ApJS..255...17S,-8,34,1549,121,99,284,186,,,,23.01,2020AJ....160..108B,269.31,0,4,1,Yes,,> 437
11030475,K02248.03,,CANDIDATE,5167,103,2019ApJS..244...21S,14.69,0.15,2019ApJS..244...21S,12,21,1555,106,93,235,176,,,,1.08,10.26133/NEA4,0.76,512,0,1,Yes,,> 387
5730445,K02189.01,,CANDIDATE,4885,93,2020AJ....159..280B,14.49,0.14,2019ApJS..244...21S,,,1564,98,89,212,171,,,,4.44,10.26133/NEA4,33.36,128,4,0,--,,
4820550,K03823.01,,CANDIDATE,5564,113,2020AJ....159..280B,14.39,0.14,2021ApJS..255...17S,27,3,1605,245,147,666,254,,,,5.57,2022AJ....163..179P,202.12,0,4,1,Yes,,> 524
8096395,K07587.01,,CANDIDATE,5461,117,2020AJ....159..280B,15.00,0.15,2021ApJS..255...17S,31,3,1638,184,125,497,225,,,,2.57,10.26133/NEA4,366.09,640,4,1,Yes,,> 437
8222627,K04098.01,,CANDIDATE,4772,102,2020AJ....159..280B,15.11,0.16,2021ApJS..255...17S,11,5,1650,104,92,225,177,,,,2.39,10.26133/NEA4,1.12,128,0,1,Yes,,> 261
8715589,K05563.01,,CANDIDATE,5325,162,2020AJ....159..280B,15.42,0.17,2021ApJS..255...17S,,,1671,156,114,440,208,,,,3.8,10.26133/NEA4,7.62,642,0,0,--,,
11702948,K01465.01,,CANDIDATE,5737,106,2020AJ....159..280B,13.43,0.13,2021ApJS..255...17S,,,1686,442,251,1001,400,,,,12.71,2020AJ....160..108B,9.77,0,4,0,--,,
8018547,K00902.01,,CANDIDATE,4551,85,2020AJ....159..280B,15.42,0.17,2019ApJS..244...21S,14,18,1702,122,106,269,205,,,,6.5,2022AJ....163..179P,83.92,0,0,1,Yes,,> 172
4263529,K03358.01,,CANDIDATE,5369,96,2020AJ....159..280B,15.74,0.19,2018MNRAS.474.2094A,3,12,1711,153,118,371,216,,,,3.12,2022AJ....163..179P,10.1,4096,4,1,Yes,,> 663
11462341,K02124.01,,CANDIDATE,4485,59,2020AJ....159..280B,15.64,0.18,2019ApJS..244...21S,-8,38,1736,132,114,294,218,,,,1.45,10.26133/NEA4,42.34,640,4,1,Yes,,> 157
10717241,K00430.02,,CANDIDATE,4267,78,2020AJ....159..280B,15.74,0.19,2019ApJS..244...21S,23,16,1784,197,158,468,302,,,,0.91,2022AJ....163..179P,9.34,0,0,1,Yes,,> 116
8074328,K02486.01,,CANDIDATE,6020,147,2020AJ....159..280B,nan,nan,,62,3,,,,,,1824,2459,1137,1.42,10.26133/NEA4,4.27,512,0,1,No,,
4242147,K01934.01,,CANDIDATE,4704,90,2020AJ....159..280B,16.53,0.23,2019ApJS..244...21S,4,7,1824,118,102,260,193,,,,2.01,2022AJ....163..179P,28.78,0,0,1,Yes,,> 264
4249611,K02821.01,,CANDIDATE,5587,105,2020AJ....159..280B,15.53,0.18,2021ApJS..255...17S,,,1838,294,188,703,319,,,,3.35,2020AJ....160..108B,79.25,0,0,0,--,,
9456281,K04207.01,,CANDIDATE,4216,72,2020AJ....159..280B,15.97,0.20,2019ApJS..244...21S,5,15,1841,222,174,530,329,,,,0.98,2022AJ....163..179P,0.7,0,0,1,Yes,,> 136
6527078,K04657.01,,CANDIDATE,5229,89,2020AJ....159..280B,17.05,0.25,2021AJ....161..265D,-18,8,1867,149,120,344,222,,,,0.6,2020AJ....160..108B,7.58,4096,0,1,Yes,,> 758
11904734,K01764.01,,CANDIDATE,4824,99,2020AJ....159..280B,17.59,0.28,2019ApJS..244...21S,,,1931,126,107,279,202,,,,7.25,10.26133/NEA4,12.68,640,4,0,--,,
5802637,K04398.01,,CANDIDATE,5189,105,2020AJ....159..280B,17.82,0.29,2021ApJS..255...17S,,,1965,159,127,367,234,,,,1.6,10.26133/NEA4,7.34,0,0,0,--,,
7976520,K00687.01,,CANDIDATE,5040,98,2020AJ....159..280B,18.34,0.32,2018MNRAS.474.2094A,39,3,2012,147,121,331,225,,,,3.13,10.26133/NEA4,4.18,4224,0,1,Yes,,> 162
8345384,K04399.01,,CANDIDATE,5452,91,2020AJ....159..280B,17.69,0.28,2021ApJS..255...17S,1,8,2061,235,176,528,311,,,,1.23,2022AJ....163..179P,42.1,0,4,1,Yes,,> 794
6679295,K02862.01,,CANDIDATE,3877,163,2020AJ....159..280B,17.59,0.28,2019ApJS..244...21S,,,2097,371,336,773,732,,,,1.64,10.26133/NEA4,24.58,416,0,0,--,,
5095635,K02607.01,,CANDIDATE,5637,92,2020AJ....159..280B,16.53,0.23,2021ApJS..255...17S,21,15,2101,330,241,715,410,,,,1.67,2020AJ....160..108B,0.75,0,0,1,Yes,,> 506
3453214,K00802.01,,CANDIDATE,5739,112,2020AJ....159..280B,15.40,0.17,2021ApJS..255...17S,,,2109,458,320,959,519,,,,14.14,2020AJ....160..108B,19.62,0,0,0,--,,
5903749,K03029.01,,CANDIDATE,5300,79,2021ApJS..255...17S,18.73,0.34,2021ApJS..255...17S,,,2121,200,157,448,284,,,,2.24,10.26133/NEA4,18.98,512,4,0,--,,
9712350,K02613.01,,CANDIDATE,5146,95,2020AJ....159..280B,19.25,0.36,2021ApJS..255...17S,,,2142,180,143,408,262,,,,2.45,2020AJ....160..108B,51.57,0,0,0,--,,
8684730,K00319.01,,CANDIDATE,5882,118,2020AJ....159..280B,nan,nan,,58,2,,,,,,2158,2634,1279,10.66,2022AJ....163..179P,46.15,518,4,1,No,,
8644911,K05553.01,,CANDIDATE,5806,139,2020AJ....159..280B,14.79,0.15,2021ApJS..255...17S,,,2164,592,413,1168,639,,,,2.32,10.26133/NEA4,120.94,512,0,0,--,,
5184709,K01670.01,,CANDIDATE,6006,118,2020AJ....159..280B,11.44,0.11,2021ApJS..255...17S,,,2166,690,614,1147,962,,,,2.09,2020AJ....160..108B,10.58,0,0,0,--,,
2975770,K01788.02,,CANDIDATE,4718,100,2020AJ....159..280B,19.52,0.38,2019ApJS..244...21S,6,9,2167,164,132,379,244,,,,2.75,2020AJ....160..108B,369.07,0,4,1,Yes,,> 258
6879865,K00417.01,,CANDIDATE,5984,119,2020AJ....159..280B,11.85,0.12,2021ApJS..255...17S,,,2170,683,590,1158,923,,,,24.09,2020AJ....160..108B,19.19,518,4,0,--,,
6438099,K02976.01,,CANDIDATE,5406,99,2020AJ....159..280B,18.60,0.33,2021ApJS..255...17S,,,2172,240,183,534,325,,,,2.58,2020AJ....160..108B,21.61,0,0,0,--,,
10647452,K04366.01,,CANDIDATE,5289,101,2020AJ....159..280B,19.12,0.36,2021ApJS..255...17S,-8,23,2176,212,164,476,296,,,,1.11,2020AJ....160..108B,0.76,0,0,1,Yes,,> 554
10928043,K01315.01,,CANDIDATE,6304,112,2020AJ....159..280B,11.49,0.11,2018MNRAS.474.2094A,57,4,,,,,,2183,3300,1504,1.47,2022AJ....163..179P,6.85,4097,4,1,--,,
9936080,K04431.01,,CANDIDATE,6103,116,2020AJ....159..280B,9.90,0.10,2018MNRAS.474.2094A,17,3,2192,659,698,1046,1122,,,,1.42,2022AJ....163..179P,19.57,4614,0,1,Yes,,> 382
5352640,K04467.01,,CANDIDATE,5202,92,2020AJ....159..280B,19.52,0.38,2021ApJS..255...17S,,,2195,197,156,442,283,,,,1.64,2020AJ....160..108B,2.94,512,0,0,--,,
12105051,K00141.01,,CANDIDATE,5183,92,2020AJ....159..280B,19.99,0.40,2021ApJS..255...17S,6,11,2252,204,161,454,293,,,,5.11,10.26133/NEA4,2.62,896,0,1,Yes,,> 529
6862328,K00865.01,,CANDIDATE,5646,95,2020AJ....159..280B,17.49,0.27,2021ApJS..255...17S,,,2298,346,271,731,466,,,,7.56,2020AJ....160..108B,119.02,0,0,0,--,,
11288772,K07435.01,,CANDIDATE,5797,97,2020AJ....159..280B,15.96,0.20,2021ApJS..255...17S,,,2392,445,372,878,629,,,,0.82,10.26133/NEA4,1.37,128,0,0,--,,
9872292,K01537.01,,CANDIDATE,5997,119,2020AJ....159..280B,12.60,0.13,2018MNRAS.474.2094A,0,9,2406,631,613,1047,995,,,,1.43,2022AJ....163..179P,10.19,4614,0,1,Yes,,> 574
9904006,K02135.02,,CANDIDATE,6186,136,2020AJ....159..280B,10.11,0.10,2021ApJS..255...17S,32,4,2426,574,750,897,1265,,,,1.58,2022AJ....163..179P,20.19,518,0,1,Yes,,> 184
8301878,K03301.01,,CANDIDATE,5709,119,2020AJ....159..280B,nan,nan,,53,4,,,,,,2442,2979,1402,2.18,2022AJ....163..179P,20.71,518,0,1,No,,
4552729,K02691.01,,CANDIDATE,4709,87,2020AJ....159..280B,21.81,0.49,2019ApJS..244...21S,-31,26,2459,223,175,487,315,,,,3.14,2022AJ....163..179P,97.45,0,0,1,Yes,,> 247
5040077,K03065.01,,CANDIDATE,5867,112,2020AJ....159..280B,15.21,0.16,2021ApJS..255...17S,30,10,2466,529,460,993,763,,,,1.1,2020AJ....160..108B,0.9,0,0,1,Yes,,> 387
8439618,K05518.01,,CANDIDATE,5865,122,2020AJ....159..280B,15.30,0.17,2021ApJS..255...17S,,,2469,554,473,1033,775,,,,4.36,2020AJ....160..108B,558.22,0,0,0,--,,
7811397,K01477.01,,CANDIDATE,5110,91,2020AJ....159..280B,21.81,0.49,2021ApJS..255...17S,26,21,2480,231,188,500,339,,,,9.26,2020AJ....160..108B,169.5,0,0,1,Yes,,> 276
10917681,K01963.01,,CANDIDATE,5970,120,2020AJ....159..280B,13.50,0.14,2021ApJS..255...17S,9,10,2494,602,583,1023,958,,,,2.55,10.26133/NEA4,12.9,646,4,1,Yes,,> 535
10597693,K02958.01,,CANDIDATE,6081,110,2020AJ....159..280B,11.43,0.11,2021ApJS..255...17S,,,2523,565,671,902,1143,,,,1.89,10.26133/NEA4,31.61,128,0,0,--,,
9100484,K01399.01,,CANDIDATE,4770,80,2020AJ....159..280B,22.43,0.52,2019ApJS..244...21S,9,17,2524,226,183,488,329,,,,2.22,2022AJ....163..179P,8.75,0,0,1,Yes,,> 244
7256914,K04136.01,,CANDIDATE,5758,113,2020AJ....159..280B,nan,nan,,53,4,,,,,,2554,3053,1491,1.41,2022AJ....163..179P,2.42,518,4,1,No,,
7256914,K04136.02,,CANDIDATE,5758,113,2020AJ....159..280B,nan,nan,,53,4,,,,,,2554,3053,1491,1.51,2022AJ....163..179P,4.03,518,4,1,No,,
7887791,K01964.01,,CANDIDATE,5364,94,2020AJ....159..280B,21.36,0.47,2021ApJS..255...17S,-1,5,2572,273,229,582,412,,,,0.6,10.26133/NEA4,2.23,640,0,1,Yes,,> 785
10221013,K00728.01,,CANDIDATE,5652,107,2020AJ....159..280B,19.10,0.36,2021ApJS..255...17S,,,2602,367,311,752,546,,,,11.52,2020AJ....160..108B,7.19,0,4,0,--,,
4349442,K01803.01,,CANDIDATE,4687,73,2020AJ....159..280B,22.89,0.54,2019ApJS..244...21S,-1,11,2617,246,202,530,362,,,,2.38,2020AJ....160..108B,4.54,0,4,1,Yes,,> 261
10384298,K03224.01,,CANDIDATE,5281,89,2020AJ....159..280B,22.11,0.51,2021ApJS..255...17S,4,7,2621,266,225,569,405,,,,0.57,2022AJ....163..179P,3.44,0,0,1,Yes,,> 671
5360920,K01675.01,,CANDIDATE,5547,104,2020AJ....159..280B,20.46,0.42,2021ApJS..255...17S,,,2648,324,277,675,495,,,,25.17,2020AJ....160..108B,14.62,0,4,0,--,,
10467714,K04480.01,,CANDIDATE,5574,121,2017ApJS..229...30M,20.31,0.42,2021AJ....161..265D,2,13,2668,355,297,739,524,,,,1.75,10.26133/NEA4,58.75,4224,0,1,Yes,,> 717
9958962,K00593.04,,CANDIDATE,6004,199,2021ApJS..255...17S,15.00,0.15,2021ApJS..255...17S,,,2713,677,695,1050,1080,,,,2.68,10.26133/NEA4,240.19,0,4,0,--,,
4274548,K01331.01,,CANDIDATE,4698,82,2020AJ....159..280B,23.70,0.59,2019ApJS..244...21S,9,25,2733,262,221,563,396,,,,1.93,2022AJ....163..179P,6.8,0,0,1,Yes,,> 199
3554031,K01194.02,,CANDIDATE,4501,80,2020AJ....159..280B,22.74,0.54,2019ApJS..244...21S,-8,35,2753,307,251,669,442,,,,1.69,2020AJ....160..108B,14.86,1024,0,1,Yes,,> 162
7984574,K02400.01,,CANDIDATE,5796,110,2020AJ....159..280B,17.94,0.30,2021ApJS..255...17S,,,2757,434,399,841,703,,,,2.48,2020AJ....160..108B,11.62,0,0,0,--,,
3115833,K00797.01,,CANDIDATE,5988,197,2021ApJS..255...17S,15.50,0.17,2021ApJS..255...17S,,,2770,662,678,1036,1066,,,,7.73,10.26133/NEA4,10.18,644,4,0,--,,
8260218,K01066.01,,CANDIDATE,6165,182,2020AJ....159..280B,12.97,0.13,2021ApJS..255...17S,,,2806,539,781,830,1314,,,,12.69,2020AJ....160..108B,5.71,0,0,0,--,,
11395587,K00350.01,,CANDIDATE,5803,97,2020AJ....159..280B,18.21,0.31,2021ApJS..255...17S,17,11,2832,399,382,771,694,,,,1.97,2022AJ....163..179P,12.99,0,0,1,Yes,,> 561
11716643,K05929.01,,CANDIDATE,5778,113,2020AJ....159..280B,18.74,0.34,2021ApJS..255...17S,-4,16,2844,422,391,821,698,,,,5.76,2020AJ....160..108B,466.0,0,4,1,Yes,,> 693
5906426,K02377.01,,CANDIDATE,5261,265,2021ApJS..255...17S,23.38,0.57,2021ApJS..255...17S,,,2850,391,289,889,502,,,,1.55,10.26133/NEA4,13.9,256,4,0,--,,
8008067,K00316.03,,CANDIDATE,5723,83,2020AJ....159..280B,19.68,0.38,2018MNRAS.474.2094A,8,4,2866,342,325,676,603,,,,1.71,2022AJ....163..179P,7.31,4096,4,1,Yes,,> 794
8313667,K01145.01,,CANDIDATE,6091,105,2020AJ....159..280B,12.68,0.13,2021ApJS..255...17S,56,8,2872,440,616,722,1149,,,,2.35,2022AJ....163..179P,30.59,0,0,1,Yes,,> 73
4935172,K02962.01,,CANDIDATE,5919,201,2020AJ....159..280B,17.24,0.26,2021ApJS..255...17S,,,2889,642,611,1049,980,,,,0.93,10.26133/NEA4,2.17,900,0,0,--,,
4276716,K01619.01,,CANDIDATE,4810,82,2020AJ....159..280B,25.58,0.68,2019ApJS..244...21S,0,8,2984,282,250,603,463,,,,0.72,2022AJ....163..179P,20.67,0,0,1,Yes,,> 334
6436029,K02828.02,,CANDIDATE,4629,88,2020AJ....159..280B,25.03,0.65,2015ApJ...801....3M,-20,17,2996,310,268,671,489,,,,2.7,2022AJ....163..179P,505.46,4096,0,1,Yes,,> 233
7215678,K02354.01,,CANDIDATE,6105,137,2020AJ....159..280B,13.88,0.14,2021ApJS..255...17S,,,3021,439,655,711,1216,,,,49.86,2020AJ....160..108B,1.15,0,4,0,--,,
8266276,K01731.01,,CANDIDATE,4748,153,2019ApJS..244...21S,25.58,0.68,2019ApJS..244...21S,7,8,3035,315,268,703,493,,,,2.36,10.26133/NEA4,2.59,512,4,1,Yes,,> 261
10336951,K02401.01,,CANDIDATE,4940,69,2020AJ....159..280B,25.94,0.70,2019ApJS..244...21S,6,10,3044,290,257,622,479,,,,2.36,2022AJ....163..179P,38.23,512,0,1,Yes,,> 369
10674871,K02068.01,,CANDIDATE,5952,195,2021ApJS..255...17S,17.59,0.28,2021ApJS..255...17S,,,3048,590,625,956,1041,,,,32.16,10.26133/NEA4,41.89,0,4,0,--,,
6300348,K00212.01,,CANDIDATE,6106,233,2021ApJS..255...17S,16.05,0.20,2021ApJS..255...17S,,,3052,569,755,873,1234,,,,6.61,10.26133/NEA4,5.7,0,0,0,--,,
2970670,K06299.01,,CANDIDATE,5633,96,2020AJ....159..280B,22.11,0.51,2021ApJS..255...17S,-17,19,3074,335,317,668,597,,,,0.73,2022AJ....163..179P,0.95,0,0,1,Yes,,> 776
10394802,K05790.01,,CANDIDATE,4797,80,2020AJ....159..280B,26.12,0.71,2019ApJS..244...21S,-46,25,3075,293,261,628,487,,,,3.97,2020AJ....160..108B,178.27,272,4,1,Yes,,> 292
9086154,K04060.01,,CANDIDATE,5935,118,2020AJ....159..280B,17.42,0.27,2021ApJS..255...17S,23,7,3110,446,490,797,912,,,,2.36,10.26133/NEA4,225.26,646,0,1,Yes,,> 458
6523351,K03117.01,,CANDIDATE,5437,94,2020AJ....159..280B,24.17,0.61,2021ApJS..255...17S,6,4,3123,325,295,674,554,,,,0.87,10.26133/NEA4,6.07,128,4,1,Yes,,> 767
3236705,K03343.01,,CANDIDATE,5686,93,2020AJ....159..280B,21.81,0.49,2021ApJS..255...17S,,,3132,337,328,665,622,,,,2.0,2020AJ....160..108B,83.27,0,0,0,--,,
9119458,K00525.01,,CANDIDATE,5779,101,2020AJ....159..280B,20.46,0.42,2021ApJS..255...17S,,,3135,367,366,710,692,,,,3.2,2020AJ....160..108B,11.53,0,0,0,--,,
8176564,K02720.01,,CANDIDATE,5990,112,2020AJ....159..280B,16.36,0.22,2021ApJS..255...17S,29,1,3138,426,509,740,972,,,,1.25,2022AJ....163..179P,6.57,518,0,1,Yes,,> 358
7630229,K00683.01,,CANDIDATE,6002,101,2020AJ....159..280B,16.10,0.21,2021ApJS..255...17S,13,5,3161,397,483,697,946,,,,5.2,2022AJ....163..179P,278.12,0,4,1,Yes,,> 524
9703198,K00469.01,,CANDIDATE,5851,109,2020AJ....159..280B,19.55,0.38,2021ApJS..255...17S,,,3189,396,409,751,776,,,,6.53,2020AJ....160..108B,10.33,0,4,0,--,,
11036168,K05855.01,,CANDIDATE,5719,98,2020AJ....159..280B,21.81,0.49,2021ApJS..255...17S,-24,17,3205,344,340,674,650,,,,4.71,2020AJ....160..108B,217.79,0,4,1,Yes,,> 831
8804455,K02159.01,,CANDIDATE,5849,91,2020AJ....159..280B,19.66,0.38,2021ApJS..255...17S,17,8,3208,355,372,678,722,,,,1.12,2022AJ....163..179P,7.6,0,0,1,Yes,,> 579
4912650,K05098.01,,CANDIDATE,5180,103,2019ApJS..244...21S,26.12,0.71,2019ApJS..244...21S,-8,11,3212,332,291,718,544,,,,1.57,10.26133/NEA4,100.35,512,0,1,Yes,,> 628
10155029,K03208.01,,CANDIDATE,5849,117,2021ApJS..255...17S,20.06,0.40,2021ApJS..255...17S,32,3,3255,402,416,762,788,,,,0.56,10.26133/NEA4,2.13,0,0,1,Yes,,> 399
10287242,K00735.01,,CANDIDATE,4913,84,2020AJ....159..280B,27.23,0.76,2021ApJS..255...17S,,,3258,316,280,686,528,,,,30.01,2020AJ....160..108B,22.34,518,4,0,--,,
11570749,K01856.01,,CANDIDATE,5232,94,2020AJ....159..280B,26.30,0.71,2021ApJS..255...17S,-2,15,3286,341,300,735,564,,,,2.25,2022AJ....163..179P,46.3,0,0,1,Yes,,> 586
6922203,K02578.01,,CANDIDATE,5844,111,2020AJ....159..280B,20.35,0.42,2021ApJS..255...17S,,,3288,385,400,734,767,,,,35.07,2020AJ....160..108B,13.33,514,4,0,--,,
7692093,K03337.01,,CANDIDATE,5291,98,2020AJ....159..280B,26.08,0.70,2021ApJS..255...17S,,,3303,344,306,735,575,,,,1.46,2020AJ....160..108B,11.17,0,0,0,--,,
9580992,K02217.01,,CANDIDATE,5142,98,2020AJ....159..280B,26.85,0.74,2021ApJS..255...17S,,,3311,342,298,743,560,,,,2.84,2020AJ....160..108B,37.8,0,4,0,--,,
7906882,K00686.01,,CANDIDATE,5930,112,2020AJ....159..280B,18.79,0.34,2018MNRAS.474.2094A,-8,8,3312,396,441,726,859,,,,13.37,2022AJ....163..179P,52.51,4096,0,1,Yes,,> 709
5457326,K04508.01,,CANDIDATE,4907,116,2020AJ....159..280B,27.61,0.78,2019ApJS..244...21S,14,15,3335,329,289,715,546,,,,1.02,10.26133/NEA4,2.5,640,0,1,Yes,,> 276
9574158,K02512.01,,CANDIDATE,5158,91,2020AJ....159..280B,27.00,0.75,2021ApJS..255...17S,,,3349,347,302,752,569,,,,2.83,2020AJ....160..108B,15.92,0,4,0,--,,
8838950,K02421.01,,CANDIDATE,5451,100,2020AJ....159..280B,25.43,0.67,2019ApJS..244...21S,,,3364,342,317,707,602,,,,0.55,10.26133/NEA4,2.27,898,0,0,--,,
11565544,K03013.01,,CANDIDATE,5622,100,2020AJ....159..280B,24.20,0.61,2021ApJS..255...17S,,,3401,333,327,662,631,,,,20.38,2020AJ....160..108B,3.77,0,4,0,--,,
10850327,K05833.01,,CANDIDATE,5994,109,2020AJ....159..280B,18.09,0.30,2021ApJS..255...17S,43,2,3415,366,440,655,894,,,,5.97,10.26133/NEA4,440.17,518,4,1,Yes,,> 201
7833305,K04528.01,,CANDIDATE,5342,117,2020AJ....159..280B,26.47,0.72,2021ApJS..255...17S,,,3428,361,325,757,612,,,,10.63,10.26133/NEA4,8.31,642,4,0,--,,
4544670,K00815.01,,CANDIDATE,5756,131,2020AJ....159..280B,22.86,0.54,2021ApJS..255...17S,,,3442,382,385,744,735,,,,14.83,2020AJ....160..108B,34.84,518,4,0,--,,
7770901,K05426.01,,CANDIDATE,6103,184,2021ApJS..255...17S,18.08,0.30,2021ApJS..255...17S,,,3504,393,586,658,1154,,,,1.78,10.26133/NEA4,124.89,772,0,0,--,,
6974658,K02925.01,,CANDIDATE,5245,99,2020AJ....159..280B,27.42,0.77,2021ApJS..255...17S,-7,13,3505,369,325,788,611,,,,0.88,2022AJ....163..179P,0.72,0,4,1,Yes,,> 656
11361283,K02551.01,,CANDIDATE,4897,91,2020AJ....159..280B,28.78,0.84,2019ApJS..244...21S,7,17,3532,353,309,760,583,,,,1.6,2020AJ....160..108B,16.48,256,0,1,Yes,,> 301
9011877,K05597.01,,CANDIDATE,5091,83,2020AJ....159..280B,28.58,0.83,2019ApJS..244...21S,18,26,3587,374,324,803,610,,,,0.74,2022AJ....163..179P,7.78,0,0,1,Yes,,> 289
2449431,K02009.01,,CANDIDATE,5908,122,2020AJ....159..280B,21.32,0.47,2018MNRAS.474.2094A,-4,8,3592,373,409,700,813,,,,2.56,2022AJ....163..179P,86.75,4096,0,1,Yes,,> 717
11518201,K03104.01,,CANDIDATE,5255,96,2020AJ....159..280B,28.15,0.81,2021ApJS..255...17S,,,3652,384,339,812,640,,,,1.64,2020AJ....160..108B,1.24,0,4,0,--,,
7582691,K04419.01,,CANDIDATE,4022,78,2020AJ....159..280B,24.03,0.60,2019ApJS..244...21S,5,24,3652,360,348,754,693,,,,0.97,2022AJ....163..179P,0.26,0,4,1,Yes,,> 98
10122538,K02926.05,,CANDIDATE,4141,67,2020AJ....159..280B,24.20,0.61,2019ApJS..244...21S,-8,35,3654,389,373,810,729,,,,3.38,2020AJ....160..108B,75.73,0,4,1,Yes,,> 109
9716028,K04273.01,,CANDIDATE,6180,136,2021ApJS..255...17S,17.34,0.27,2021ApJS..255...17S,-5,9,3664,266,390,486,920,,,,1.31,10.26133/NEA4,17.37,646,0,1,Yes,,> 299
10016874,K00426.01,,CANDIDATE,5537,103,2020AJ....159..280B,26.64,0.73,2021ApJS..255...17S,,,3686,347,336,704,651,,,,2.73,2020AJ....160..108B,16.3,0,0,0,--,,
5542466,K01590.01,,CANDIDATE,4976,113,2020AJ....159..280B,29.79,0.89,2019ApJS..244...21S,-8,13,3750,387,337,818,635,,,,1.93,10.26133/NEA4,12.89,128,0,1,Yes,,> 442
9072639,K04198.01,,CANDIDATE,6089,119,2020AJ....159..280B,19.10,0.36,2021ApJS..255...17S,-8,8,3760,288,378,528,835,,,,0.92,2020AJ....160..108B,1.18,518,0,1,Yes,,> 447
11081504,K04287.01,,CANDIDATE,6122,113,2020AJ....159..280B,18.49,0.32,2021ApJS..255...17S,7,10,3762,263,348,490,790,,,,1.29,10.26133/NEA4,13.12,132,4,1,Yes,,> 374
12253769,K03310.01,,CANDIDATE,5380,86,2020AJ....159..280B,28.19,0.81,2021ApJS..255...17S,-8,14,3785,379,346,786,660,,,,1.22,2022AJ....163..179P,20.55,1024,4,1,Yes,,> 743
11075279,K01431.01,,CANDIDATE,5511,86,2020AJ....159..280B,27.83,0.79,2021ApJS..255...17S,7,3,3862,353,337,725,656,,,,7.91,2022AJ....163..179P,345.16,0,4,1,Yes,,> 794
7661893,K04296.01,,CANDIDATE,5863,122,2020AJ....159..280B,24.79,0.64,2018MNRAS.474.2094A,-8,8,3947,336,356,653,724,,,,0.67,2022AJ....163..179P,2.49,4096,0,1,Yes,,> 785
5513648,K01962.01,,CANDIDATE,6030,126,2020AJ....159..280B,22.45,0.52,2021ApJS..255...17S,36,3,,,,574,772,,,,2.31,10.26133/NEA4,32.86,514,4,1,Yes,> 4000,> 241
8581240,K03111.01,,CANDIDATE,6134,112,2020AJ....159..280B,20.87,0.44,2021ApJS..255...17S,26,2,,,,474,661,,,,0.89,2022AJ....163..179P,10.77,0,0,1,Yes,> 4000,> 282
10281221,K03913.01,,CANDIDATE,5889,118,2020AJ....159..280B,25.36,0.67,2018MNRAS.474.2094A,38,21,,,,623,698,,,,7.3,2020AJ....160..108B,0.58,4608,4,1,Yes,> 4000,> 230
4277304,K04774.01,,CANDIDATE,5157,93,2020AJ....159..280B,31.32,0.97,2018MNRAS.474.2094A,-1,7,,,,731,724,,,,1.16,2022AJ....163..179P,51.57,5120,0,1,Yes,> 4000,> 606
6867155,K00868.01,,CANDIDATE,4311,70,2020AJ....159..280B,28.19,0.81,2019ApJS..244...21S,38,13,,,,740,789,,,,11.01,2022AJ....163..179P,236.0,0,0,1,Yes,> 4000,> 86
8827575,K03052.01,,CANDIDATE,5691,122,2020AJ....159..280B,28.58,0.83,2021ApJS..255...17S,-8,6,,,,625,681,,,,1.02,2022AJ....163..179P,10.13,512,0,1,Yes,> 4000,> 918
10073672,K02764.01,,CANDIDATE,4132,70,2020AJ....159..280B,27.04,0.75,2019ApJS..244...21S,40,28,,,,675,750,,,,1.35,2022AJ....163..179P,2.25,0,0,1,Yes,> 4000,> 75
10471621,K02554.02,,CANDIDATE,4405,146,2019ApJS..244...21S,30.21,0.91,2019ApJS..244...21S,-8,6,,,,659,853,,,,0.94,10.26133/NEA4,10.27,128,0,1,Yes,> 4000,> 188
9541295,K03132.01,,CANDIDATE,6126,119,2020AJ....159..280B,23.74,0.59,2021ApJS..255...17S,16,10,,,,487,623,,,,1.63,2020AJ....160..108B,0.54,518,0,1,Yes,> 4000,> 319
5553959,K03377.01,,CANDIDATE,4338,143,2019ApJS..244...21S,30.42,0.92,2019ApJS..244...21S,6,25,,,,541,867,,,,0.99,10.26133/NEA4,10.01,512,0,1,Yes,> 4000,> 140
11970988,K04129.01,,CANDIDATE,5002,77,2020AJ....159..280B,33.63,1.08,2018MNRAS.474.2094A,6,10,,,,532,729,,,,0.59,2022AJ....163..179P,2.31,4096,0,1,Yes,> 4000,> 413
7668416,K03089.01,,CANDIDATE,5085,90,2020AJ....159..280B,33.75,1.09,2021ApJS..255...17S,,,,,,479,733,,,,0.84,2020AJ....160..108B,0.86,0,0,0,--,> 4000,
8874090,K01404.02,,CANDIDATE,4530,82,2020AJ....159..280B,33.52,1.08,2019ApJS..244...21S,4,17,,,,409,727,,,,1.36,2022AJ....163..179P,18.91,1024,0,1,Yes,> 4000,> 190
6867588,K02571.01,,CANDIDATE,5375,119,2020AJ....159..280B,33.06,1.05,2021ApJS..255...17S,6,10,,,,403,715,,,,0.96,10.26133/NEA4,0.83,642,0,1,Yes,> 4000,> 656
8189801,K02480.01,,CANDIDATE,4351,86,2020AJ....159..280B,32.15,1.01,2019ApJS..244...21S,10,16,,,,354,737,,,,1.51,2022AJ....163..179P,0.67,0,4,1,Yes,> 4000,> 152
6119141,K02343.01,,CANDIDATE,5799,157,2021ApJS..255...17S,32.38,1.02,2021ApJS..255...17S,,,,,,270,592,,,,2.32,10.26133/NEA4,29.07,644,0,0,--,> 4000,
12785320,K00298.02,,CANDIDATE,5250,105,2021ApJS..255...17S,38.23,1.31,2021ApJS..255...17S,-1,9,,,,154,498,,,,1.62,10.26133/NEA4,57.38,256,4,1,Yes,> 4000,> 663
5613821,K02915.01,,CANDIDATE,5800,97,2020AJ....159..280B,34.78,1.14,2018MNRAS.474.2094A,2,8,,,,149,429,,,,0.78,2022AJ....163..179P,5.06,4096,4,1,Yes,> 4000,> 785
11152511,K05874.01,,CANDIDATE,5432,109,2020AJ....159..280B,39.34,1.37,2021ApJS..255...17S,,,,,,107,388,,,,2.46,2020AJ....160..108B,287.33,512,0,0,--,> 4000,
11026304,K01420.01,,CANDIDATE,4784,85,2020AJ....159..280B,42.13,1.51,2019ApJS..244...21S,-8,46,,,,103,377,,,,4.62,2022AJ....163..179P,13.35,512,0,1,Yes,> 4000,> 197
11357664,K04464.01,,CANDIDATE,4212,69,2020AJ....159..280B,37.97,1.30,2019ApJS..244...21S,6,23,,,,88,340,,,,1.34,2022AJ....163..179P,4.37,0,0,1,Yes,> 4000,> 124
9575728,K05692.01,,CANDIDATE,4272,52,2020AJ....159..280B,42.72,1.54,2019ApJS..244...21S,18,23,,,,56,236,,,,0.53,2022AJ....163..179P,2.64,0,0,1,Yes,> 4000,> 125
3663173,K02750.01,,CANDIDATE,6267,148,2020AJ....159..280B,nan,nan,,92,49,,,,,,,,,8.57,2020AJ....160..108B,174.64,519,0,1,--,,> 22
6607447,K01242.01,,CANDIDATE,6375,118,2020AJ....159..280B,nan,nan,,52,5,,,,,,,,,11.65,2022AJ....163..179P,99.64,5,4,1,--,,> 34
2985587,K02807.01,,CANDIDATE,6320,136,2020AJ....159..280B,4.600,0.046,2021ApJS..255...17S,53,4,,,,,,,,,2.61,2020AJ....160..108B,3.38,261,4,1,--,,> 37
6185476,K00227.01,,CANDIDATE,3745,,2017ApJS..229...30M,nan,nan,,43,20,,,,,,,,,2.45,10.26133/NEA4,17.66,802,4,1,--,,> 44
3529290,K03340.02,,CANDIDATE,6391,130,2020AJ....159..280B,12.52,0.13,2018MNRAS.474.2094A,46,4,,,,,,,,,1.06,10.26133/NEA4,13.73,4231,0,1,--,,> 46
8264402,K04037.01,,CANDIDATE,6440,118,2020AJ....159..280B,7.93,0.08,2018MNRAS.474.2094A,42,3,,,,,,,,,2.42,2022AJ....163..179P,215.96,4097,4,1,--,,> 49
9772531,K00950.01,,CANDIDATE,3859,76,2020AJ....159..280B,nan,nan,,41,35,,,,,,,,,10.17,2022AJ....163..179P,31.2,0,0,1,--,,> 59
5531953,K01681.01,,CANDIDATE,3638,,2017ApJS..229...30M,nan,nan,,15,38,,,,,,,,,1.41,10.26133/NEA4,6.94,514,4,1,--,,> 63
11853130,K03263.01,,CANDIDATE,4106,80,2020AJ....159..280B,nan,nan,,52,36,,,,,,,,,7.71,10.26133/NEA4,76.88,520,4,1,--,,> 65
6067545,K05236.01,,CANDIDATE,6202,111,2020AJ....159..280B,nan,nan,,50,3,,,,,,,,,1.92,2020AJ....160..108B,550.87,1,0,1,--,,> 67
5384713,K03444.01,,CANDIDATE,3683,69,2020AJ....159..280B,nan,nan,,13,28,,,,,,,,,0.76,10.26133/NEA4,12.67,133,0,1,--,,> 69
5384713,K03444.02,,CANDIDATE,3683,69,2020AJ....159..280B,nan,nan,,13,28,,,,,,,,,4.98,10.26133/NEA4,60.33,133,4,1,--,,> 69
5384713,K03444.03,,CANDIDATE,3683,69,2020AJ....159..280B,nan,nan,,13,28,,,,,,,,,0.5,10.26133/NEA4,2.64,133,0,1,--,,> 69
11547869,K03749.01,,CANDIDATE,3711,74,2020AJ....159..280B,nan,nan,,15,28,,,,,,,,,12.85,10.26133/NEA4,10.73,1037,4,1,--,,> 69
6525946,K02093.01,,CANDIDATE,6278,109,2020AJ....159..280B,nan,nan,,45,10,,,,,,,,,2.58,2020AJ....160..108B,6.78,1,0,1,--,,> 75
6525946,K02093.02,,CANDIDATE,6278,109,2020AJ....159..280B,nan,nan,,45,10,,,,,,,,,1.53,2020AJ....160..108B,2.51,1,0,1,--,,> 75
6525946,K02093.03,,CANDIDATE,6278,109,2020AJ....159..280B,nan,nan,,45,10,,,,,,,,,1.24,2020AJ....160..108B,0.5,1,0,1,--,,> 75
6026737,K02949.01,,CANDIDATE,6326,123,2020AJ....159..280B,nan,nan,,41,2,,,,,,,,,1.02,2022AJ....163..179P,10.17,1,0,1,--,,> 75
7733731,K04022.01,,CANDIDATE,6248,125,2020AJ....159..280B,13.88,0.14,2018MNRAS.474.2094A,45,4,,,,,,,,,1.74,2022AJ....163..179P,4.86,4103,0,1,--,,> 79
4172805,K04427.01,,CANDIDATE,3895,76,2020AJ....159..280B,nan,nan,,-8,41,,,,,,,,,1.83,2022AJ....163..179P,147.66,0,0,1,--,,> 80
12456063,K04329.01,,CANDIDATE,6479,132,2020AJ....159..280B,7.16,0.07,2021ApJS..255...17S,29,4,,,,,,,,,1.3,2022AJ....163..179P,17.8,135,4,1,--,,> 84
9202151,K01393.01,,CANDIDATE,3990,80,2020AJ....159..280B,nan,nan,,11,24,,,,,,,,,2.41,2022AJ....163..179P,1.69,0,0,1,--,,> 90
2973386,K03034.01,,CANDIDATE,4175,56,2020AJ....159..280B,nan,nan,,14,64,,,,,,,,,1.91,2022AJ....163..179P,31.02,0,4,1,--,,> 90
8625408,K07073.01,,CANDIDATE,6084,115,2020AJ....159..280B,nan,nan,,50,6,,,,,,,,,1099.4,2022AJ....163..179P,279.04,516,4,1,--,,> 106
3112129,K04144.01,,CANDIDATE,6267,102,2020AJ....159..280B,nan,nan,,38,4,,,,,,,,,1.02,2020AJ....160..108B,0.49,1,0,1,--,,> 108
10917043,K02770.01,,CANDIDATE,4475,77,2020AJ....159..280B,nan,nan,,34,12,,,,,,,,,2.39,2022AJ....163..179P,205.39,0,0,1,--,,> 109
9002538,K03196.01,,CANDIDATE,6386,118,2020AJ....159..280B,nan,nan,,29,3,,,,,,,,,0.58,2022AJ....163..179P,4.96,1,0,1,--,,> 109
9002538,K03196.02,,CANDIDATE,6386,118,2020AJ....159..280B,nan,nan,,29,3,,,,,,,,,0.72,2022AJ....163..179P,6.88,1,0,1,--,,> 109
10395543,K00531.01,,CANDIDATE,4204,55,2020AJ....159..280B,nan,nan,,20,15,,,,,,,,,6.92,2022AJ....163..179P,3.69,8,4,1,--,,> 111
9427402,K01397.01,,CANDIDATE,4157,56,2020AJ....159..280B,nan,nan,,12,15,,,,,,,,,2.44,2022AJ....163..179P,6.25,0,0,1,--,,> 115
9288237,K03114.01,,CANDIDATE,6378,126,2020AJ....159..280B,11.30,0.11,2021ApJS..255...17S,-9,10,,,,,,,,,1.45,2022AJ....163..179P,7.49,519,0,1,--,,> 115
8241079,K03020.01,,CANDIDATE,6108,128,2020AJ....159..280B,nan,nan,,46,4,,,,,,,,,1.9,10.26133/NEA4,10.92,646,0,1,--,,> 116
3345675,K01772.01,,CANDIDATE,4239,62,2020AJ....159..280B,nan,nan,,18,22,,,,,,,,,15.19,2020AJ....160..108B,120.0,0,0,1,--,,> 119
6620003,K01225.01,,CANDIDATE,4324,82,2020AJ....159..280B,nan,nan,,18,38,,,,,,,,,25.0,10.26133/NEA4,1.71,640,4,1,--,,> 121
8396660,K04407.01,,CANDIDATE,6421,158,2020AJ....159..280B,19.92,0.40,2021ApJS..255...17S,1,7,,,,,,,,,0.66,2022AJ....163..179P,1.34,5,0,1,--,,> 123
2443393,K02603.01,,CANDIDATE,6391,130,2020AJ....159..280B,nan,nan,,21,7,,,,,,,,,2.09,2022AJ....163..179P,73.71,7,0,1,--,,> 131
11098013,K02712.01,,CANDIDATE,6353,132,2020AJ....159..280B,5.54,0.06,2021ApJS..255...17S,-3,9,,,,,,,,,2.2,2022AJ....163..179P,7.51,7,0,1,--,,> 147
9391817,K05663.01,,CANDIDATE,6107,100,2020AJ....159..280B,nan,nan,,43,3,,,,,,,,,1.46,2022AJ....163..179P,140.88,1024,0,1,--,,> 147
6290935,K04302.01,,CANDIDATE,6077,108,2020AJ....159..280B,nan,nan,,43,3,,,,,,,,,1.09,2022AJ....163..179P,5.53,518,0,1,--,,> 159
8013419,K00901.01,,CANDIDATE,4356,74,2020AJ....159..280B,nan,nan,,4,16,,,,,,,,,6.02,2022AJ....163..179P,12.73,0,4,1,--,,> 161
4047631,K02519.01,,CANDIDATE,4447,70,2020AJ....159..280B,nan,nan,,9,21,,,,,,,,,1.61,2022AJ....163..179P,4.79,0,4,1,--,,> 162
5385410,K04323.01,,CANDIDATE,6347,134,2020AJ....159..280B,nan,nan,,12,8,,,,,,,,,1.59,10.26133/NEA4,11.5,7,0,1,--,,> 166
11350118,K04509.01,,CANDIDATE,4382,76,2020AJ....159..280B,nan,nan,,-16,15,,,,,,,,,1.13,2022AJ....163..179P,12.0,0,0,1,--,,> 168
5129453,K04208.01,,CANDIDATE,4562,78,2020AJ....159..280B,nan,nan,,18,9,,,,,,,,,1.23,10.26133/NEA4,3.06,640,0,1,--,,> 170
2853446,K01118.01,,CANDIDATE,5973,,2017ApJS..229...30M,nan,nan,,46,3,,,,,,,,,2.67,10.26133/NEA4,7.37,2,4,1,--,,> 174
5008245,K03770.01,,CANDIDATE,6291,117,2020AJ....159..280B,nan,nan,,-8,8,,,,,,,,,7.31,10.26133/NEA4,2.61,775,0,1,--,,> 176
9414417,K00974.01,,CANDIDATE,6276,120,2020AJ....159..280B,10.68,0.11,2021ApJS..255...17S,-8,6,,,,,,,,,2.73,2022AJ....163..179P,53.51,7,0,1,--,,> 178
10794974,K04235.01,,CANDIDATE,6299,133,2020AJ....159..280B,5.26,0.05,2021ApJS..255...17S,20,3,,,,,,,,,2.26,2022AJ....163..179P,66.64,5,4,1,--,,> 186
12416987,K02933.01,,CANDIDATE,4764,73,2020AJ....159..280B,nan,nan,,-28,57,,,,,,,,,29.35,2020AJ....160..108B,119.08,1536,4,1,--,,> 190
6946199,K01359.02,,CANDIDATE,6257,104,2020AJ....159..280B,nan,nan,,21,10,,,,,,,,,7.3,2020AJ....160..108B,104.82,1,4,1,--,,> 192
9512981,K01466.01,,CANDIDATE,4778,77,2020AJ....159..280B,nan,nan,,17,29,,,,,,,,,10.18,2022AJ....163..179P,281.56,0,0,1,--,,> 192
8827930,K03801.01,,CANDIDATE,5665,105,2020AJ....159..280B,nan,nan,,-15,68,,,,,,,,,11.57,2020AJ....160..108B,288.31,0,0,1,--,,> 204
9958387,K02677.01,,CANDIDATE,6085,110,2020AJ....159..280B,nan,nan,,37,2,,,,,,,,,9.03,2022AJ....163..179P,237.79,518,4,1,--,,> 206
9084778,K01631.01,,CANDIDATE,4813,92,2020AJ....159..280B,nan,nan,,21,14,,,,,,,,,6.77,10.26133/NEA4,0.59,128,4,1,--,,> 208
7984047,K01552.01,,CANDIDATE,4798,87,2020AJ....159..280B,nan,nan,,3,34,,,,,,,,,9.32,2022AJ....163..179P,77.63,0,0,1,--,,> 213
8554498,K00005.01,,CANDIDATE,5936,109,2020AJ....159..280B,nan,nan,,44,2,,,,,,,,,7.14,10.26133/NEA4,4.78,1670,4,1,--,,> 215
11870545,K01510.01,,CANDIDATE,4849,86,2020AJ....159..280B,nan,nan,,16,25,,,,,,,,,1.45,2022AJ....163..179P,0.84,1024,0,1,--,,> 218
10158418,K01784.01,,CANDIDATE,5957,,2017ApJS..229...30M,nan,nan,,43,3,,,,,,,,,8.8,10.26133/NEA4,5.01,522,4,1,--,,> 218
5004909,K03421.01,,CANDIDATE,6219,127,2020AJ....159..280B,nan,nan,,-8,0,,,,,,,,,2.1,2020AJ....160..108B,40.65,7,0,1,--,,> 218
9846348,K00716.01,,CANDIDATE,6054,111,2020AJ....159..280B,nan,nan,,37,4,,,,,,,,,22.7,2022AJ....163..179P,26.89,518,4,1,--,,> 220
10140274,K04334.01,,CANDIDATE,4688,84,2020AJ....159..280B,nan,nan,,-8,22,,,,,,,,,1.01,2022AJ....163..179P,2.44,0,0,1,--,,> 236
4172746,K02531.01,,CANDIDATE,4619,77,2020AJ....159..280B,nan,nan,,1,9,,,,,,,,,1.88,2022AJ....163..179P,17.7,0,0,1,--,,> 238
9147012,K05625.01,,CANDIDATE,4786,87,2020AJ....159..280B,nan,nan,,-8,29,,,,,,,,,23.61,2020AJ....160..108B,116.45,518,0,1,--,,> 247
9032900,K00134.01,,CANDIDATE,6132,124,2020AJ....159..280B,nan,nan,,26,7,,,,,,,,,12.11,2020AJ....160..108B,67.59,518,0,1,--,,> 258
1717722,K03145.02,,CANDIDATE,4706,86,2020AJ....159..280B,nan,nan,,-22,20,,,,,,,,,1.06,2022AJ....163..179P,0.98,0,0,1,--,,> 261
8873090,K02968.01,,CANDIDATE,6205,123,2020AJ....159..280B,nan,nan,,-5,4,,,,,,,,,1.35,2022AJ....163..179P,10.16,7,4,1,--,,> 267
3230805,K03068.01,,CANDIDATE,4804,82,2020AJ....159..280B,nan,nan,,6,17,,,,,,,,,0.86,2022AJ....163..179P,3.92,0,0,1,--,,> 267
9571186,K03313.01,,CANDIDATE,4834,83,2020AJ....159..280B,nan,nan,,10,16,,,,,,,,,6062.75,2022AJ....163..179P,34.95,0,4,1,--,,> 267
7199397,K00075.01,,CANDIDATE,6206,122,2020AJ....159..280B,nan,nan,,-4,4,,,,,,,,,10.27,2022AJ....163..179P,105.88,519,0,1,--,,> 270
10749059,K03086.01,,CANDIDATE,5480,104,2020AJ....159..280B,nan,nan,,36,29,,,,,,,,,2.7,2020AJ....160..108B,174.73,0,0,1,--,,> 276
9019191,K02604.01,,CANDIDATE,4772,86,2020AJ....159..280B,nan,nan,,-8,15,,,,,,,,,16.13,2020AJ....160..108B,14.43,0,4,1,--,,> 301
7907808,K04109.01,,CANDIDATE,4851,84,2020AJ....159..280B,nan,nan,,5,15,,,,,,,,,0.64,2022AJ....163..179P,0.66,1024,0,1,--,,> 301
10656508,K00211.01,,CANDIDATE,5967,108,2020AJ....159..280B,nan,nan,,34,5,,,,,,,,,12.83,2020AJ....160..108B,124.04,526,0,1,--,,> 312
11076400,K02759.01,,CANDIDATE,4845,82,2020AJ....159..280B,nan,nan,,7,9,,,,,,,,,0.88,2022AJ....163..179P,1.08,0,0,1,--,,> 316
5211199,K02158.02,,CANDIDATE,5503,102,2020AJ....159..280B,nan,nan,,23,33,,,,,,,,,0.65,2022AJ....163..179P,6.68,0,4,1,--,,> 319
6372194,K05278.01,,CANDIDATE,5314,107,2020AJ....159..280B,nan,nan,,-50,63,,,,,,,,,9.82,2020AJ....160..108B,281.59,1792,0,1,--,,> 327
7730747,K00684.01,,CANDIDATE,5310,112,2020AJ....159..280B,nan,nan,,35,5,,,,,,,,,8.1,2020AJ....160..108B,4.03,518,4,1,--,,> 338
12737015,K04245.01,,CANDIDATE,6166,115,2020AJ....159..280B,nan,nan,,3,8,,,,,,,,,2.23,2022AJ....163..179P,24.67,518,0,1,--,,> 341
9580167,K02548.01,,CANDIDATE,4809,78,2020AJ....159..280B,nan,nan,,-25,15,,,,,,,,,1.23,2022AJ....163..179P,0.83,0,0,1,--,,> 345
12417486,K00622.01,,CANDIDATE,5131,109,2020AJ....159..280B,nan,nan,,23,6,,,,,,,,,17.94,2020AJ....160..108B,155.04,518,4,1,--,,> 349
2446113,K00379.02,,CANDIDATE,6152,115,2020AJ....159..280B,nan,nan,,-5,9,,,,,,,,,1.83,10.26133/NEA4,23.14,902,0,1,--,,> 353
2853780,K02081.01,,CANDIDATE,4985,91,2020AJ....159..280B,nan,nan,,13,6,,,,,,,,,4.61,2020AJ....160..108B,6.21,518,0,1,--,,> 353
10272442,K00734.02,,CANDIDATE,5955,,2017ApJS..229...30M,nan,nan,,27,8,,,,,,,,,2.54,10.26133/NEA4,70.28,258,0,1,--,,> 362
7504328,K00458.01,,CANDIDATE,5652,99,2020AJ....159..280B,nan,nan,,-19,45,,,,,,,,,6.8,2022AJ....163..179P,53.72,0,4,1,--,,> 365
4670217,K02560.01,,CANDIDATE,4889,94,2020AJ....159..280B,nan,nan,,-14,18,,,,,,,,,1.58,2022AJ....163..179P,18.12,0,0,1,--,,> 369
5374838,K05155.01,,CANDIDATE,5793,118,2020AJ....159..280B,nan,nan,,19,24,,,,,,,,,7.21,2020AJ....160..108B,230.18,512,0,1,--,,> 369
8765560,K03891.01,,CANDIDATE,5258,,2017ApJS..229...30M,nan,nan,,26,7,,,,,,,,,78.98,10.26133/NEA4,47.11,518,4,1,--,,> 382
7813039,K03787.01,,CANDIDATE,5578,92,2020AJ....159..280B,nan,nan,,34,12,,,,,,,,,10.62,2020AJ....160..108B,141.73,0,4,1,--,,> 387
6140059,K04123.01,,CANDIDATE,6078,110,2020AJ....159..280B,nan,nan,,20,3,,,,,,,,,2.69,2022AJ....163..179P,44.62,518,4,1,--,,> 387
10977671,K05846.01,,CANDIDATE,5157,,2017ApJS..229...30M,nan,nan,,20,7,,,,,,,,,6.12,10.26133/NEA4,199.06,646,0,1,--,,> 399
9425139,K01411.01,,CANDIDATE,5872,107,2020AJ....159..280B,nan,nan,,4,26,,,,,,,,,7.5,2022AJ....163..179P,305.08,0,0,1,--,,> 404
8894646,K02641.01,,CANDIDATE,5893,113,2020AJ....159..280B,nan,nan,,30,3,,,,,,,,,1.2,2020AJ....160..108B,3.56,518,0,1,--,,> 404
10586619,K07345.01,,CANDIDATE,5883,112,2020AJ....159..280B,nan,nan,,13,21,,,,,,,,,2.44,2020AJ....160..108B,377.5,0,0,1,--,,> 409
7609674,K03128.01,,CANDIDATE,6108,121,2020AJ....159..280B,nan,nan,,-5,8,,,,,,,,,2.13,2022AJ....163..179P,21.24,518,0,1,--,,> 418
10745365,K04405.01,,CANDIDATE,5996,107,2020AJ....159..280B,nan,nan,,24,4,,,,,,,,,1.49,2020AJ....160..108B,8.92,1024,0,1,--,,> 418
6878408,K06786.01,,CANDIDATE,5622,117,2020AJ....159..280B,nan,nan,,-8,36,,,,,,,,,3.35,2020AJ....160..108B,455.62,0,0,1,--,,> 423
7375348,K00266.02,,CANDIDATE,5506,100,2020AJ....159..280B,nan,nan,,33,3,,,,,,,,,1.17,2022AJ....163..179P,47.74,514,4,1,--,,> 428
9008220,K00466.01,,CANDIDATE,5919,107,2020AJ....159..280B,nan,nan,,23,11,,,,,,,,,12.28,2020AJ....160..108B,9.39,518,4,1,--,,> 428
11197853,K02813.01,,CANDIDATE,4995,79,2020AJ....159..280B,nan,nan,,6,4,,,,,,,,,14.81,10.26133/NEA4,0.7,910,0,1,--,,> 437
8703129,K02758.01,,CANDIDATE,5194,152,2020AJ....159..280B,nan,nan,,17,7,,,,,,,,,11.64,2020AJ....160..108B,253.37,518,0,1,--,,> 447
4262040,K03202.01,,CANDIDATE,5531,120,2020AJ....159..280B,nan,nan,,29,7,,,,,,,,,2.45,2020AJ....160..108B,92.46,518,0,1,--,,> 468
6443093,K05284.01,,CANDIDATE,5670,112,2020AJ....159..280B,nan,nan,,27,12,,,,,,,,,38.32,2020AJ....160..108B,389.32,514,4,1,--,,> 468
9334893,K02298.01,,CANDIDATE,5190,57,2020AJ....159..280B,nan,nan,,14,11,,,,,,,,,0.7,10.26133/NEA4,16.67,896,0,1,--,,> 474
4638237,K03811.01,,CANDIDATE,5861,128,2020AJ....159..280B,nan,nan,,26,4,,,,,,,,,121.09,2022AJ....163..179P,290.14,514,4,1,--,,> 474
8644545,K05552.01,,CANDIDATE,5505,,2017ApJS..229...30M,nan,nan,,14,22,,,,,,,,,2.1,10.26133/NEA4,295.96,386,0,1,--,,> 478
7294743,K02516.01,,CANDIDATE,5569,129,2020AJ....159..280B,nan,nan,,27,7,,,,,,,,,1.36,2020AJ....160..108B,2.81,1542,0,1,--,,> 495
7017372,K03689.01,,CANDIDATE,6030,115,2020AJ....159..280B,nan,nan,,8,7,,,,,,,,,12.62,2022AJ....163..179P,5.24,512,0,1,--,,> 512
4252322,K00396.01,,CANDIDATE,5827,100,2020AJ....159..280B,nan,nan,,11,17,,,,,,,,,5644.01,2022AJ....163..179P,14.59,128,4,1,--,,> 518
6934986,K02294.01,,CANDIDATE,5830,115,2020AJ....159..280B,nan,nan,,10,17,,,,,,,,,4.13,2020AJ....160..108B,131.49,518,0,1,--,,> 524
9084569,K07923.01,,CANDIDATE,5064,79,2020AJ....159..280B,nan,nan,,-6,11,,,,,,,,,0.91,2022AJ....163..179P,395.13,192,0,1,--,,> 529
4474462,K04452.01,,CANDIDATE,5985,123,2020AJ....159..280B,nan,nan,,14,2,,,,,,,,,1.54,2022AJ....163..179P,12.86,514,0,1,--,,> 542
12253474,K01947.01,,CANDIDATE,5918,109,2020AJ....159..280B,nan,nan,,-2,17,,,,,,,,,2.01,2022AJ....163..179P,6.42,512,0,1,--,,> 561
4466677,K01338.02,,CANDIDATE,5942,106,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.67,2020AJ....160..108B,42.04,0,0,1,--,,> 574
9674320,K07223.01,,CANDIDATE,5947,140,2020AJ....159..280B,nan,nan,,4,11,,,,,,,,,1.59,10.26133/NEA4,317.06,642,0,1,--,,> 574
11811382,K05934.01,,CANDIDATE,5208,85,2020AJ....159..280B,nan,nan,,3,11,,,,,,,,,5.78,2020AJ....160..108B,19.39,0,0,1,--,,> 579
6289650,K00415.01,,CANDIDATE,5968,119,2020AJ....159..280B,nan,nan,,-8,13,,,,,,,,,8.63,2022AJ....163..179P,166.79,512,0,1,--,,> 599
12120943,K01458.01,,CANDIDATE,5627,120,2020AJ....159..280B,nan,nan,,-8,24,,,,,,,,,8.54,2020AJ....160..108B,8.98,512,0,1,--,,> 599
10798331,K02373.01,,CANDIDATE,5782,113,2020AJ....159..280B,nan,nan,,14,11,,,,,,,,,2.83,2020AJ....160..108B,147.28,512,0,1,--,,> 606
9514372,K04242.01,,CANDIDATE,5725,91,2020AJ....159..280B,nan,nan,,19,7,,,,,,,,,1.66,2020AJ....160..108B,145.79,0,0,1,--,,> 613
9642018,K04430.01,,CANDIDATE,5171,93,2020AJ....159..280B,nan,nan,,-28,18,,,,,,,,,1.61,2020AJ....160..108B,0.51,1024,4,1,--,,> 641
9149789,K02874.01,,CANDIDATE,5307,90,2020AJ....159..280B,nan,nan,,-7,16,,,,,,,,,1.04,2020AJ....160..108B,0.35,0,0,1,--,,> 656
10917433,K03248.01,,CANDIDATE,5900,109,2020AJ....159..280B,nan,nan,,-8,13,,,,,,,,,0.66,2022AJ....163..179P,6.91,0,0,1,--,,> 679
5972334,K00191.03,,CANDIDATE,5679,110,2020AJ....159..280B,nan,nan,,-12,20,,,,,,,,,1.23,2020AJ....160..108B,0.71,1024,0,1,--,,> 709
6607286,K01239.01,,CANDIDATE,5935,99,2020AJ....159..280B,nan,nan,,-15,9,,,,,,,,,1.48,2020AJ....160..108B,0.78,0,0,1,--,,> 709
6607286,K01239.02,,CANDIDATE,5935,99,2020AJ....159..280B,nan,nan,,-15,9,,,,,,,,,1.56,2020AJ....160..108B,3.17,0,0,1,--,,> 709
7901016,K04257.01,,CANDIDATE,5536,123,2020AJ....159..280B,nan,nan,,8,9,,,,,,,,,3.04,2020AJ....160..108B,41.68,518,0,1,--,,> 717
7449554,K02357.01,,CANDIDATE,5599,109,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,1.79,2020AJ....160..108B,2.42,512,0,1,--,,> 743
7449554,K02357.02,,CANDIDATE,5599,109,2020AJ....159..280B,nan,nan,,-8,17,,,,,,,,,3.0,2020AJ....160..108B,15.9,512,4,1,--,,> 743
6467363,K02840.01,,CANDIDATE,5904,116,2020AJ....159..280B,nan,nan,,-2,5,,,,,,,,,1.43,2022AJ....163..179P,3.68,514,4,1,--,,> 743
11803074,K05932.01,,CANDIDATE,5401,114,2020AJ....159..280B,nan,nan,,-8,13,,,,,,,,,7.71,2020AJ....160..108B,355.86,518,0,1,--,,> 758
10534155,K04345.01,,CANDIDATE,5420,139,2020AJ....159..280B,nan,nan,,-5,11,,,,,,,,,26.6,10.26133/NEA4,4.33,652,4,1,--,,> 767
10319385,K01169.01,,CANDIDATE,5692,102,2020AJ....159..280B,nan,nan,,9,3,,,,,,,,,1.46,2022AJ....163..179P,0.69,0,0,1,--,,> 794
7051984,K02879.01,,CANDIDATE,5653,,2017ApJS..229...30M,nan,nan,,1,8,,,,,,,,,2.09,10.26133/NEA4,0.34,130,4,1,--,,> 812
5094412,K05124.01,,CANDIDATE,5333,101,2020AJ....159..280B,nan,nan,,-8,2,,,,,,,,,10.08,2020AJ....160..108B,276.88,0,4,1,--,,> 831
4049901,K02295.01,,CANDIDATE,5425,,2017ApJS..229...30M,nan,nan,,-12,7,,,,,,,,,0.52,10.26133/NEA4,16.29,450,0,1,--,,> 889
10991114,K04374.01,,CANDIDATE,5620,97,2020AJ....159..280B,nan,nan,,-1,6,,,,,,,,,1.0,2022AJ....163..179P,3.7,0,0,1,--,,> 889
12072872,K03017.01,,CANDIDATE,5512,99,2020AJ....159..280B,nan,nan,,-13,9,,,,,,,,,0.62,2022AJ....163..179P,2.46,0,0,1,--,,> 909
9283156,K02657.01,,CANDIDATE,5487,,2017ApJS..229...30M,nan,nan,,-16,7,,,,,,,,,0.58,10.26133/NEA4,5.22,1442,0,1,--,,> 939
11566064,K00353.01,,CANDIDATE,6747,147,2020AJ....159..280B,3.940,0.039,2021ApJS..255...17S,,,,,,,,,,,11.58,10.26133/NEA4,152.11,133,4,1,--,,
6309763,K00611.01,,CANDIDATE,6724,141,2020AJ....159..280B,10.40,0.10,2018MNRAS.474.2094A,,,,,,,,,,,11.85,2022AJ....163..179P,3.25,4101,4,1,--,,
9697131,K02706.01,,CANDIDATE,6554,131,2020AJ....159..280B,6.18,0.06,2021ApJS..255...17S,,,,,,,,,,,1.8,2022AJ....163..179P,3.1,7,0,1,--,,
9109857,K02833.01,,CANDIDATE,6507,135,2020AJ....159..280B,12.35,0.12,2018MNRAS.474.2094A,,,,,,,,,,,0.88,2022AJ....163..179P,1.79,4097,0,1,--,,
6837283,K02914.01,,CANDIDATE,6622,137,2020AJ....159..280B,3.980,0.040,2021ApJS..255...17S,,,,,,,,,,,2.33,2022AJ....163..179P,21.12,2055,0,1,--,,
4770174,K02971.01,,CANDIDATE,6634,137,2020AJ....159..280B,5.59,0.06,2021ApJS..255...17S,,,,,,,,,,,1.44,2022AJ....163..179P,6.1,7,0,1,--,,
9579208,K03165.01,,CANDIDATE,6526,144,2020AJ....159..280B,5.36,0.05,2021ApJS..255...17S,,,,,,,,,,,1.09,2022AJ....163..179P,4.12,7,0,1,--,,
5985713,K03190.01,,CANDIDATE,6610,116,2020AJ....159..280B,9.29,0.09,2021ApJS..255...17S,,,,,,,,,,,0.79,2022AJ....163..179P,8.95,1025,0,1,--,,
3122872,K03203.01,,CANDIDATE,6802,144,2020AJ....159..280B,5.05,0.05,2021ApJS..255...17S,,,,,,,,,,,2.21,2022AJ....163..179P,96.82,7,0,1,--,,
7199060,K04152.01,,CANDIDATE,6774,141,2020AJ....159..280B,2.290,0.023,2021ApJS..255...17S,,,,,,,,,,,4.17,2020AJ....160..108B,64.19,5,4,1,--,,
5197233,K04178.01,,CANDIDATE,6396,128,2020AJ....159..280B,3.440,0.034,2021ApJS..255...17S,,,,,,,,,,,1.96,2020AJ....160..108B,7.02,1,4,0,--,,
2852941,K04298.01,,CANDIDATE,6700,136,2020AJ....159..280B,35.55,1.18,2021AJ....161..265D,,,,,,,,,,,0.97,2020AJ....160..108B,2.89,4101,0,1,--,,
9286088,K04318.01,,CANDIDATE,6522,131,2020AJ....159..280B,2.300,0.023,2021ApJS..255...17S,,,,,,,,,,,1.33,2022AJ....163..179P,14.82,5,4,1,--,,
4773392,K04367.01,,CANDIDATE,6515,146,2020AJ....159..280B,9.65,0.10,2018MNRAS.474.2094A,,,,,,,,,,,3.2,2022AJ....163..179P,171.0,4101,4,1,--,,
6805414,K05329.01,,CANDIDATE,6326,143,2020AJ....159..280B,5.23,0.05,2021ApJS..255...17S,,,,,,,,,,,18.3,2020AJ....160..108B,200.24,519,0,0,--,,
9166700,K05632.01,,CANDIDATE,6358,124,2020AJ....159..280B,3.910,0.039,2021ApJS..255...17S,,,,,,,,,,,2.71,2020AJ....160..108B,264.47,5,0,0,--,,

